An Energy-Efficient Spiking Neural Network for Finger Velocity Decoding for Implantable Brain-Machine Interface

Brain-machine interfaces (BMIs) are promising for motor rehabilitation and mobility augmentation. High-accuracy and low-power algorithms are required to achieve implantable BMI systems. In this paper, we propose a novel spiking neural network (SNN) decoder for implantable BMI regression tasks. The SNN is trained with enhanced spatio-temporal backpropagation to fully leverage its ability in handling temporal problems. The proposed SNN decoder achieves the same level of correlation coefficient as the state-of-the-art ANN decoder in offline finger velocity decoding tasks, while it requires only 6.8% of the computation operations and 9.4% of the memory access.

==> fig_csv/spike_rate.csv <==
4.569612741470336914e-01,1.845753788948059082e-01,2.686308324337005615e-01,1.782206743955612183e-01,1.103408411145210266e-01,1.218948513269424438e-01,1.738879233598709106e-01,3.422876894474029541e-01,3.587521612644195557e-01,2.235701829195022583e-01,2.530329227447509766e-01,3.492200970649719238e-01,3.460427522659301758e-01,2.749855518341064453e-01,3.240901231765747070e-01,3.041594326496124268e-01,2.475447654724121094e-01,2.406123578548431396e-01,2.978047132492065430e-01,2.183708697557449341e-01,3.471981287002563477e-01,2.461005151271820068e-01,1.857307851314544678e-01,2.541883289813995361e-01,2.770074903964996338e-01,3.229347169399261475e-01,2.397458106279373169e-01,2.163489311933517456e-01,1.571345925331115723e-01,2.229924798011779785e-01,3.838821351528167725e-01,4.682264328002929688e-01,1.689774692058563232e-01,3.578855991363525391e-01,2.452339679002761841e-01,3.908145427703857422e-01,3.298671245574951172e-01,2.576545178890228271e-01,1.897746920585632324e-01,1.967070996761322021e-01,1.741767674684524536e-01,1.551126390695571899e-01,1.369150727987289429e-01,3.532640039920806885e-01,1.683997660875320435e-01,2.798959910869598389e-01,2.553437352180480957e-01,1.863084882497787476e-01,3.867706358432769775e-01,1.805314719676971436e-01,2.703639566898345947e-01,2.989601194858551025e-01,3.492200970649719238e-01,1.900635361671447754e-01,2.798959910869598389e-01,3.645291626453399658e-01,4.116117656230926514e-01,1.528018414974212646e-01,2.660311758518218994e-01,3.110918402671813965e-01,2.848064601421356201e-01,3.229347169399261475e-01,3.821490406990051270e-01,2.045060545206069946e-01,2.674754261970520020e-01,2.856730222702026367e-01,1.161178499460220337e-01,3.030040264129638672e-01,2.741189897060394287e-01,2.946273684501647949e-01,2.533217668533325195e-01,3.729058206081390381e-01,2.793183028697967529e-01,2.640092372894287109e-01,1.334488689899444580e-01,2.674754261970520020e-01,1.083188876509666443e-01,3.047371506690979004e-01,1.669555157423019409e-01,2.383015453815460205e-01,1.952628493309020996e-01,1.686886101961135864e-01,3.616406619548797607e-01,1.649335622787475586e-01,1.354708224534988403e-01,3.102252781391143799e-01,1.276718676090240479e-01,3.887926042079925537e-01,3.333333134651184082e-01,4.075678586959838867e-01,3.509531915187835693e-01,1.839976757764816284e-01,2.241478860378265381e-01,9.041016548871994019e-02,1.317157596349716187e-01,1.828422844409942627e-01,9.763142466545104980e-02,3.076256513595581055e-01,1.317157596349716187e-01,3.009820878505706787e-01,1.759098768234252930e-01,3.925476372241973877e-01,3.668399751186370850e-01,3.353552818298339844e-01,1.955516934394836426e-01,2.917388677597045898e-01,2.279029339551925659e-01,2.359907478094100952e-01,3.047371506690979004e-01,1.184286475181579590e-01,1.611784994602203369e-01,2.680531442165374756e-01,1.539572477340698242e-01,1.802426278591156006e-01,2.856730222702026367e-01,2.302137464284896851e-01,4.064124524593353271e-01,2.489890158176422119e-01,1.955516934394836426e-01,3.714615702629089355e-01,2.645869255065917969e-01,1.744656264781951904e-01,2.492778599262237549e-01,1.813980340957641602e-01,1.632004529237747192e-01,2.645869255065917969e-01,2.533217668533325195e-01,1.109185367822647095e-01,1.354708224534988403e-01,2.224147766828536987e-01,2.461005151271820068e-01,2.059503048658370972e-01,3.229347169399261475e-01,3.405545949935913086e-01,2.478336095809936523e-01,2.108607739210128784e-01,3.899480029940605164e-02,3.298671245574951172e-01,1.909300982952117920e-01,1.738879233598709106e-01,2.559214234352111816e-01,1.759098768234252930e-01,3.971692621707916260e-01,3.899479806423187256e-01,1.591565459966659546e-01,3.217793107032775879e-01,2.279029339551925659e-01,2.931831181049346924e-01,1.978625059127807617e-01,3.729058206081390381e-01,9.156556427478790283e-02,3.064702451229095459e-01,1.380704790353775024e-01,2.446562647819519043e-01,9.878682345151901245e-02,4.306758940219879150e-01,1.010976284742355347e-01,1.403812766075134277e-01,1.571345925331115723e-01,3.925476372241973877e-01,1.891969889402389526e-01,2.435008585453033447e-01,1.995956003665924072e-01,2.492778599262237549e-01,2.094165086746215820e-01,1.660889536142349243e-01,4.763142466545104980e-01,1.340265721082687378e-01,2.619872689247131348e-01,2.394569516181945801e-01,1.603119522333145142e-01,3.544194102287292480e-01,3.596186935901641846e-01,3.778162896633148193e-01,2.183708697557449341e-01,4.084344208240509033e-01,4.176776409149169922e-01,1.987290531396865845e-01,4.159445166587829590e-01,2.175043225288391113e-01,3.379549458622932434e-02,3.474870026111602783e-01,3.376660645008087158e-01,2.371461540460586548e-01,1.611784994602203369e-01,2.645869255065917969e-01,4.581166803836822510e-01,1.632004529237747192e-01,2.264586836099624634e-01,3.246678113937377930e-01,1.452917307615280151e-01,2.082611173391342163e-01,1.603119522333145142e-01,2.614095807075500488e-01,1.787983775138854980e-01,1.409589797258377075e-01,4.009242951869964600e-01,1.360485255718231201e-01,8.809936046600341797e-02,3.212015926837921143e-01,4.049682021141052246e-01,3.945696055889129639e-01,1.504910439252853394e-01,3.830155730247497559e-01,2.651646435260772705e-01,2.255921363830566406e-01,2.648757994174957275e-01,2.712304890155792236e-01,1.629116088151931763e-01,2.446562647819519043e-01,2.290583401918411255e-01,1.900635361671447754e-01,1.146735921502113342e-01,1.242056563496589661e-01,4.864240288734436035e-01,2.149046659469604492e-01,2.244367301464080811e-01,1.825534254312515259e-01,3.292894065380096436e-01,1.034084334969520569e-01,3.165799975395202637e-01,3.004043698310852051e-01,3.763720393180847168e-01,2.244367301464080811e-01,3.934141993522644043e-01,3.437319397926330566e-01,2.963604629039764404e-01,1.588677018880844116e-01,3.997689187526702881e-01,1.294049620628356934e-01,3.056036829948425293e-01,2.738301455974578857e-01,1.782206743955612183e-01,3.460427522659301758e-01,3.633737564086914062e-01,1.961293965578079224e-01,2.674754261970520020e-01,1.429809331893920898e-01,2.250144332647323608e-01,3.523974418640136719e-01,1.883304417133331299e-01,3.873483538627624512e-01,1.663778126239776611e-01,1.744656264781951904e-01,4.136337339878082275e-01,3.489312529563903809e-01,3.067590892314910889e-01,3.437319397926330566e-01,1.805314719676971436e-01,2.010398507118225098e-01,3.064702451229095459e-01,3.084921836853027344e-01,1.681109070777893066e-01,1.421143859624862671e-01,2.801848649978637695e-01,3.105141520500183105e-01,7.221259176731109619e-02,2.995378375053405762e-01,4.904679358005523682e-01,3.789716660976409912e-01,6.354708224534988403e-02,1.863084882497787476e-01,5.499711036682128906e-01,2.302137464284896851e-01,1.441363394260406494e-01,6.683997511863708496e-01,1.060080826282501221e-01,5.745233893394470215e-01,2.790294587612152100e-01,2.830733545124530792e-02,4.338532388210296631e-01,5.673021078109741211e-01,5.863662436604499817e-02,1.048526838421821594e-01,2.279029339551925659e-01,3.523974493145942688e-02,2.255921363830566406e-01,2.073945701122283936e-01,4.861351549625396729e-01,9.416522085666656494e-02,3.778162896633148193e-01,4.456961154937744141e-01,2.937608361244201660e-01,3.295782804489135742e-01,2.599653229117393494e-02,1.513575911521911621e-01,2.429231554269790649e-01,2.409012019634246826e-01,7.510109245777130127e-02,4.667821824550628662e-01,2.622761428356170654e-01,1.782206743955612183e-01,1.600231081247329712e-01,3.477758467197418213e-01,5.005776882171630859e-01,5.563257932662963867e-01,5.670132637023925781e-01,4.133448600769042969e-01,1.328711677342653275e-02,1.103408411145210266e-01,1.510687470436096191e-01,6.239167973399162292e-02,7.683419436216354370e-02,8.405545353889465332e-02,3.833044469356536865e-01,4.266319870948791504e-01,1.013864800333976746e-01,6.701328605413436890e-02,2.426343038678169250e-02,2.845176160335540771e-01,8.983246237039566040e-02,2.541883289813995361e-02,1.582899987697601318e-01,1.210283041000366211e-01,1.582899987697601318e-01,3.186019659042358398e-01,3.535528481006622314e-01,2.076834142208099365e-01,1.733102202415466309e-01,7.221259176731109619e-02,2.706528007984161377e-01,4.410745203495025635e-01,1.288272589445114136e-01,7.221259176731109619e-02,4.780473411083221436e-01,4.228769242763519287e-01,5.155978798866271973e-01,6.068746447563171387e-01,1.262276172637939453e-01,1.002310737967491150e-01,2.983824312686920166e-01,5.589254498481750488e-01,2.368572913110256195e-02,8.030039817094802856e-02,2.986712753772735596e-01,3.827267289161682129e-01,2.123050242662429810e-01,6.759098917245864868e-02,6.112073659896850586e-01,4.243211746215820312e-01,3.688619136810302734e-01,4.009242951869964600e-01,2.512998282909393311e-01,3.090698830783367157e-02,5.176198482513427734e-01,1.389370262622833252e-01,3.948584496974945068e-01,8.001155406236648560e-02,1.632004529237747192e-01,2.201039791107177734e-01,1.941074430942535400e-01,5.054881572723388672e-01,8.925476670265197754e-02,1.270941644906997681e-02,3.313113749027252197e-01,1.444251835346221924e-02,4.237434864044189453e-01,3.876371979713439941e-01,1.863084882497787476e-01,3.376660645008087158e-01,4.191218912601470947e-01,4.997111484408378601e-02,4.829578101634979248e-01,7.943385094404220581e-02,2.648757994174957275e-01,5.112651363015174866e-02,1.216060072183609009e-01,3.012709319591522217e-01,7.192374020814895630e-02,3.679953515529632568e-01,1.626227498054504395e-01,2.501444220542907715e-01,1.270941644906997681e-01,1.169843971729278564e-01,3.290005624294281006e-01,4.901790618896484375e-01,2.198151350021362305e-01,3.278451561927795410e-01,2.694973945617675781e-01,5.101097226142883301e-01,3.035817444324493408e-01,2.443674057722091675e-01,1.314269155263900757e-01,8.001155406236648560e-02,1.343154162168502808e-01,3.818601965904235840e-01,1.161178499460220337e-01,3.183130919933319092e-01,3.278451561927795410e-01,2.030618041753768921e-01,2.975158765912055969e-02,2.882726788520812988e-01,1.149624437093734741e-01,1.415366772562265396e-02,3.200462162494659424e-01,4.387637078762054443e-01,2.611207365989685059e-01,3.162911534309387207e-01,8.809936046600341797e-02,4.563835635781288147e-02,1.724436730146408081e-01,5.199306458234786987e-02,7.856729626655578613e-02,3.495089411735534668e-01,2.645869255065917969e-01,3.174465596675872803e-01,3.795493841171264648e-01,4.708261042833328247e-02,6.643558293581008911e-02,3.061814010143280029e-01,1.048526838421821594e-01,3.994800448417663574e-01,3.639514744281768799e-02,2.039283514022827148e-01,5.207971930503845215e-01,3.807047903537750244e-01,4.988445937633514404e-01,3.396880328655242920e-01,8.578855544328689575e-02,4.506065696477890015e-02,1.964182406663894653e-02,5.141536518931388855e-02,3.350664302706718445e-02,5.999422073364257812e-01,2.198151350021362305e-01,4.945118129253387451e-01,1.016753315925598145e-01,3.743500709533691406e-01,4.182553291320800781e-01,2.276140898466110229e-01,3.662622570991516113e-01,1.805314719676971436e-01,2.388792484998703003e-01,4.015020132064819336e-01,1.507798880338668823e-01,2.518775165081024170e-01,5.459271669387817383e-01,3.321779072284698486e-01,3.827267289161682129e-01,5.109763145446777344e-01,2.946273684501647949e-01,1.195840537548065186e-01,3.272674679756164551e-01,3.313113749027252197e-01,2.902946174144744873e-01,2.622761428356170654e-01,2.588099241256713867e-01,1.580011546611785889e-01,4.638936817646026611e-01,2.651646435260772705e-01,7.307913899421691895e-02,6.048526763916015625e-01,2.030618041753768921e-01,3.965915441513061523e-01,5.228191614151000977e-02,3.200462162494659424e-01,3.916811048984527588e-01,1.450028866529464722e-01,1.224725544452667236e-01,5.083766579627990723e-02,2.229924798011779785e-01,3.601964116096496582e-01,4.924898743629455566e-01,1.270941644906997681e-01,4.774696528911590576e-01,2.094165086746215820e-01,3.269786238670349121e-01,5.459271743893623352e-02,1.652224063873291016e-01,2.079722657799720764e-02,2.339687943458557129e-02,5.681686401367187500e-01,4.896013736724853516e-01,1.282495558261871338e-01,2.590987682342529297e-01,4.098786711692810059e-01,1.172732487320899963e-01,3.908145427703857422e-01,2.221259325742721558e-01,4.101675152778625488e-01,5.141536518931388855e-02,9.272097051143646240e-02,5.439052581787109375e-01,3.463315963745117188e-01,2.151935249567031860e-01,2.125938683748245239e-01,3.633737564086914062e-01,2.183708697557449341e-01,2.628538385033607483e-02,6.343154311180114746e-01,3.841709718108177185e-02,4.754477143287658691e-01,5.127093791961669922e-01,2.180820256471633911e-01,3.613518178462982178e-01,2.666088938713073730e-01,2.735413014888763428e-01,1.444251835346221924e-01,2.273252308368682861e-01,1.594454050064086914e-01,2.767186462879180908e-01,3.726169839501380920e-02,5.089543461799621582e-01,2.856730222702026367e-01,5.748122185468673706e-02,5.860773921012878418e-01,5.834777280688285828e-02,4.592720791697502136e-02,1.034084334969520569e-01,2.796071469783782959e-01,1.709994226694107056e-01,3.934141993522644043e-01,1.120739430189132690e-01,7.741189748048782349e-02,7.510109245777130127e-02,5.314846709370613098e-02,3.755054622888565063e-02,6.701328605413436890e-02,9.503176808357238770e-02,4.766030982136726379e-02,1.325823217630386353e-01,5.372616648674011230e-02,3.783939778804779053e-02,4.534950852394104004e-02,7.047948986291885376e-02,7.596764713525772095e-02,9.185441583395004272e-02,1.218948513269424438e-01,4.419410601258277893e-02,3.783939778804779053e-02,5.228191614151000977e-02,1.077411845326423645e-01,4.188330471515655518e-02,4.621605947613716125e-02,8.896591514348983765e-02,5.545926839113235474e-02,2.512998133897781372e-02,6.152512878179550171e-02,6.296937912702560425e-02,7.625649869441986084e-02,7.076834142208099365e-02,1.236279532313346863e-01,1.299826651811599731e-01,5.777007341384887695e-02,1.126516461372375488e-01,3.004043735563755035e-02,4.968226328492164612e-02,4.246100410819053650e-02,8.405545353889465332e-02,7.047948986291885376e-02,1.065857857465744019e-01,9.300981462001800537e-02,1.158289983868598938e-01,5.748122185468673706e-02,1.253610551357269287e-01,2.079722657799720764e-02,5.170421674847602844e-02,1.608896553516387939e-01,2.917388640344142914e-02,5.228191614151000977e-02,7.510109245777130127e-02,2.484113164246082306e-02,9.647602587938308716e-02,7.741189748048782349e-02,1.094742864370346069e-01,6.903523951768875122e-02,1.175621002912521362e-01,7.336799055337905884e-02,2.772963419556617737e-02,4.794916138052940369e-02,7.943385094404220581e-02,1.216060072183609009e-01,4.708261042833328247e-02,4.997111484408378601e-02,4.939341172575950623e-02,2.888503670692443848e-02,6.210282817482948303e-02,6.759098917245864868e-02,6.123627722263336182e-02,1.071634888648986816e-01,3.639514744281768799e-02,6.585787981748580933e-02,1.395147293806076050e-01,9.734257310628890991e-02,8.030039817094802856e-02,4.621605854481458664e-03,1.819757372140884399e-02,2.772963419556617737e-02,1.759098768234252930e-01,6.528018414974212646e-02,3.466204553842544556e-02,7.481224834918975830e-02,7.250144332647323608e-02,1.184286475181579590e-01,6.296937912702560425e-02,4.910456389188766479e-02,7.798960059881210327e-02,1.247833594679832458e-01,7.914499938488006592e-02,8.549971133470535278e-02,1.169843971729278564e-01,3.177354112267494202e-03,9.416522085666656494e-02,1.083188876509666443e-01,1.294049620628356934e-01,8.578855544328689575e-02,6.412477791309356689e-02,2.715193480253219604e-02,7.885614782571792603e-02,4.361640661954879761e-02,6.354708224534988403e-02,4.563835635781288147e-02,9.445407241582870483e-02,2.163489311933517456e-01,1.990178972482681274e-01,1.450028866529464722e-01,8.290005475282669067e-02,1.158289983868598938e-01,6.990178674459457397e-02,4.101675376296043396e-02,0.000000000000000000e+00,9.965337812900543213e-02,3.668399527668952942e-02,1.019641757011413574e-01,7.625649869441986084e-02,4.101675376296043396e-02,5.228191614151000977e-02,6.441362947225570679e-02,1.415366828441619873e-01,7.798960059881210327e-02,2.079722657799720764e-02,6.614673137664794922e-02,7.770074903964996338e-02,7.163488864898681641e-02,5.343731865286827087e-02,1.415366828441619873e-01,6.354708224534988403e-02,5.632582306861877441e-02,8.087810128927230835e-02,7.856729626655578613e-02,1.161178499460220337e-01,6.787983328104019165e-02,5.603697150945663452e-02,4.621605947613716125e-02,7.105719298124313354e-02,6.383593380451202393e-02,1.554014980792999268e-01,8.434430509805679321e-02,1.571345925331115723e-01,1.782206743955612183e-01,5.228191614151000977e-02,3.581744432449340820e-02,4.823801293969154358e-02,1.129404902458190918e-01,1.360485255718231201e-01,1.504910439252853394e-01,2.570768259465694427e-02,4.188330471515655518e-02,8.867706358432769775e-02,6.181397661566734314e-02,2.053726166486740112e-01,4.015019908547401428e-02,5.834777280688285828e-02,1.429809331893920898e-01,9.965337812900543213e-02,1.022530272603034973e-01,1.184286475181579590e-01,5.112651363015174866e-02,8.954361081123352051e-02,1.184286475181579590e-01,1.126516461372375488e-01,1.164066940546035767e-01,8.549971133470535278e-02,6.441362947225570679e-02,6.354708224534988403e-02,1.140958964824676514e-01,1.473136842250823975e-01,7.192374020814895630e-02,1.770652681589126587e-01,1.623339056968688965e-01,5.690352246165275574e-02,5.170421674847602844e-02,7.972270250320434570e-02,9.763142466545104980e-02,6.123627722263336182e-02,1.782206743955612183e-01,5.719237402081489563e-02,7.481224834918975830e-02,4.737145826220512390e-02,9.936452656984329224e-02,1.348931193351745605e-01,1.155401468276977539e-01,5.921432375907897949e-02,1.114962399005889893e-01,5.430386960506439209e-02,1.178509518504142761e-01,1.608896553516387939e-01,2.599653229117393494e-02,5.748122185468673706e-02,1.819757372140884399e-02,4.477180540561676025e-02,8.347775787115097046e-02,1.106296926736831665e-01,6.614673137664794922e-02,6.210282817482948303e-02,1.444251858629286289e-03,8.145580440759658813e-02,4.968226328492164612e-02,8.001155406236648560e-02,9.358751773834228516e-02,1.470248401165008545e-01,1.074523329734802246e-01,3.870594874024391174e-02,5.170421674847602844e-02,1.340265721082687378e-01,7.423454523086547852e-02,4.419410601258277893e-02,3.610629588365554810e-02,1.126516461372375488e-01,3.726169839501380920e-02,3.899480029940605164e-02,7.567879557609558105e-02,7.163488864898681641e-02,5.083766579627990723e-02,9.820912778377532959e-02,1.790872216224670410e-02,2.946273796260356903e-02,4.332755506038665771e-02,7.134603708982467651e-02,8.232235163450241089e-02,1.164066940546035767e-01,6.730213761329650879e-02,6.556903570890426636e-02,7.105719298124313354e-02,1.227614060044288635e-01,6.094742566347122192e-02,2.310802973806858063e-02,1.236279532313346863e-01,6.296937912702560425e-02,7.105719298124313354e-02,7.914499938488006592e-02,6.123627722263336182e-02,5.257076770067214966e-02,7.885614782571792603e-02,6.152512878179550171e-02,6.383593380451202393e-02,8.752165734767913818e-02,6.787983328104019165e-02,0.000000000000000000e+00,1.045638322830200195e-01,3.235124051570892334e-02,1.389370262622833252e-01,7.019063830375671387e-02,1.010976284742355347e-01,6.470248103141784668e-02,3.783939778804779053e-02,5.921432375907897949e-02,5.777007341384887695e-02,1.288272589445114136e-01,1.357596665620803833e-01,3.321779146790504456e-02,5.401501804590225220e-02,9.705372154712677002e-02,1.019641757011413574e-01,5.170421674847602844e-02,7.192374020814895630e-02,4.506065696477890015e-02,6.701328605413436890e-02


==> fig_csv/velocity_prediction.csv <==
6.168425083160400391e-02,7.045167684555053711e-02,-1.623877673409879208e-03,-8.532974170520901680e-04,0.000000000000000000e+00,0.000000000000000000e+00
-2.104640007019042969e-04,0.000000000000000000e+00,-2.835242194123566151e-04,-3.609609557315707207e-04,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,-1.132876030169427395e-03,2.181291201850399375e-04,-3.064488471401283221e-03,-2.338808503067474343e-03
-5.263686180114746094e-04,0.000000000000000000e+00,-6.950072711333632469e-04,-1.488345296820625663e-04,-2.083530232811980909e-02,-1.372086487980594960e-02
2.105832099914550781e-04,0.000000000000000000e+00,-1.546269748359918594e-03,-8.952420321293175220e-04,-8.976844343061785025e-03,-5.476825902778426070e-03
-8.421540260314941406e-04,0.000000000000000000e+00,-5.884256679564714432e-03,-1.387050002813339233e-02,-2.340545804725024936e-02,-4.282020529423391508e-02
1.053214073181152344e-04,0.000000000000000000e+00,-2.421298809349536896e-02,-6.613595038652420044e-02,-3.963777324355532983e-02,-5.713346418835474338e-02
6.315112113952636719e-04,0.000000000000000000e+00,-3.351043164730072021e-02,-1.591615974903106689e-01,-4.615801937613639438e-02,-9.861932852527832694e-02
3.999948501586914062e-03,0.000000000000000000e+00,-6.564499437808990479e-02,-3.342781588435173035e-02,-1.146054602993586968e-01,-3.771114661126606649e-02
1.338947415351867676e-01,0.000000000000000000e+00,1.302398145198822021e-01,1.034189164638519287e-01,4.538062792614994123e-02,3.502208757420621765e-02
8.736848831176757812e-02,0.000000000000000000e+00,1.851970106363296509e-01,1.941469125449657440e-02,1.347286354427694732e-01,-2.774519469739028521e-03
4.210472106933593750e-04,0.000000000000000000e+00,4.744709283113479614e-02,-7.082819193601608276e-02,1.056699463295700525e-01,-7.847565093054953422e-03
0.000000000000000000e+00,0.000000000000000000e+00,-1.219831127673387527e-02,-1.215283125638961792e-01,-4.331522558811684576e-02,-1.025678930008568912e-01
0.000000000000000000e+00,0.000000000000000000e+00,-1.327534317970275879e-01,-1.519231945276260376e-01,-1.663381130474590464e-01,-1.394201130739158856e-01
-9.262979030609130859e-03,0.000000000000000000e+00,-8.321662992238998413e-02,-9.569056332111358643e-02,-1.240845877860152768e-01,-9.712299231555387991e-02
-2.578967809677124023e-02,-2.200007624924182892e-02,-8.770777843892574310e-03,-1.384381949901580811e-01,-2.882506037902743401e-02,-9.244909857546890208e-02
-3.294736146926879883e-02,-4.297418594360351562e-01,6.418386008590459824e-03,-1.724609583616256714e-01,-2.079049208258965109e-02,-1.341660925980470154e-01
-1.199996471405029297e-02,-2.052258253097534180e-01,1.040999293327331543e-01,-6.873124092817306519e-02,-1.208145943648553100e-02,-7.983228948411191794e-02
-1.600009202957153320e-02,1.651617884635925293e-02,8.109235763549804688e-02,-3.159653767943382263e-02,-6.953195328900108052e-02,-9.857496324307746249e-02
-2.221053838729858398e-02,-5.038714408874511719e-02,3.928375989198684692e-02,-3.298406675457954407e-02,-3.871113305100948310e-02,-7.475395956390773478e-02
-1.621049642562866211e-02,-1.070970296859741211e-02,2.574474550783634186e-02,-3.103527426719665527e-02,2.365975951250653964e-03,-4.663591077619555492e-02
1.263171434402465820e-02,1.425805687904357910e-02,6.226368248462677002e-02,-2.572369016706943512e-02,3.278039853818270899e-02,-2.734126084121824007e-02
3.484207391738891602e-02,5.070978403091430664e-02,6.856863945722579956e-02,-1.965961046516895294e-02,3.256213891475212563e-02,2.045241590891966332e-02
2.536851167678833008e-02,1.067741513252258301e-01,2.784499153494834900e-02,1.482414901256561279e-01,3.397600322070459811e-02,1.043510221481520617e-01
1.947361230850219727e-02,5.470967292785644531e-02,-2.239819383248686790e-03,2.130196802318096161e-02,1.333520583815328564e-02,6.839156698628823250e-02
-1.947385072708129883e-02,-7.677435874938964844e-03,-1.478975638747215271e-02,-3.507509827613830566e-02,3.727530131448109074e-03,-3.993747878674930307e-03
-1.263147592544555664e-02,4.870963096618652344e-02,-5.280795507133007050e-03,-4.148811567574739456e-03,-2.766076044019882829e-02,-2.743571470563432868e-02
5.052566528320312500e-03,4.677414894104003906e-02,4.732028394937515259e-02,1.352498084306716919e-01,3.209274082756863322e-02,8.529627710780651739e-02
8.947372436523437500e-03,1.131613850593566895e-01,9.528718888759613037e-03,1.899905949831008911e-01,1.927503268347763310e-02,1.374955999432518894e-01
-7.684230804443359375e-03,-1.154845952987670898e-02,-1.385342143476009369e-02,6.029576063156127930e-02,-7.060897296262247380e-03,7.190798736526016199e-02
-4.210412502288818359e-03,-1.070970296859741211e-02,-1.278666500002145767e-02,-1.787197589874267578e-02,6.562430515085537763e-03,1.221185789421430634e-02
-2.105355262756347656e-03,-1.290440559387207031e-04,-1.929081231355667114e-02,-1.615006849169731140e-02,-2.427038911919865427e-02,-1.334651097028460853e-02
-9.473562240600585938e-04,9.096742607653141022e-03,-1.244038809090852737e-02,-2.255665324628353119e-02,-8.325371796808589409e-03,-9.869307233202118113e-03
-3.156661987304687500e-04,2.580881118774414062e-04,-2.643874846398830414e-03,-4.805717151612043381e-03,-1.038035887973465243e-03,-8.944243922858752249e-03
-8.421540260314941406e-04,-2.451539039611816406e-03,-6.837768596597015858e-04,-4.666312132030725479e-03,-9.462147193239900389e-03,-3.843794700313624135e-03
-1.157760620117187500e-03,-1.483917236328125000e-03,-5.865680985152721405e-03,-6.360285915434360504e-03,-2.865112682219006501e-02,-1.014195122884886668e-02
8.420348167419433594e-04,-3.025794029235839844e-02,-3.368422039784491062e-04,-4.204771947115659714e-03,-5.093007049596565139e-02,-1.420387024295810541e-02
-9.473860263824462891e-03,-8.793556690216064453e-02,-1.896377466619014740e-02,-1.667406037449836731e-02,-6.323261637182042705e-02,-4.438772165040560935e-02
-2.315765619277954102e-02,-3.341931104660034180e-02,-2.437252178788185120e-02,-1.588050462305545807e-02,-7.579623153047521100e-02,-3.474250117993715747e-02
-3.157973289489746094e-03,-2.516150474548339844e-03,-1.437033992260694504e-03,-2.269804710522294044e-03,-5.708082803418612627e-03,-5.294477254373153308e-03
-3.158032894134521484e-03,5.806684494018554688e-04,-1.542881713248789310e-03,-3.590095730032771826e-04,-4.215079192680715181e-03,-3.964685337837087209e-03
2.210617065429687500e-03,4.387080669403076172e-03,-1.180449151434004307e-03,-1.584068057127296925e-03,-5.835726793548268176e-03,2.999434910881185190e-04
-6.210625171661376953e-03,1.677393913269042969e-03,-4.910540883429348469e-04,-5.686719669029116631e-04,-1.771372242887991888e-02,-1.114583804797208977e-02
1.789510250091552734e-03,7.354856003075838089e-03,-2.392123220488429070e-03,-2.812264719977974892e-03,-1.397825411582509503e-02,-9.497803325180464995e-03
1.579046249389648438e-03,7.741928100585937500e-03,-3.355232300236821175e-03,-1.756058074533939362e-03,-1.692255653305885232e-02,-1.156214599864346937e-02
-1.579046249389648438e-03,5.290329456329345703e-03,9.184558439301326871e-05,-7.949739811010658741e-04,-1.111519506322711237e-03,-8.864312125064915948e-04
-2.105236053466796875e-04,6.193518638610839844e-03,-1.355386048089712858e-04,1.413671852787956595e-04,-4.583234247020895324e-04,-1.916195312361618219e-03
-1.578986528329551220e-03,4.000008106231689453e-03,-8.592528756707906723e-04,-1.113701291615143418e-04,-6.784833403852275069e-03,-4.800686343992444094e-03
-4.210531711578369141e-03,9.870946407318115234e-03,-1.212608069181442261e-03,2.526946773286908865e-04,8.823515690076222384e-04,5.997461657540337221e-03
-4.210233688354492188e-03,1.329028606414794922e-02,1.941427239216864109e-03,-1.865336787886917591e-03,2.293091331114638365e-02,1.137075312509838732e-03
-1.368641853332519531e-03,4.000067710876464844e-03,-1.004061778075993061e-03,-5.909685860387980938e-04,-1.509900718511536510e-04,-2.725255990137814832e-03
-1.004278659820556641e-03,2.747237682342529297e-03,-1.448138966225087643e-03,-1.088147168047726154e-03,-1.458097622348830669e-03,2.488513796124469657e-03
-1.732468605041503906e-03,7.510781288146972656e-03,-1.294162240810692310e-03,1.174219360109418631e-04,-1.022283969090409528e-02,1.025558308097584970e-04
-2.210617065429687500e-03,9.032487869262695312e-04,-1.272838097065687180e-03,2.843798429239541292e-04,-4.038212315684575060e-02,-1.804417931416057996e-02
-2.210557693615555763e-03,-3.870725631713867188e-04,-1.269884989596903324e-03,3.075016720686107874e-04,-1.322037809733878078e-02,1.686533469485440584e-03
-2.104043960571289062e-04,3.161251544952392578e-03,-2.831401769071817398e-03,3.487426321953535080e-03,-2.541669614459607374e-02,9.203888072301658063e-03
-1.147371530532836914e-02,4.129052162170410156e-03,-5.342737957835197449e-02,5.283173546195030212e-02,-6.643235099282662759e-02,1.892474327262405609e-02
-8.178955316543579102e-02,9.677350521087646484e-03,-1.355438530445098877e-01,-2.189483959227800369e-03,-1.261579038040849809e-01,2.123087207467877491e-02
-8.873695135116577148e-02,2.096784114837646484e-02,-1.197107434272766113e-01,4.527400061488151550e-02,-9.213985431354387856e-02,5.305747560677032126e-02
-1.631569862365722656e-02,7.129037380218505859e-02,-3.558166697621345520e-02,1.121653541922569275e-01,-2.501593196697626809e-02,4.353602829407510200e-02
-7.999956607818603516e-03,1.032903194427490234e-01,-1.499172765761613846e-02,1.777735799551010132e-01,-3.744670490802093354e-02,1.001714833003521932e-01
-5.347371101379394531e-02,2.290320396423339844e-02,-5.869124084711074829e-02,1.114033833146095276e-01,-6.796271905268724822e-02,8.920213815491973008e-02
-1.999998092651367188e-02,2.574187517166137695e-02,-5.849321559071540833e-02,3.456588461995124817e-02,-5.700973439928702646e-02,1.106222106651644221e-02
-4.094731807708740234e-02,-1.058048009872436523e-02,-1.509369462728500366e-01,7.018805947154760361e-03,-4.610812628193627916e-02,2.522234576902171455e-02
-1.141052544116973877e-01,-7.225811481475830078e-03,-7.866381108760833740e-02,-4.587729275226593018e-02,-7.432981629700918802e-02,-3.335264786003211412e-02
5.315783247351646423e-02,8.799988031387329102e-02,-5.829174816608428955e-02,-8.961093425750732422e-02,-6.033279660670842759e-02,-8.129590020068522271e-03
1.242107152938842773e-02,2.870970964431762695e-02,-3.796172328293323517e-03,-2.562518790364265442e-02,-2.280199390293091710e-02,-1.666426799539988401e-02
-7.368445396423339844e-03,-2.496778964996337891e-02,-2.420224435627460480e-02,-4.087932035326957703e-02,-1.482442995005861519e-02,-1.112378159903615327e-02
-3.157913684844970703e-03,-1.296776439994573593e-02,1.131219556555151939e-03,-6.749997381120920181e-03,-8.900955990787551286e-03,9.217200374946998842e-03
-1.263201236724853516e-03,-8.258044719696044922e-03,-1.494037546217441559e-02,3.945776820182800293e-02,-2.433171295698244307e-02,2.054299276175886035e-02
-2.210497856140136719e-03,-5.225777626037597656e-03,-3.829681314527988434e-03,-1.189750991761684418e-02,1.590374213326484210e-02,-7.619614497175186685e-04
1.263171434402465820e-03,-3.548443317413330078e-03,4.371732007712125778e-03,-2.553533529862761497e-03,-5.700073762683999234e-03,-1.058057869058370848e-02
2.105325460433959961e-03,-2.838730812072753906e-03,5.401517846621572971e-04,-1.030379440635442734e-03,1.598157956330226170e-02,1.150058059464054150e-03
9.473621845245361328e-03,-2.064466476440429688e-03,2.523764967918395996e-02,2.012538257986307144e-03,1.932120481103893894e-02,-8.207090452539089753e-03
2.105265855789184570e-02,-4.064559936523437500e-03,7.200736552476882935e-02,-4.445535596460103989e-03,2.028909292834057965e-02,-2.329233670792518751e-02
2.021050453186035156e-02,-7.290303707122802734e-03,3.662815317511558533e-02,6.659514736384153366e-03,6.638213861672426219e-02,-3.761216003931061591e-03
3.084212541580200195e-02,-3.593540191650390625e-02,1.313307322561740875e-02,-5.152767524123191833e-02,5.047335796709262468e-02,-2.515711909245466060e-02
2.526342868804931641e-03,-8.580684661865234375e-03,7.456068415194749832e-03,-5.625638645142316818e-03,6.808530704867621353e-02,1.315625481486737414e-02
3.473579650744795799e-03,-1.096725463867187500e-03,-3.231693292036652565e-03,8.702034247107803822e-04,4.044791470384279108e-03,-4.131422316753563528e-03
-3.263115882873535156e-03,-1.161217689514160156e-03,-1.541164703667163849e-03,3.886317135766148567e-04,1.001374554189560229e-02,4.280504657336980934e-03
-2.842009300366044044e-03,-1.161336898803710938e-03,-2.739971969276666641e-03,2.968759799841791391e-04,-1.728133229451866981e-03,-5.183412618273597339e-03
-1.263141632080078125e-03,-2.580285072326660156e-04,-2.004803158342838287e-03,-8.122944855131208897e-04,-1.653840092249669880e-03,5.766454748630522875e-04
-8.420944213867187500e-04,-1.419425127096474171e-03,-1.371254096738994122e-03,1.556244387757033110e-04,-1.681040646826392759e-03,-3.797206494599719706e-03
-3.157854080200195312e-04,-1.935362815856933594e-04,-1.283514546230435371e-03,2.896704827435314655e-04,-1.857500258561017858e-02,-6.919262526919878198e-03
-3.157854080200195312e-04,-1.354932785034179688e-03,-1.271363580599427223e-03,3.082343610003590584e-04,1.183027654632073933e-03,2.336412438839863270e-03
1.894724555313587189e-02,8.387566194869577885e-04,-1.791312010027468204e-03,1.215721858898177743e-04,-1.418790089510180152e-04,2.805437166229329815e-03
1.095789596438407898e-01,1.303231716156005859e-02,4.878230392932891846e-03,5.472266580909490585e-03,3.845133094495167825e-02,3.501716413837296926e-02
1.263260841369628906e-03,8.264511823654174805e-02,-8.239705115556716919e-03,1.230810731649398804e-01,-2.064220764739488345e-02,6.666247806553204924e-02
-2.263170480728149414e-02,2.593541331589221954e-02,-3.194546326994895935e-02,8.894018828868865967e-02,-2.725193828886673941e-02,7.915429090582914995e-02
-1.221048831939697266e-02,-5.741715431213378906e-03,-1.165477465838193893e-02,5.908297747373580933e-02,-2.141667761123500213e-02,2.029361374770033422e-02
-1.789510250091552734e-03,-2.451717853546142578e-03,-2.419391274452209473e-02,3.447891771793365479e-02,-1.313762676617535874e-02,3.065552029011620050e-02
-1.999855041503906250e-03,-1.354813575744628906e-03,-2.772266045212745667e-02,8.579017221927642822e-02,1.966996198982329247e-02,6.207094315625072412e-02
-1.578986528329551220e-03,9.678006172180175781e-04,-5.214414373040199280e-02,3.843143582344055176e-02,-3.591943559335675218e-02,7.356480874821380578e-04
-5.368530750274658203e-03,2.645194530487060547e-03,-1.280617155134677887e-02,-9.693900356069207191e-04,-2.445309970697806534e-02,1.141733164166114367e-02
-3.578960895538330078e-03,-3.354966640472412109e-03,-3.475886536762118340e-03,-2.143869874998927116e-03,-7.549300436888728427e-03,4.629817187877582896e-03
-3.157794475555419922e-03,-3.225982189178466797e-03,-2.611014060676097870e-03,-4.965042229741811752e-03,-1.199630163298870400e-02,-1.287335053738103419e-02
-2.105236053466796875e-03,-1.161217689514160156e-03,-5.679514142684638500e-04,-7.401591166853904724e-03,-4.234444804906534188e-03,-2.962355050527470945e-03
-1.157939317636191845e-03,-1.032233238220214844e-03,-1.630190294235944748e-03,-2.878271508961915970e-03,1.713715841598961731e-03,2.121073761154057546e-03
-2.104640007019042969e-04,-2.064406871795654297e-03,-1.498691155575215816e-03,-7.312487578019499779e-04,-4.349168686137439011e-03,1.665808105207694512e-03
4.210472106933593750e-04,-1.483917236328125000e-03,-1.099317101761698723e-03,-2.235383260995149612e-03,9.488532822587991689e-05,1.156040296092869513e-03
-1.157939317636191845e-03,-2.129018306732177734e-03,-1.425171154551208019e-03,-6.422159494832158089e-04,2.795862719301656085e-03,2.935914040064158126e-03
-4.210472106933593750e-04,-1.419305801391601562e-03,-1.037852605804800987e-03,-2.198877045884728432e-04,-9.223669564185632552e-04,-4.176939830487169658e-03
2.105236053466796875e-04,-5.162358283996582031e-04,-1.237342134118080139e-03,2.376662159804254770e-04,1.499046095935430145e-03,-1.626070547128100063e-03
-8.421540260314941406e-04,-1.225769519805908203e-03,-3.134398022666573524e-03,-3.714205231517553329e-03,-5.465540061048379528e-03,-3.412095673764076187e-03
-2.104640007019042969e-04,-7.097721099853515625e-04,-1.449890201911330223e-03,-6.241025985218584538e-04,-5.988512032520709738e-03,1.549698330639323607e-03
1.052021980285644531e-04,-7.741451263427734375e-04,-1.294404733926057816e-03,1.816869335016235709e-04,-1.300984647814473760e-03,-7.476318440845508562e-04
-1.157879829406738281e-03,-1.806497573852539062e-03,-1.272871741093695164e-03,2.932798524852842093e-04,-2.778377279522104004e-02,1.813837823769398616e-03
-1.789510250091552734e-03,-1.354753971099853516e-03,1.630182145163416862e-03,3.710190649144351482e-04,-1.702692078783307750e-02,-8.060341584447017205e-03
-1.109659671783447266e-03,-3.790855407714843750e-04,-2.533774124458432198e-03,-1.159479492343962193e-03,-2.201044375446414847e-02,-1.209095232254486785e-02
1.425445079803466797e-03,-9.112954139709472656e-04,-1.495793461799621582e-03,-1.895622117444872856e-03,-3.537186836205563623e-02,-9.045660682628131610e-03
-5.999982357025146484e-03,-1.161396503448486328e-03,-1.300761825405061245e-03,5.595608854491729289e-06,-1.049047217371956719e-02,-2.834455408975228297e-03
-2.526283264160156250e-03,-9.031891822814941406e-04,5.804144893772900105e-04,-8.024808485060930252e-04,2.150393496717839525e-02,1.770597957266320521e-03
-2.104640007019042969e-04,-5.161166191101074219e-04,-1.013230066746473312e-03,1.569835294503718615e-04,-3.234557899827805727e-02,2.181934543349667299e-03
-1.936852931976318359e-02,-4.322588443756103516e-03,-6.076775118708610535e-02,-4.504253342747688293e-02,-7.364105424635170039e-02,-3.988275456596834800e-02
-6.505262851715087891e-02,-1.787096261978149414e-02,-1.585285514593124390e-01,-1.283010393381118774e-01,-1.435858401655991656e-01,-5.795785236057238166e-02
-1.028420925140380859e-01,-1.289675831794738770e-01,-1.423688232898712158e-01,-1.655106097459793091e-01,-1.645886735918224986e-01,-1.539055602057821659e-01
-1.248421072959899902e-01,-2.506452202796936035e-01,-5.306060612201690674e-02,-1.989738345146179199e-01,-1.601024157856159036e-01,-1.425592771235830725e-01
-4.673686623573303223e-02,-7.535478472709655762e-02,-1.774113625288009644e-03,-1.804478913545608521e-01,-1.001529209445095603e-01,-1.053948459870541754e-01
-1.105260848999023438e-02,-1.127741634845733643e-01,1.964842434972524643e-03,-1.687579154968261719e-01,-7.190313618907850923e-02,-1.248983769583764669e-01
-3.894746303558349609e-03,-1.136775016784667969e-01,-5.278964526951313019e-03,-1.361102610826492310e-01,-8.012601094560523052e-02,-1.273649095914306528e-01
-1.473665237426757812e-03,-9.083870053291320801e-02,4.337517917156219482e-02,-1.086672246456146240e-01,-1.464222002390336286e-02,-8.813456129150942786e-02
0.000000000000000000e+00,-5.000000447034835815e-02,-2.007822506129741669e-02,-5.213803425431251526e-02,-3.425794981703589315e-02,-8.256016803125465486e-02
1.368388533592224121e-03,2.658065408468246460e-02,-1.106006652116775513e-02,-9.030909277498722076e-03,-3.331774025224021329e-02,-1.426473466531230638e-02
-2.736821770668029785e-03,1.264514029026031494e-02,-3.316174820065498352e-02,-5.751279182732105255e-03,-9.715059122693503468e-02,-2.451555424532259053e-02
-1.305262744426727295e-02,3.877423703670501709e-02,-8.449327945709228516e-02,-9.965902194380760193e-03,-1.416910728567870592e-01,-2.761480274265082357e-02
-3.863155841827392578e-02,5.096763372421264648e-03,-7.027418911457061768e-02,-2.381096594035625458e-02,-1.406687506649575425e-01,-5.367600467147104482e-02
-2.147369086742401123e-02,5.548387765884399414e-03,-4.568491503596305847e-02,-2.390222251415252686e-02,-8.856756151341471650e-02,-3.839703402940486399e-02
-4.315793514251708984e-03,3.871023654937744141e-04,-3.893501590937376022e-03,-2.301767235621809959e-03,-1.566090160219424376e-02,-1.725430761105939403e-02
0.000000000000000000e+00,4.129052162170410156e-03,2.032748598139733076e-04,-5.147006828337907791e-03,-1.388203333870308143e-02,-1.422071010195558038e-02
9.473711252212524414e-04,-5.612909793853759766e-03,-2.379078418016433716e-03,-1.157174911350011826e-02,-9.831556148936826389e-03,-1.882620186463013212e-02
3.578945994377136230e-03,-1.987098157405853271e-02,-3.692047903314232826e-03,-1.224509626626968384e-02,-2.040795569669384690e-02,-1.129486516998778889e-02
1.294735074043273926e-02,-3.212906420230865479e-02,1.436229236423969269e-02,-3.139253333210945129e-02,3.983460750410472428e-02,-3.115999687654569250e-02
3.157883882522583008e-03,-5.806446075439453125e-03,2.867751289159059525e-03,-3.977623581886291504e-02,-4.178727656195757589e-03,-4.945883337880063735e-02
1.473695039749145508e-03,-7.096827030181884766e-04,1.435870118439197540e-02,-1.695919898338615894e-03,3.319026940048885876e-02,9.594488737647344223e-03
3.789484500885009766e-03,7.742047309875488281e-04,5.643459036946296692e-03,-6.089047994464635849e-03,9.241608908464371552e-03,-2.154031770017117431e-02
8.105278015136718750e-03,1.225799322128295898e-03,-8.478337986161932349e-05,9.363408753415569663e-05,1.742495818104927707e-02,1.633593819784517898e-02
3.789439797401428223e-03,6.064504384994506836e-03,-1.868370687589049339e-03,1.806171145290136337e-03,-1.027175927639056852e-02,-3.068454024954120340e-03
-6.315559148788452148e-04,-8.386969566345214844e-04,-1.339185982942581177e-03,1.547913416288793087e-03,-3.570162892809314314e-03,-2.154408261280188475e-03
-1.157909631729125977e-03,1.225799322128295898e-03,-1.279073534533381462e-03,4.824870266020298004e-04,-1.958497306370787783e-02,-4.896685577069126438e-03
1.263156533241271973e-03,9.741932153701782227e-03,-1.270748442038893700e-03,3.349373291712254286e-04,-1.188175416801939832e-02,-1.119872421340328827e-02
1.157879829406738281e-03,4.967749118804931641e-03,-1.269595697522163391e-03,3.145032969769090414e-04,8.062744970229296371e-03,-8.735107122641860844e-04
-5.262941122055053711e-04,3.419354557991027832e-03,-1.269435975700616837e-03,3.116734442301094532e-04,-9.474525691338442357e-03,-5.710232871647624719e-03
1.052603125572204590e-03,8.903264999389648438e-03,-1.269413856789469719e-03,3.112815029453486204e-04,-4.244039274117650251e-03,1.330605072043911097e-03
2.315819263458251953e-03,6.322592496871948242e-03,-1.042139483615756035e-03,9.800086263567209244e-04,-2.187856494324069700e-03,-2.528918454943712701e-03
-4.210621118545532227e-04,7.096752524375915527e-03,-1.237935735844075680e-03,4.038385231979191303e-04,8.291490673232537745e-03,4.440960906620161630e-03
3.157854080200195312e-04,7.870972156524658203e-03,-1.037780079059302807e-03,9.928267681971192360e-04,7.737907261097909384e-03,-6.399053772256468875e-03
2.421066164970397949e-03,4.129022359848022461e-03,2.049170667305588722e-03,2.577306237071752548e-03,1.182457888673660307e-02,4.707838891058413466e-03
4.210472106933593750e-04,5.161315202713012695e-04,-1.739173894748091698e-03,4.046008922159671783e-03,-5.605258720312589205e-04,2.764889682358939726e-03
1.052767038345336914e-04,-6.450712680816650391e-05,-6.891735829412937164e-04,-4.236728418618440628e-04,-4.511639564184655171e-03,-7.838803474003119831e-03
-1.263171434402465820e-03,-2.322581410408020020e-02,9.936674498021602631e-03,-2.865486219525337219e-02,-1.120960975657858683e-02,-5.415109293236453070e-02
-1.147367060184478760e-02,-4.387098550796508789e-02,7.222828455269336700e-03,-4.290839284658432007e-02,-1.282687969427698249e-02,-8.507648638532927521e-02
1.442104578018188477e-02,2.387091517448425293e-03,5.573790520429611206e-02,-2.205624245107173920e-02,4.846668969477718747e-02,-4.760336591742886370e-02
-3.158003091812133789e-04,-1.064515113830566406e-02,8.459405042231082916e-03,-2.152250893414020538e-02,-2.205053171010717961e-02,-4.189916945535587800e-02
-1.578941941261291504e-03,7.741898298263549805e-04,7.273711264133453369e-03,-2.239618450403213501e-03,-6.300036366138073163e-03,-3.983543832853619904e-02
7.368624210357666016e-04,-3.871023654937744141e-04,-5.855388008058071136e-03,-7.014434318989515305e-03,-1.222318170183278596e-02,-1.305334521656398294e-02
-1.052767038345336914e-04,1.161307096481323242e-03,-5.035902839154005051e-03,-3.300196491181850433e-03,-1.493988293265680056e-02,-1.477757670969603865e-02
7.368475198745727539e-04,1.032248139381408691e-03,-1.876031863503158092e-03,1.106848707422614098e-03,-9.732814550838853052e-03,-1.332901491203175581e-02
-2.104937884723767638e-04,1.548394560813903809e-03,-1.327480655163526535e-03,1.772181945852935314e-03,-9.497686957379514183e-03,-2.625161578646006966e-03
7.368177175521850586e-04,3.612890839576721191e-03,-1.884087803773581982e-03,1.620083581656217575e-03,-2.415112574470246187e-03,-6.179380393720235176e-03
1.263171434402465820e-03,7.419347763061523438e-03,-1.666811876930296421e-03,1.119471504352986813e-03,1.400878816470108035e-03,1.108740513971395725e-02
0.000000000000000000e+00,3.419354557991027832e-03,-1.409450196661055088e-03,1.718923565931618214e-03,-5.654010967515432640e-02,-3.078609143456279007e-02
-3.158003091812133789e-04,3.290325403213500977e-03,-1.373808481730520725e-03,1.801940961740911007e-03,-3.576578263723817486e-03,-2.470511382315826454e-03
3.158003091812133789e-04,4.451602697372436523e-03,-7.362971664406359196e-04,2.057677600532770157e-03,-3.006623364323335323e-04,-8.642246676979770115e-04
3.157705068588256836e-04,3.741934895515441895e-03,-9.519960149191319942e-04,2.093532588332891464e-03,-4.846559527051930161e-03,-2.426091983090572501e-03
5.262941122055053711e-04,2.967759966850280762e-03,-1.225451938807964325e-03,5.580492434091866016e-04,-4.874589366829162884e-03,3.360135192219948497e-04
-4.210472106933593750e-04,5.806237459182739258e-04,-1.036051195114850998e-03,1.014183275401592255e-03,1.914075781797919262e-03,7.535194460857458365e-04
1.473695039749145508e-03,2.580672502517700195e-03,-9.167928365059196949e-04,1.279800664633512497e-03,2.747401558553352885e-03,2.539170971111642805e-03
7.368475198745727539e-04,2.387091517448425293e-03,-2.555231330916285515e-03,4.290861077606678009e-03,5.530082213673459535e-03,2.818852121346943074e-03
-1.052647829055786133e-03,1.870959997177124023e-03,-5.876356153748929501e-04,1.775375800207257271e-03,-1.694508836648189742e-02,2.857366194689847649e-04
4.210621118545532227e-04,-5.806535482406616211e-04,-1.174992066808044910e-03,5.139880231581628323e-04,-4.031659211315030689e-02,-9.719859794207752479e-03
-6.315857172012329102e-04,-1.225806772708892822e-02,-4.644411802291870117e-02,-5.193718895316123962e-02,-4.701452161391017626e-02,-9.367970903228783897e-02
-1.789480447769165039e-03,-3.245159238576889038e-02,1.777037978172302246e-02,-9.043597429990768433e-02,-3.695541801156831951e-03,-1.121399220159178256e-01
-8.105263113975524902e-03,-2.696771919727325439e-02,2.376499213278293610e-02,-2.596069313585758209e-02,3.733325258174602368e-02,-9.231218201840896143e-02
7.789507508277893066e-03,1.187095791101455688e-02,1.885300618596374989e-03,-2.700159559026360512e-03,4.868099893984734194e-03,-4.180377982750460575e-02
3.157868981361389160e-03,-7.741898298263549805e-04,-2.337397541850805283e-03,-2.707637613639235497e-03,-7.404885827601681569e-03,-1.131471034391817732e-02
3.157854080200195312e-04,1.290321350097656250e-03,-1.768320449627935886e-03,1.009629995678551495e-04,-1.540084806499386616e-02,-1.231710906620930857e-02
1.052916049957275391e-04,-3.870949149131774902e-04,-1.637605600990355015e-03,1.938750734552741051e-03,-1.561974227188223097e-02,-1.704704960009162384e-02
-1.157894730567932129e-03,2.451606094837188721e-03,-2.460167510434985161e-03,1.367474324069917202e-03,-1.256948296022208922e-02,-1.072103251108535993e-02
-2.105236053466796875e-04,1.032257080078125000e-02,-1.746592461131513119e-03,1.084487885236740112e-03,1.523017846611907089e-03,1.546067515121818392e-03
5.262792110443115234e-04,5.225807428359985352e-03,-1.420498942025005817e-03,1.714078709483146667e-03,-8.584793841055038399e-03,-5.609559674939812446e-03
1.263186335563659668e-03,-3.225803375244140625e-04,-7.344748592004179955e-04,1.418958418071269989e-03,-6.914406383470073081e-03,-9.652373698637306543e-04
5.263090133666992188e-04,-3.871023654937744141e-04,-1.195327611640095711e-03,4.646281886380165815e-04,-1.106675430648529357e-02,-4.219629669027114005e-03
-1.473695039749145508e-03,-1.290142536163330078e-04,-6.265753763727843761e-04,5.767036927863955498e-04,-1.876876069449551210e-02,-5.387671138562200035e-03
2.105280756950378418e-03,1.870945096015930176e-03,-1.265389029867947102e-03,1.643756171688437462e-03,1.922792805456818854e-03,-5.436140596174476869e-04
-3.158003091812133789e-04,1.225814223289489746e-03,-8.041840919759124517e-05,1.653459039516746998e-03,4.314293708030714214e-03,1.284533867714698907e-02
-1.578778028488159180e-04,2.889782190322875977e-03,-1.104748225770890713e-03,4.971039015799760818e-04,3.517936339010319102e-04,-1.259515556049833895e-03
1.210525631904602051e-03,3.045707941055297852e-03,-3.867597552016377449e-04,1.249982509762048721e-03,7.693491054808987428e-03,9.634373227299652953e-03
1.052618026733398438e-04,3.999993205070495605e-03,-2.076523378491401672e-03,3.862189128994941711e-03,-4.782267260317496493e-03,4.351801288859147299e-03
1.052469015121459961e-04,1.116128265857696533e-02,5.842189420945942402e-04,2.610163995996117592e-03,3.923400342174865330e-03,9.121374898773737527e-03
2.736836671829223633e-03,2.767744660377502441e-02,5.265092477202415466e-03,5.066161230206489563e-02,1.170718918839064315e-02,8.593291463626950843e-02
3.536842763423919678e-02,8.858060836791992188e-02,2.963554859161376953e-02,1.530513614416122437e-01,5.891475194937356719e-02,1.140270490381007917e-01
5.378946661949157715e-02,1.165161728858947754e-01,1.466133911162614822e-02,2.000585496425628662e-01,1.111645160434733270e-01,1.254299050383522740e-01
5.894720554351806641e-03,1.907095611095428467e-01,-8.920813910663127899e-03,1.967979967594146729e-01,4.018909241669632593e-02,1.655010348433680889e-01
2.980232238769531250e-08,1.156128644943237305e-01,-6.037912331521511078e-03,1.712720245122909546e-01,1.860808752968523549e-02,1.044325772319387724e-01
-3.157913684844970703e-03,-7.064503431320190430e-02,-1.156199630349874496e-02,-1.350028160959482193e-02,-2.071467378173608154e-02,-2.364914602374579289e-02
-2.105236053466796875e-03,4.838645458221435547e-03,-1.671768538653850555e-02,4.705355316400527954e-02,1.497460378343795639e-02,4.949934968814151404e-02
-2.421021461486816406e-03,-1.535487174987792969e-02,2.010446973145008087e-03,1.440491341054439545e-02,-3.212289789400202267e-02,-2.219841810698092166e-03
-1.052647829055786133e-03,-1.361286640167236328e-02,-7.215086370706558228e-03,-8.337350562214851379e-03,-3.244297848688848518e-03,-9.384488585717054576e-03
-2.526342868804931641e-03,-1.599997282028198242e-02,-1.744592189788818359e-02,-2.205077186226844788e-02,-5.973123383669509678e-03,-1.550371748689105544e-02
2.105236053466796875e-04,-9.419322013854980469e-03,8.137442171573638916e-03,-5.762001499533653259e-03,7.591389120298686066e-02,2.724682336701156338e-02
3.905263543128967285e-02,-4.451632499694824219e-03,5.805110558867454529e-02,2.358093671500682831e-02,5.699154376377180142e-02,3.399857348737517215e-03
3.568422794342041016e-02,-3.225803375244140625e-03,2.017312310636043549e-02,-1.745709887472912669e-04,6.677857196827829966e-02,1.347400862648551190e-02
-8.842170238494873047e-03,-2.064526081085205078e-03,4.460646305233240128e-03,4.914576653391122818e-03,4.584326739713873167e-03,-3.939624059322716088e-03
-4.210472106933593750e-03,-1.612842082977294922e-03,4.782787058502435684e-03,3.277170239016413689e-03,5.484691952013776017e-02,2.438804859976428929e-02
8.947342634201049805e-03,1.483798027038574219e-03,1.023988937959074974e-03,9.090762585401535034e-03,1.403126250807140707e-02,2.546634317261897706e-02
-5.262792110443115234e-04,3.709673881530761719e-02,-1.273048669099807739e-02,1.120266616344451904e-01,1.037515833395730169e-02,1.082039290802070397e-01
5.010524392127990723e-02,5.161762237548828125e-04,-1.337397657334804535e-02,8.458176627755165100e-03,-3.342775188772151296e-02,9.818208031119102230e-03
2.189481258392333984e-02,-9.225845336914062500e-03,1.609645411372184753e-02,3.774470314965583384e-05,2.067366286577154710e-02,-4.986422766659948103e-03
-6.947427988052368164e-03,-5.032241344451904297e-03,-1.797268725931644440e-02,-5.160766188055276871e-03,-5.163071418803788504e-03,-5.682006596576805180e-03
-3.052651882171630859e-03,-7.741451263427734375e-04,-5.154051817953586578e-03,-2.490685088559985161e-03,6.814568756834837870e-03,-1.999447438083556960e-03
-2.947390079498291016e-03,-1.161336898803710938e-03,-3.328222315758466721e-03,-6.563264760188758373e-04,2.620342961361821210e-03,-2.722994480943707885e-03
-8.420944213867187500e-04,8.903205394744873047e-03,2.298733219504356384e-03,-4.053110897075384855e-04,-5.909513673784116961e-04,1.493237846745798514e-02
-2.210497856140136719e-03,3.458064794540405273e-02,-9.095245972275733948e-03,4.336544778198003769e-03,-1.111307291724816793e-03,9.156982931906920697e-02
-1.263171434402465820e-03,3.612875938415527344e-03,-3.900310955941677094e-03,-7.553953677415847778e-03,-3.832290807768856666e-02,-1.705254575420989127e-02
-1.052320003509521484e-04,-6.645143032073974609e-03,-2.820268459618091583e-02,-2.402932569384574890e-02,-1.516509309925240245e-02,-1.053354007591345010e-02
-1.157909631729125977e-03,-4.129052162170410156e-03,-2.067698165774345398e-03,-5.194243509322404861e-03,-9.849003073354012372e-03,-1.219344221900536818e-03
-1.052677631378173828e-03,-3.354787826538085938e-03,2.572994562797248363e-04,5.213885742705315351e-05,-3.175458935702923924e-03,-2.936649706619692823e-03
-1.578927040100097656e-03,-3.806471824645996094e-03,-1.057977904565632343e-03,2.753388544078916311e-04,-2.445157937843500662e-03,-1.057143558291151475e-02
-8.420646190643310547e-04,-3.096759319305419922e-03,-9.870002977550029755e-04,-9.281654638471081853e-05,-1.623143147647443385e-03,1.491744336417424877e-03
-8.421838283538818359e-04,-2.580642933025956154e-03,-1.152499229647219181e-03,-1.225804880959913135e-04,-3.838473683031029537e-04,-1.580243152498189696e-04
-3.050267696380615234e-04,-2.221226692199707031e-03,-2.131258370354771614e-03,-1.080839312635362148e-03,-3.426834853168525541e-03,-1.707638978162978605e-03
-7.475912570953369141e-04,-1.843333244323730469e-03,-3.054691944271326065e-03,-1.360545633360743523e-03,3.259557796708723032e-03,4.531387299570921456e-03
-8.420944213867187500e-04,-2.193510532379150391e-03,-1.516651944257318974e-03,7.969776197569444776e-05,-3.872579769114370407e-03,-6.514445828889270373e-03
-8.420646190643310547e-04,-2.193570137023925781e-03,-1.303650438785552979e-03,2.791554725263267756e-04,-1.572449355407457006e-03,-2.413568624150569386e-03
-2.105236053466796875e-04,-1.806378364562988281e-03,4.751090425997972488e-03,-1.421542838215827942e-03,3.377057536927097203e-02,1.093157140648715053e-02
5.610522627830505371e-02,4.580557346343994141e-03,1.413196474313735962e-01,-1.042923517525196075e-02,1.300741470895019347e-01,2.858138316327041295e-02
1.367368400096893311e-01,1.877415180206298828e-02,1.838223040103912354e-01,5.371012259274721146e-03,1.368646103962873894e-01,2.924169822462863166e-02
7.663154602050781250e-02,-7.677376270294189453e-03,1.256743371486663818e-01,-1.699607633054256439e-02,1.408040715368201745e-01,2.060926112088035111e-02
1.366316676139831543e-01,-2.825802564620971680e-02,1.539126485586166382e-01,-7.186619564890861511e-03,8.291760751696131138e-02,-2.344211515867411499e-02
1.562104821205139160e-01,2.516150474548339844e-03,2.475553750991821289e-02,-2.005893923342227936e-02,2.477929627779928978e-02,-3.241333939573509682e-02
1.347368955612182617e-02,1.464515924453735352e-02,7.494068890810012817e-02,3.055473556742072105e-03,2.876016192861641230e-02,-1.813355442931019468e-02
0.000000000000000000e+00,-1.412904262542724609e-02,-2.380448393523693085e-03,-9.658513590693473816e-03,-3.111915169066392650e-02,-1.917771499237774790e-02
-2.105355262756347656e-03,-1.677417755126953125e-02,-4.228178411722183228e-03,-4.082119558006525040e-03,-8.164835574173245902e-03,-1.718812661574409262e-02
-1.284193992614746094e-02,-7.419347763061523438e-03,-2.016414515674114227e-02,2.712099114432930946e-03,-1.433428634067901442e-02,-1.577814467489302430e-02
-1.073700189590454102e-02,6.449222564697265625e-05,-8.805734105408191681e-03,5.737952888011932373e-04,3.097165849084704270e-04,-1.981666719428870627e-03
-1.547360420227050781e-02,-2.645134925842285156e-03,-9.419964626431465149e-03,-1.612545177340507507e-02,-1.046436565750674674e-02,-2.162190578806244545e-02
-9.368360042572021484e-03,3.225207328796386719e-04,-2.030537649989128113e-02,1.084022503346204758e-02,-1.671079108839101934e-02,-2.554086268766186940e-03
-5.894780158996582031e-03,9.806513786315917969e-03,-1.801529712975025177e-02,4.669743648264557123e-04,2.232744092548344383e-02,1.431113976260639520e-03
-4.526436328887939453e-03,5.161166191101074219e-04,-1.641533523797988892e-02,-6.164871621876955032e-03,-3.015576128663610689e-02,-4.481704585542867214e-03
-6.210565567016601562e-03,3.793543949723243713e-02,-1.066472195088863373e-02,-1.017625909298658371e-02,-2.071144111470601956e-02,-1.905103941482111374e-02
-2.420961856842041016e-03,1.238709688186645508e-02,6.456257542595267296e-04,-8.872892358340322971e-04,-6.288735938800193992e-03,1.349882259895449077e-03
-1.263141632080078125e-03,-5.419373512268066406e-03,2.002859022468328476e-03,1.563713885843753815e-02,-1.250153926318553488e-02,-8.551461103776247796e-03
-2.526402473449707031e-03,-3.419339656829833984e-03,-3.791171591728925705e-03,-3.282671095803380013e-03,-6.061351087660149517e-03,-3.807455239774687472e-03
-1.684069633483886719e-03,-2.258062362670898438e-03,2.052091585937887430e-04,-6.794192362576723099e-03,-7.370663648271325030e-03,-2.824776469958406588e-03
-1.999974250793457031e-03,-1.419365406036376953e-03,-1.244508661329746246e-03,-1.273560337722301483e-03,5.360716421530575815e-03,-5.562942347957178235e-03
-7.052719593048095703e-03,-1.051610708236694336e-02,2.376264892518520355e-03,-9.082061238586902618e-03,-3.054569241743632091e-03,-2.298663327730743333e-02
-1.894718408584594727e-02,-2.387088537216186523e-02,-9.800828993320465088e-04,-3.931876271963119507e-03,-1.132751659923592058e-02,-4.360242586933082976e-02
-3.073704242706298828e-02,-4.677420854568481445e-02,-9.174029342830181122e-03,-3.301592171192169189e-02,-4.388635482079195071e-02,-6.089656112764707530e-02
-1.315784454345703125e-02,-1.606452465057373047e-02,1.730578206479549408e-02,-5.327742919325828552e-02,-1.220367341134576122e-02,-8.281963465280117731e-02
-4.000008106231689453e-03,-2.258002758026123047e-03,2.968935482203960419e-02,1.480997912585735321e-02,-3.955536804882342494e-02,-3.152111031588455958e-02
4.315793514251708984e-03,-1.935958862304687500e-04,7.718981709331274033e-03,1.487911678850650787e-03,-4.135140406121706746e-02,-2.067572082150936907e-02
2.926325798034667969e-02,4.645168781280517578e-03,1.160684376955032349e-01,1.755784638226032257e-02,6.564221842562290021e-02,6.955510628973926579e-03
3.715777397155761719e-02,4.515647888183593750e-04,1.271946579217910767e-01,1.396553823724389076e-03,7.294148953463919227e-04,-2.254413948179423421e-02
7.442098855972290039e-02,1.283872127532958984e-02,9.547293931245803833e-02,1.657958887517452240e-02,3.377891128897747564e-03,-3.120790136360618305e-02
-2.547353506088256836e-02,-2.858060598373413086e-02,3.635535947978496552e-03,-1.583800092339515686e-02,-3.007859758643860459e-02,-3.484951213542952786e-02
-1.936846971511840820e-02,-1.058065891265869141e-02,-2.838223474100232124e-03,-5.940529517829418182e-03,-1.182722119736823174e-02,-1.275688099380523077e-02
-3.894627094268798828e-03,-6.580650806427001953e-03,-1.156451180577278137e-02,-1.043261121958494186e-02,-1.652359102868139473e-02,-1.953458449215372816e-02
-6.105422973632812500e-03,-4.967749118804931641e-03,-8.879019878804683685e-03,3.180572821293026209e-04,-3.929012864615799572e-02,4.847338504654685742e-03
-2.842128276824951172e-03,-2.193510532379150391e-03,-3.285108832642436028e-03,1.214278861880302429e-03,-3.366358411605929746e-02,-9.640270396060302005e-03
-7.368326187133789062e-04,-1.871019601821899414e-03,-2.380795078352093697e-03,1.817255280911922455e-03,1.025493670391419698e-02,-9.178843893036914281e-03
-4.631579387933015823e-03,-1.870959997177124023e-03,-1.735600293613970280e-03,1.146777532994747162e-03,-1.826998003201518728e-04,-4.426008217679244794e-03
-5.473792552947998047e-03,3.871023654937744141e-04,-1.646247925236821175e-03,1.053923857398331165e-03,-1.686876940400416913e-02,-1.161431383944599993e-02
-4.105031490325927734e-03,-6.449222564697265625e-05,-1.847971347160637379e-03,1.401943853124976158e-03,7.374513456066544848e-03,1.567866145552443413e-02
-5.368471145629882812e-03,5.806386470794677734e-04,-7.458706852048635483e-03,-4.620615858584642410e-03,1.784496621172415587e-03,6.309367918397534858e-03
-4.526257049292325974e-03,1.032263040542602539e-03,-2.185705816373229027e-03,-1.438622566638514400e-04,-3.794387446217850623e-03,-5.992479120303539908e-03
-6.000161170959472656e-03,-3.096789121627807617e-03,-1.708582625724375248e-03,8.751845452934503555e-04,-4.596260135095064925e-03,6.318331912328611910e-04
-4.210591316223144531e-03,-1.290440559387207031e-04,-1.642506336793303490e-03,1.016311231069266796e-03,9.999920687993935076e-03,8.781996603705821691e-03
-1.999795436859130859e-03,2.580583095550537109e-04,-8.106448804028332233e-04,7.775262929499149323e-04,8.316240973337940545e-03,2.541041092247864341e-02
-8.421540260314941406e-04,1.290351152420043945e-03,-1.440351596102118492e-03,6.249419529922306538e-04,4.608364678681198257e-03,4.414731865229726271e-03
-1.368284225463867188e-03,7.741749286651611328e-04,-1.421498600393533707e-04,-1.019606250338256359e-03,-6.936641528523246336e-03,5.554431059973552465e-03
1.126319169998168945e-02,1.858061552047729492e-02,3.377444343641400337e-03,-5.401342175900936127e-03,6.113668411671824288e-02,7.100476304710778841e-03
1.568400859832763672e-02,-1.999974250793457031e-03,5.527114123106002808e-02,2.446281351149082184e-02,8.322453987693734234e-02,1.589323278777921011e-02
4.557895660400390625e-02,1.819357275962829590e-02,1.216226443648338318e-01,1.335336081683635712e-02,5.913487823713126090e-02,-1.945691030277973965e-02
-1.147371530532836914e-02,-1.154839992523193359e-02,-6.642370484769344330e-03,-1.068613957613706589e-02,-8.214886284069855549e-03,-3.520595646468205331e-02
-1.473665237426757812e-03,-2.322584390640258789e-03,3.116431413218379021e-03,4.326302558183670044e-03,1.145774721190040424e-03,-5.307352737987547364e-03
-1.053214073181152344e-04,-4.193514585494995117e-03,-1.078077009879052639e-03,8.184312027879059315e-04,-4.432820899173961493e-03,-7.388815805336790277e-03
-2.210378646850585938e-03,4.387080669403076172e-03,-1.836726209148764610e-03,-3.825010359287261963e-02,1.440418536664900273e-02,-1.543692688635034393e-02
-5.368411540985107422e-03,3.096759319305419922e-03,1.183247938752174377e-02,-1.251688343472778797e-03,-1.014309438982152756e-02,-3.773272741281274989e-02
-3.052592277526855469e-03,9.871006011962890625e-03,5.450558383017778397e-04,9.477329876972362399e-05,4.304083713468909167e-03,-6.179027055659647161e-03
-2.315938472747802734e-03,1.206445693969726562e-02,-9.719556546770036221e-04,3.515973512548953295e-04,-1.068880628864299354e-02,-2.198671956994791010e-02
-2.631485462188720703e-03,8.000016212463378906e-03,-2.210030704736709595e-02,-2.489535696804523468e-02,-3.835997764123533216e-02,-3.658260425992709841e-02
-5.263209342956542969e-03,-4.709661006927490234e-03,-4.466533660888671875e-03,-2.552622230723500252e-03,-1.572968900678262116e-02,-1.585696334806652175e-03
-1.052796840667724609e-03,7.741868495941162109e-03,-1.712176483124494553e-03,-8.539161353837698698e-05,-9.910288794923616251e-03,-1.886226857389039502e-03
-3.473520278930664062e-03,-4.516124725341796875e-03,-1.330728409811854362e-03,2.562924055382609367e-04,-6.878719305313474308e-03,-8.502455832757771503e-03
-4.315793514251708984e-03,-3.225803375244140625e-03,-1.277902163565158844e-03,3.036118578165769577e-04,-1.936877583651508417e-02,-9.783444143061315046e-03
3.595948219299316406e-04,5.118251312524080276e-03,-1.582861877977848053e-03,9.371548076160252094e-04,-1.662951907840515275e-02,-3.871630750383464603e-03
-1.491308212280273438e-04,1.572048664093017578e-02,-5.041964468546211720e-04,-4.483235825318843126e-04,-1.967407022944911432e-02,1.168314182830754167e-03
-3.368258476257324219e-03,-5.806446075439453125e-03,-1.163436681963503361e-03,2.060303813777863979e-04,-3.174118152179516983e-02,-9.725587947766900498e-03
-2.210557693615555763e-03,-4.387080669403076172e-03,-1.254734117537736893e-03,2.966511528939008713e-04,-2.392162781974249697e-02,-7.403571552202170558e-03
-5.157947540283203125e-03,-2.129077911376953125e-03,-1.267377752810716629e-03,3.092011029366403818e-04,-1.015507936376280895e-02,9.257385038406035216e-04
-2.399992942810058594e-02,-4.322528839111328125e-03,-1.430301181972026825e-02,1.211531925946474075e-02,-3.472716453432411754e-02,2.870521068074527449e-02
-4.326331615447998047e-02,3.458064794540405273e-02,-4.236453771591186523e-02,6.467761099338531494e-02,-3.929748816599953898e-02,8.883049640622608933e-02
-3.863149881362915039e-02,5.851608514785766602e-02,-1.041574105620384216e-01,6.116940826177597046e-02,-7.956613526762623678e-02,3.966924410676142543e-02
-5.284214019775390625e-02,6.290322542190551758e-02,-6.667423993349075317e-02,5.958954244852066040e-02,-4.968135447456489828e-02,2.082084266954553620e-02
-9.052574634552001953e-03,9.722590446472167969e-02,-9.886433929204940796e-02,2.740959450602531433e-02,-7.743833572696701140e-02,1.502560147291576165e-02
-4.726314544677734375e-02,1.961290836334228516e-02,-8.923121541738510132e-02,9.239382296800613403e-02,-7.150996640959306205e-02,4.528606899697340538e-02
-1.161053180694580078e-01,-2.109694480895996094e-02,-1.162520945072174072e-01,1.806078664958477020e-02,-9.235047009077845814e-02,7.426060825490354844e-03
-8.631467819213867188e-03,-1.677393913269042969e-03,-3.368814662098884583e-02,1.859088428318500519e-02,-4.228937610122329716e-02,1.215805052598228908e-02
5.157768726348876953e-03,8.864516019821166992e-02,-3.561960160732269287e-02,3.967313468456268311e-02,-6.276154529188460174e-02,8.120470097568444068e-03
4.947423934936523438e-03,7.941937446594238281e-02,5.933327134698629379e-03,5.388187617063522339e-02,-3.226177895614057434e-02,1.262526827864707268e-02
2.631545066833496094e-03,-1.354837417602539062e-02,2.551484154537320137e-03,7.755469996482133865e-03,-1.761095493442965676e-02,9.115605975438367814e-03
-1.684248447418212891e-03,7.032215595245361328e-03,1.046456769108772278e-02,1.754314452409744263e-02,-2.029241411965188036e-02,1.516790740610862720e-02
-1.052021907526068389e-04,-1.593548059463500977e-02,5.970613099634647369e-03,8.615311235189437866e-03,-1.155257430097478277e-02,-9.883935817194045015e-03
1.052618026733398438e-04,-1.161277294158935547e-02,2.647181972861289978e-02,3.945567458868026733e-02,-1.102296598756247192e-02,-1.557003826429625981e-02
4.210472106933593750e-04,-6.967782974243164062e-03,4.347041249275207520e-03,2.688742242753505707e-03,-7.537947470985351117e-03,-1.537671722512651273e-03
-1.052618026733398438e-04,-2.774238353595137596e-03,-4.909058567136526108e-03,1.946254051290452480e-03,-3.905844387399071138e-02,-1.874282573083885239e-02
-2.105832099914550781e-04,-3.096759319305419922e-03,7.750833756290376186e-04,-2.884772373363375664e-03,-6.102689904802360843e-02,-2.404474875235029785e-02
2.105832099914550781e-04,-6.064414978027343750e-03,-3.214884782209992409e-03,-3.199863014742732048e-03,-5.048610931582686590e-02,-2.597270875868007423e-02
-1.368403434753417969e-03,-4.838824272155761719e-03,1.673505175858736038e-03,-3.665960393846035004e-03,-2.952341329330820940e-02,-1.694580271438983488e-02
5.262494087219238281e-04,-2.193510532379150391e-03,3.143729642033576965e-03,-3.444844158366322517e-03,-4.249987649964737102e-02,1.717493165703976032e-02
-4.210472106933593750e-04,-9.031891822814941406e-04,1.710069627733901143e-04,-3.235847223550081253e-03,3.272837691764340917e-03,2.068552972368364884e-02
1.052618026733398438e-04,-2.129018306732177734e-03,1.086873933672904968e-03,-3.183960448950529099e-03,-9.980326823404439551e-03,1.370669532930812728e-02
1.263201236724853516e-03,-6.452202796936035156e-04,-4.938075435347855091e-04,-9.981842013075947762e-04,-7.157874216660253808e-03,-2.056969466819297265e-03
2.105236053466796875e-04,-1.741886138916015625e-03,-5.688509554602205753e-04,-1.990769291296601295e-03,-2.295497178331018517e-02,-2.841558571772900832e-03
-1.052618026733398438e-04,-3.871321387123316526e-04,-1.098578446544706821e-03,-1.007405691780149937e-03,-2.417643182041739891e-03,4.472004646502159009e-04
-7.368326187133789062e-04,-1.290261745452880859e-03,-5.134427337907254696e-04,-3.396939951926469803e-03,-1.266346518238670171e-02,-8.121429269861479838e-03
-3.158450126647949219e-04,5.548298358917236328e-03,-9.115883731283247471e-04,-6.013863021507859230e-04,3.331164770978833900e-03,-3.560598612942639241e-03
3.052651882171630859e-03,1.177419424057006836e-01,3.980843757744878531e-05,9.221177548170089722e-02,-2.645307208696490164e-03,4.951558770758524020e-02
-2.105295658111572266e-03,3.483891487121582031e-03,-5.170464515686035156e-02,6.221538037061691284e-02,-6.604344198798628440e-02,6.168245378288794711e-02
-1.894712331704795361e-03,0.000000000000000000e+00,-2.526710741221904755e-02,-4.066638648509979248e-02,2.828210508045270188e-03,-8.513421931852449553e-03
-1.263201236724853516e-03,0.000000000000000000e+00,-5.744590889662504196e-03,-4.503634572029113770e-02,-2.678364042105485510e-02,-1.835321421792102115e-02
1.894772052764892578e-03,0.000000000000000000e+00,-3.322308184579014778e-03,-2.641018107533454895e-02,2.766454257264072680e-03,-2.309137813067657641e-03
9.999990463256835938e-03,0.000000000000000000e+00,1.293097622692584991e-02,2.906872332096099854e-02,2.351211326635738175e-03,4.335339911078106567e-02
-1.263082027435302734e-03,0.000000000000000000e+00,-4.397231619805097580e-03,-2.985197119414806366e-02,-1.340065233791420951e-02,-5.510764800065071078e-03
-2.526283264160156250e-03,0.000000000000000000e+00,-1.303937053307890892e-03,-2.245422266423702240e-02,-1.258953414921926139e-02,-1.140506684582398567e-02
-4.210472106933593750e-04,0.000000000000000000e+00,-1.346486248075962067e-02,-1.324256695806980133e-02,-1.503232402356680097e-02,-1.328435841714359356e-02
-1.053214073181152344e-04,0.000000000000000000e+00,-8.207904174923896790e-03,-9.585806168615818024e-03,-1.893092767299719981e-02,-1.405756984240447149e-02
-4.210472106933593750e-04,0.000000000000000000e+00,1.655001076869666576e-03,-4.009111318737268448e-03,-8.936838800854829401e-03,-6.457171088260493796e-03
-7.368326187133789062e-04,0.000000000000000000e+00,1.587906270287930965e-03,-1.881323871202766895e-03,-8.422537237941618571e-03,-8.652874951418754179e-03
0.000000000000000000e+00,0.000000000000000000e+00,1.493436517193913460e-03,-7.801374304108321667e-04,-8.445390483765358169e-03,-5.375384875285105224e-03
1.052618026733398438e-04,0.000000000000000000e+00,-1.796797005226835608e-04,-1.664752606302499771e-03,-1.536887957740873389e-03,-1.507357452473906401e-03
4.297494888305664062e-05,0.000000000000000000e+00,-4.891880089417099953e-04,-1.409417367540299892e-03,9.949326947045200598e-05,-1.324617123004218078e-03
-4.297494160709902644e-05,0.000000000000000000e+00,-1.161358202807605267e-03,7.292957889148965478e-05,-6.725987635074481830e-03,-1.667887475637869210e-03
-1.052618026733398438e-03,0.000000000000000000e+00,-1.254446222446858883e-03,2.782181545626372099e-04,-9.006793385731626245e-03,-8.740169837272104836e-03
-2.105832099914550781e-04,0.000000000000000000e+00,-2.043019048869609833e-03,-7.473837467841804028e-04,-1.128183689195516592e-02,-6.402457095800451192e-04
2.105832099914550781e-04,0.000000000000000000e+00,-1.376546570099890232e-03,1.646138844080269337e-04,-6.879397155825195398e-03,-2.237987030566379598e-03
-2.736926078796386719e-03,0.000000000000000000e+00,-1.141970884054899216e-02,-1.095742336474359035e-03,-3.953438558799859948e-02,-1.955986757766492445e-02
-2.136838436126708984e-02,-1.341933012008666992e-02,-1.413735598325729370e-01,-1.178568899631500244e-01,-1.393296477075409712e-01,-9.642781715410819743e-02
-3.263157606124877930e-02,-1.987096667289733887e-01,-8.154986053705215454e-02,-1.905653625726699829e-01,-1.168311670020756310e-01,-1.440455024288045394e-01
-5.578994750976562500e-03,-1.807742714881896973e-01,-2.912031300365924835e-02,-1.970539838075637817e-01,-4.737585096236784921e-02,-1.615700141026241710e-01
-2.842009300366044044e-03,-9.593546390533447266e-02,2.937304088845849037e-03,-1.591720879077911377e-01,-3.926292397090946906e-02,-1.413972530788765170e-01
5.262494087219238281e-04,-7.722571492195129395e-02,2.121819416061043739e-03,-4.787982627749443054e-02,-1.574351695118814121e-02,-1.007343713275998809e-01
1.368421316146850586e-02,-4.374197125434875488e-02,2.398999594151973724e-02,-8.273601531982421875e-02,-6.477644532056459070e-03,-8.211670935103754232e-02
4.463166370987892151e-02,-4.767748713493347168e-02,3.775940742343664169e-03,-9.802024811506271362e-02,-2.615391523533006080e-02,-7.220761135751896376e-02
3.789472579956054688e-02,-3.554838895797729492e-02,-1.677729305811226368e-03,-3.251533210277557373e-02,8.548764817301268693e-03,-4.229959466606203478e-02
1.010525226593017578e-02,-9.419322013854980469e-03,3.943513333797454834e-02,-1.269510667771100998e-02,4.238599150283306471e-02,-1.417320263485877252e-02
2.936840057373046875e-02,-1.225829124450683594e-03,3.520584851503372192e-02,1.835162285715341568e-03,3.082363572208279834e-02,-9.540818351221225235e-03
6.631493568420410156e-03,-4.838705062866210938e-03,8.982546627521514893e-02,-5.904546473175287247e-03,7.763446123196615645e-02,5.628128254748010484e-03
-1.442092657089233398e-02,2.774178748950362206e-03,9.090726380236446857e-04,-9.459914639592170715e-03,4.026123713863682951e-02,-2.532729407982192704e-02
-9.052753448486328125e-03,-3.225803375244140625e-04,-2.267652004957199097e-02,-5.606855731457471848e-03,1.844751525117160895e-02,-7.065754157138171010e-03
2.568429708480834961e-02,1.600000262260437012e-02,5.877316743135452271e-02,-1.381547935307025909e-02,1.445191304781623387e-02,-1.667088240623737505e-02
-1.473844051361083984e-03,1.090320944786071777e-02,8.862848393619060516e-03,-5.222731735557317734e-03,3.657739775277946137e-02,-2.055036542607358019e-03
-5.578756332397460938e-03,3.258064389228820801e-02,-2.173962257802486420e-02,5.873207002878189087e-03,-1.632060023888826095e-03,1.154822883247463849e-02
-1.053214073181152344e-04,7.225900888442993164e-03,1.082257926464080811e-02,6.135166622698307037e-04,1.768679679995610599e-03,1.129326532978269793e-02
9.052693843841552734e-03,-6.452202796936035156e-05,-1.551433117128908634e-03,1.480082748457789421e-03,4.106264682520954779e-03,-1.560935003566354951e-02
1.968413591384887695e-02,2.257972955703735352e-03,1.819008961319923401e-02,-6.377134006470441818e-03,-2.666921760640761363e-02,-2.887870851671747729e-02
4.547375440597534180e-02,-2.774190902709960938e-02,1.553347613662481308e-02,-5.134154856204986572e-02,-5.209542944744782744e-02,-8.660154781452877870e-02
1.053214073181152344e-04,-4.187095165252685547e-02,-1.423796359449625015e-02,-7.624677568674087524e-02,-7.221392549786287418e-02,-1.243443428793744587e-01
9.052515961229801178e-03,-1.361289620399475098e-02,1.919876597821712494e-02,-1.001345664262771606e-01,-3.199461107907097812e-02,-1.012692707916285073e-01
-9.472966194152832031e-04,-2.038711309432983398e-02,-9.653978049755096436e-03,-3.020034544169902802e-02,-4.426030990765639217e-02,-8.799489568668139583e-02
3.368318080902099609e-03,-3.548383712768554688e-03,5.422499962151050568e-03,-3.779051185119897127e-04,-7.234980742536478715e-03,-3.257586325509809200e-02
4.211664199829101562e-04,4.451602697372436523e-03,-1.174887875095009804e-03,1.596755464561283588e-03,-1.470887704116918826e-02,-1.514522302031995338e-02
-1.894712331704795361e-03,4.774183034896850586e-03,7.920264266431331635e-03,5.006577353924512863e-03,3.293140261676796854e-02,1.868563241791965090e-02
-5.264282226562500000e-04,1.529034972190856934e-02,-2.875183476135134697e-03,1.971780322492122650e-03,5.511464503380025803e-03,1.416083083735053538e-02
-2.104043960571289062e-04,1.825803518295288086e-02,-1.283011748455464840e-03,6.014587124809622765e-04,-1.418480072965344618e-02,-8.534121329665578237e-03
-2.947390079498291016e-03,2.000004053115844727e-03,-2.154075074940919876e-03,1.965342817129567266e-04,-2.557831095307605551e-02,-1.888129153939521743e-02
-6.105363368988037109e-03,1.741945743560791016e-03,-5.401687230914831161e-03,-4.711253102868795395e-03,-2.935522601330120551e-02,1.258113111305125820e-02
-2.105176448822021484e-03,3.999978303909301758e-03,-1.648722914978861809e-03,-2.548967022448778152e-03,-2.319071129653238472e-02,6.533812331460664424e-03
-2.000093460083007812e-03,1.419365522451698780e-03,-3.820419544354081154e-03,-1.276112045161426067e-03,-8.911182468036571436e-03,4.942820331918507115e-04
-1.789510250091552734e-03,5.806386470794677734e-04,-4.790541715919971466e-03,-4.596671089529991150e-03,-8.557182249465888901e-03,-5.367029983286530914e-03
-1.368403434753417969e-03,3.483861684799194336e-03,-1.414737431332468987e-03,-8.965143351815640926e-04,-1.054085260794201950e-03,1.110191626792200736e-02
-7.017254829406738281e-04,6.881952285766601562e-04,-1.601812080480158329e-03,7.709506317041814327e-04,-1.500883825462118182e-02,4.400276552786741568e-03
-4.245519638061523438e-03,1.182764768600463867e-03,-1.315444358624517918e-03,3.748862945940345526e-04,2.290506845759310295e-02,1.079099430594787634e-02
-1.073688268661499023e-02,-4.709631204605102539e-03,-1.275785500183701515e-03,3.200357896275818348e-04,5.026025155948410372e-03,1.019352100109061077e-02
-2.873688749969005585e-02,-1.380646228790283203e-02,-3.639100492000579834e-02,4.333701450377702713e-03,-5.523420284978897143e-02,2.386772819563232062e-03
-1.431584358215332031e-02,1.045161485671997070e-02,-8.449479937553405762e-02,-3.471846133470535278e-02,-5.185932731510689564e-02,-8.795352960712793378e-04
-2.599990367889404297e-02,-9.032487869262695312e-04,-7.799018174409866333e-02,-8.270118385553359985e-03,-1.151033116253472599e-01,-3.301039529574056886e-02
-8.294737339019775391e-02,-1.387095451354980469e-02,-1.360601633787155151e-01,-8.227955549955368042e-03,-1.058054936980568073e-01,-2.509216895609767128e-02
-1.140000522136688232e-01,-2.083867788314819336e-02,-6.233050301671028137e-02,-2.393574267625808716e-02,-1.352393699789899983e-01,-4.998882882117516857e-02
-3.136840462684631348e-02,-6.141930818557739258e-02,-1.130233332514762878e-02,-1.249813213944435120e-01,-2.740218828451190802e-02,-9.476444134694972377e-02
2.736866474151611328e-03,-1.426451951265335083e-01,1.415111962705850601e-02,-8.896926790475845337e-02,7.849147371860709654e-03,-1.038250853517723726e-01
-1.157850027084350586e-03,-3.412904217839241028e-02,1.205602008849382401e-02,-5.676912143826484680e-02,-1.103578230704016505e-02,-5.980026572788155192e-02
-2.315789228305220604e-03,1.361290737986564636e-02,-3.238039091229438782e-02,-1.759247295558452606e-02,-3.786820018548553435e-02,-3.734885473125260091e-02
-1.263201236724853516e-03,5.999993532896041870e-03,-9.445620700716972351e-03,-1.867592567577958107e-03,-3.848752067490579520e-02,-1.378668671280691704e-02
-3.789514303207397461e-03,1.193548366427421570e-02,-1.986235566437244415e-02,-1.136030349880456924e-02,-2.972399523470059535e-02,-1.860041690249647495e-02
-4.736870527267456055e-03,8.193545043468475342e-03,-6.409318186342716217e-03,-2.245666692033410072e-03,-1.168328922176620210e-02,-1.004299618699611152e-02
9.474158287048339844e-04,1.870967447757720947e-03,-2.310441108420491219e-03,-1.897803624160587788e-03,-1.717931559315211132e-02,-1.323200420022119239e-02
3.157883882522583008e-03,7.354833185672760010e-03,-1.396402367390692234e-04,2.333154552616178989e-04,9.499833826970283113e-04,1.768366418711281307e-03
2.947449916973710060e-03,1.870967447757720947e-03,1.465962850488722324e-03,1.941514434292912483e-03,-9.860297834768161351e-03,1.090892379579599947e-02
1.789510250091552734e-03,1.258066389709711075e-02,1.269843196496367455e-03,1.572962151840329170e-03,-1.489902544155441433e-02,-6.987600437539098763e-03
5.263090133666992188e-04,4.903234541416168213e-03,-2.720029151532799006e-04,1.759856124408543110e-03,3.498411507646626006e-03,1.066099210879334347e-02
8.420943631790578365e-04,-6.451457738876342773e-05,-1.131280441768467426e-03,5.118387634865939617e-04,-1.306626497187757252e-02,-7.986964723628586782e-03
7.368028163909912109e-04,1.225806772708892822e-03,-6.944212946109473705e-04,1.252461457625031471e-03,1.485405313973453545e-04,7.550302939090328125e-04
-6.316006183624267578e-04,1.806452870368957520e-03,-2.119130920618772507e-03,3.862532321363687515e-03,-1.210881966709465019e-02,-1.100099953510869089e-02
-3.771185874938964844e-04,5.940794362686574459e-04,-1.986521820072084665e-04,1.960734836757183075e-03,-1.065755305334725733e-02,7.875773783521666793e-03
3.771483898162841797e-04,3.212362527847290039e-03,-2.612755342852324247e-04,1.452679163776338100e-03,-5.783358720846010215e-03,-3.750655175826206333e-03
-2.980232238769531250e-08,9.483866393566131592e-03,-4.972195019945502281e-04,7.135377964004874229e-04,6.785163127759119561e-03,-1.872214206169175998e-04
-9.472966194152832031e-04,5.354829132556915283e-03,-1.162470434792339802e-03,3.669352736324071884e-04,-2.559799663180317708e-03,-7.936620134864208476e-04
-2.105236053466796875e-04,8.709676563739776611e-03,-1.254600239917635918e-03,3.189346753060817719e-04,5.532475418823512570e-05,-6.008150245715992988e-03
1.157820224761962891e-03,2.509675920009613037e-02,-6.347839953377842903e-04,5.565268220379948616e-04,5.829220322932648912e-03,1.028315820765879351e-02
9.999990463256835938e-03,1.204516440629959106e-01,1.012745685875415802e-02,7.383648306131362915e-02,3.711553276632173493e-02,9.417688954650582644e-02
6.663155555725097656e-02,2.687096595764160156e-01,3.147564455866813660e-02,1.935801506042480469e-01,1.012541355285208056e-01,1.663220371827414112e-01
2.294740080833435059e-02,2.289032489061355591e-01,1.229084003716707230e-02,2.057914882898330688e-01,2.237277449633268134e-02,1.516895082296105812e-01
8.042103052139282227e-02,1.559998989105224609e-01,2.059666998684406281e-02,2.122475802898406982e-01,5.246655164260971560e-02,1.543684164512573176e-01
1.689473390579223633e-01,7.051622867584228516e-02,1.734147667884826660e-01,8.663369715213775635e-02,1.088802958011427791e-01,5.236594254533377679e-02
1.263260841369628906e-03,-9.032487869262695312e-04,1.511070225387811661e-02,1.448672031983733177e-03,4.028592820408505304e-02,3.215942704106300454e-03
2.947330474853515625e-03,-1.761293411254882812e-02,1.112108211964368820e-02,-4.941921215504407883e-03,6.303611602601222330e-02,1.453141354257136975e-02
3.736835718154907227e-02,5.806505680084228516e-03,1.983235776424407959e-02,1.790804974734783173e-02,7.110975653249340667e-02,3.284211599112474289e-02
1.452636718750000000e-02,-2.774178981781005859e-03,8.685340173542499542e-03,3.074237378314137459e-03,4.709200093139465082e-03,-9.300232018901177788e-03
2.515780925750732422e-02,9.870886802673339844e-03,5.135427787899971008e-02,1.678803376853466034e-02,4.726060202318649317e-02,1.297372464388701907e-02
1.484215259552001953e-02,5.612969398498535156e-03,7.685563992708921432e-03,-9.157119784504175186e-04,3.325261516487998392e-02,1.296545060876369559e-04
7.368922233581542969e-04,0.000000000000000000e+00,-6.255524931475520134e-04,-8.891243487596511841e-03,7.678463860318629486e-02,2.730612397723497509e-02
-3.368437057361006737e-03,0.000000000000000000e+00,-9.605335071682929993e-04,-4.733794834464788437e-03,2.320577448247362895e-02,1.366704380980565681e-02
-5.999982357025146484e-03,-2.774178981781005859e-03,-3.220254555344581604e-03,-3.756114980205893517e-03,-1.422260995378898940e-02,-7.349881639754030083e-03
-5.052804946899414062e-03,-1.167744398117065430e-02,-1.199562568217515945e-03,-1.973645994439721107e-03,-9.866855883943870253e-03,-7.567077769030317036e-03
-2.315759658813476562e-03,-9.548306465148925781e-03,-7.013201247900724411e-04,-1.436812453903257847e-03,-2.221537320396205217e-03,-3.635865929456111312e-03
-8.210361003875732422e-03,-8.258163928985595703e-03,-4.640122409909963608e-03,-6.102749612182378769e-03,1.055751241304414556e-03,-2.747872099529446999e-02
-1.936858706176280975e-02,-5.806505680084228516e-03,-1.562860421836376190e-02,-6.056572310626506805e-03,-2.149390312150956106e-02,-4.912350896166262082e-04
-6.210505962371826172e-03,-4.193603992462158203e-03,-1.413848809897899628e-02,1.926914592331741005e-05,1.269260458320964347e-02,5.739398681146590242e-03
-1.894712331704795361e-03,-2.838671207427978516e-03,-2.973834285512566566e-03,-1.070578582584857941e-04,1.866004024535072858e-03,-7.397858929986345089e-03
-2.210497856140136719e-03,-3.225862979888916016e-03,-1.431641867384314537e-03,-7.465326343663036823e-04,-6.480936433743700320e-03,-5.299873425468781818e-03
-1.894652843475341797e-03,-3.354728221893310547e-03,-1.218065386638045311e-03,-8.350927382707595825e-04,4.206907455572395094e-03,1.616367349883088278e-03
-1.894772052764892578e-03,-3.354907035827636719e-03,-9.313704795204102993e-04,-6.244436372071504593e-04,5.427954453520733580e-03,6.485847660444798990e-03
-7.367730140686035156e-04,-1.612842082977294922e-03,-1.222595572471618652e-03,1.816396979847922921e-04,-1.695245890243946008e-03,-1.748872510589194462e-03
8.420943631790578365e-04,-1.419365406036376953e-03,-1.262926962226629257e-03,2.932732750196009874e-04,-9.635498705184986079e-03,-1.175324364688412615e-02
-1.263201236724853516e-03,-2.451598644256591797e-03,-1.268512452952563763e-03,3.087332879658788443e-04,-5.904679610674312684e-04,-9.495361524735901337e-04
1.192092895507812500e-07,-2.258002758026123047e-03,-9.406976751051843166e-04,5.555523093789815903e-04,5.578935353327096891e-03,1.187810097472019599e-02
-8.422136306762695312e-04,-1.677393913269042969e-03,-1.223887200467288494e-03,3.450560325291007757e-04,1.651500464897281972e-02,5.454008306176816312e-03
-1.096427440643310547e-03,-1.072704792022705078e-03,-1.263105892576277256e-03,3.159046464134007692e-04,4.327646745010849116e-03,3.055433551184927321e-03
-1.429736614227294922e-03,-2.153277397155761719e-03,-1.268537133000791073e-03,3.118675085715949535e-04,6.838107064345955166e-03,-1.785741025448484010e-04
-4.211664199829101562e-04,-4.515647888183593750e-04,-1.269289408810436726e-03,3.113083948846906424e-04,4.407136306899595013e-03,1.110889663603653599e-02
-1.157879829406738281e-03,-2.322554588317871094e-03,-1.269393484108150005e-03,3.112309786956757307e-04,-3.227722961442136551e-03,-8.202830999571308901e-04
-3.789544105529785156e-03,-6.452202796936035156e-04,-2.935333177447319031e-03,-1.167759415693581104e-03,-1.184926164067867660e-02,-1.289370824564106677e-02
-8.526325225830078125e-03,-4.322588443756103516e-03,-3.134313598275184631e-02,-4.603213071823120117e-02,-4.379889356175681314e-02,-5.197302782167589896e-02
-4.315793514251708984e-03,-4.064506292343139648e-02,-6.469589192420244217e-03,-2.873590029776096344e-02,-3.161059949266942226e-02,-4.396752892248567690e-02
-1.357895135879516602e-02,-1.644516587257385254e-01,-2.135720662772655487e-02,-9.350710362195968628e-02,-3.316255575211002338e-02,-8.436711557608678191e-02
4.694736003875732422e-02,1.264524459838867188e-02,6.696828454732894897e-02,-9.699530154466629028e-02,3.595494555278833104e-02,-3.804416190911652507e-02
9.305274486541748047e-02,-1.148390769958496094e-02,3.101623244583606720e-02,-1.229600682854652405e-01,2.700206082084832815e-02,-7.757654824263138238e-02
6.505250930786132812e-02,-6.419354677200317383e-02,-2.833670750260353088e-02,-1.545933187007904053e-01,-1.387870300507021426e-03,-8.461491815879806921e-02
2.663159370422363281e-02,-6.452202796936035156e-04,-1.337384246289730072e-02,-5.419018119573593140e-02,-7.688069345310566405e-02,-7.689088602897076186e-02
0.000000000000000000e+00,1.354873180389404297e-03,-3.282797709107398987e-02,-6.946924328804016113e-02,-2.650797159805406977e-02,-4.891465781997261786e-02
0.000000000000000000e+00,2.632260508835315704e-02,5.073702428489923477e-03,-3.833967447280883789e-02,-2.116464290136477189e-02,-3.499593775743869983e-02
0.000000000000000000e+00,2.851611375808715820e-02,-5.844779778271913528e-03,-1.057654060423374176e-02,-1.450544050438473676e-02,-3.709678879479927360e-02
0.000000000000000000e+00,1.619356870651245117e-02,-1.336847059428691864e-02,-1.768669858574867249e-02,-1.580619958049922502e-02,-3.898566805849368322e-02
0.000000000000000000e+00,1.664519309997558594e-02,-1.652171462774276733e-02,-1.306468620896339417e-02,-2.939185672530086890e-02,-2.337682139134611425e-02
0.000000000000000000e+00,-2.451539039611816406e-03,-2.344123087823390961e-02,-4.794700071215629578e-03,-2.086517719869718235e-02,-2.115473074659179886e-02
0.000000000000000000e+00,-2.000033855438232422e-03,-6.520658731460571289e-03,5.238931626081466675e-04,-1.373262396010588304e-02,-6.900337585081350866e-03
0.000000000000000000e+00,-9.033679962158203125e-04,-1.051296945661306381e-03,3.240156220272183418e-04,-2.867299130613343294e-03,-9.835321741885505453e-03
0.000000000000000000e+00,7.097125053405761719e-04,6.593884900212287903e-04,1.632651430554687977e-03,-6.809970016939281834e-03,-8.852153734754564240e-03
0.000000000000000000e+00,-1.677393913269042969e-03,1.280264463275671005e-03,-2.545302268117666245e-04,2.616869492573226097e-03,-5.397713122729186352e-03
0.000000000000000000e+00,-1.291036605834960938e-04,-1.215410535223782063e-03,1.889518927782773972e-03,-1.654628562864068897e-02,-2.944255063902767589e-02
0.000000000000000000e+00,1.419544219970703125e-03,-2.980922814458608627e-03,1.162567175924777985e-03,-6.325787474407817967e-03,-6.392748046867513523e-03
0.000000000000000000e+00,-1.291036605834960938e-04,-5.157351261004805565e-04,-4.322066961321979761e-04,-6.411318198702886662e-03,-7.667798530477054619e-03
0.000000000000000000e+00,-2.193510532379150391e-03,-2.076330129057168961e-03,3.724320849869400263e-04,-6.969013011129732149e-03,-4.471953814063178712e-03
0.000000000000000000e+00,-9.032487869262695312e-04,1.592401240486651659e-04,-5.707346717827022076e-04,-2.881345244655619808e-02,-1.663520691062547741e-02
0.000000000000000000e+00,-8.386373519897460938e-04,-7.406289223581552505e-04,-5.878329393453896046e-04,-8.043406587291634935e-03,-2.619850101906934237e-03
0.000000000000000000e+00,-5.806684494018554688e-04,-8.652508258819580078e-04,-5.902008851990103722e-04,-2.756085546675279829e-03,-1.070944177871485659e-03
0.000000000000000000e+00,-6.450414657592773438e-04,-1.569846644997596741e-03,-9.563663043081760406e-04,1.501755437646412616e-03,-1.485454132876040667e-03
0.000000000000000000e+00,2.579092979431152344e-04,-1.311017433181405067e-03,1.356721040792763233e-04,4.201506542547583933e-03,-1.913739418698739980e-03
0.000000000000000000e+00,-1.642525196075439453e-03,-1.275172457098960876e-03,2.869073068723082542e-04,-1.201497239693161134e-02,-1.145590578606348053e-02
0.000000000000000000e+00,-9.382367134094238281e-04,-1.270208391360938549e-03,3.078517038375139236e-04,-5.174393550250178109e-04,6.815536320758930344e-04
0.000000000000000000e+00,-5.805492401123046875e-04,-1.269520842470228672e-03,3.107522497884929180e-04,-2.436285873907984012e-03,-2.209442605634687196e-03
0.000000000000000000e+00,-8.774280548095703125e-03,-1.191625255160033703e-03,-6.669069261988624930e-05,8.104363755447430151e-03,9.475732203767295303e-03
0.000000000000000000e+00,-1.709681749343872070e-02,-1.824208721518516541e-02,3.077315166592597961e-03,-3.137111016810578690e-02,-7.879903291270418109e-03
-4.463165998458862305e-02,-3.948378562927246094e-02,-1.568614691495895386e-01,-9.590651839971542358e-02,-1.354828357518442772e-01,-3.976966308956519924e-02
-1.944209337234497070e-01,-1.280645132064819336e-01,-1.768660098314285278e-01,-1.305169165134429932e-01,-1.622750647181874228e-01,-1.159449691135243654e-01
-2.042105793952941895e-01,-1.121289432048797607e-01,-1.869084089994430542e-01,-1.067980155348777771e-01,-1.479522029050031051e-01,-1.232087221183162384e-01
-1.718947440385818481e-01,-2.412903308868408203e-02,-1.785996407270431519e-01,-5.901517346501350403e-02,-2.019927532756184974e-01,-6.111314182744420620e-02
-1.323157548904418945e-01,-1.316127181053161621e-02,-1.593295931816101074e-01,-9.427980519831180573e-03,-1.671498359447411985e-01,-3.301885987785135868e-02
-3.842109441757202148e-02,-8.967757225036621094e-03,-5.226416885852813721e-02,-2.952085435390472412e-02,-4.365560544112412344e-02,-2.663094067861515590e-02
-6.105229258537292480e-03,-2.393558621406555176e-02,-1.778368465602397919e-02,-2.051522210240364075e-02,-7.199041201788247690e-02,-5.242810394669827900e-02
1.094737648963928223e-02,-4.238709807395935059e-02,-4.809748381376266479e-03,-8.526818454265594482e-02,-7.052084209441922269e-03,-5.579512833425059881e-02
5.894720554351806641e-03,-8.587092161178588867e-02,-6.402029655873775482e-03,-9.626799821853637695e-02,-9.387285918412757724e-03,-9.396601381509572803e-02
-2.421036362648010254e-03,-1.032903343439102173e-01,-4.062787164002656937e-03,-4.500195384025573730e-02,-5.113361932105675578e-02,-1.082114706299419638e-01
-1.052469015121459961e-04,-7.935479283332824707e-03,8.158854208886623383e-03,-3.837440907955169678e-02,-6.431762222312897848e-02,-7.097568073651761011e-02
-7.578939199447631836e-03,1.548385620117187500e-02,1.243872335180640221e-03,-1.527512725442647934e-02,1.254121728214663278e-02,-2.811431404091901953e-02
5.263134837150573730e-03,1.683869957923889160e-02,-2.138503594323992729e-03,-1.290043583139777184e-03,3.939194619656749552e-03,2.667690654804433237e-02
5.894705187529325485e-03,1.438710093498229980e-02,1.456970116123557091e-03,2.099124947562813759e-03,-3.741669444535800082e-04,-2.299457660664638858e-03
6.316006183624267578e-04,2.387106418609619141e-03,-3.111221827566623688e-03,6.572912912815809250e-03,1.318521267005934305e-03,3.176040840557492473e-02
-1.052916049957275391e-04,3.677397966384887695e-03,-8.293822407722473145e-03,5.152663681656122208e-03,-4.691915278568359327e-02,-2.963219484792695146e-04
-3.684163093566894531e-03,-4.387095570564270020e-03,-4.947292036376893520e-04,-7.210518815554678440e-04,-4.398293512652884374e-02,-1.239355433804290030e-02
-8.526340126991271973e-03,-2.606450021266937256e-02,-4.973856732249259949e-03,-7.620299700647592545e-03,-2.588456340220446350e-02,-2.493059445009526698e-02
-5.894705653190612793e-03,-4.716128110885620117e-02,1.606865599751472473e-02,-6.885360926389694214e-02,-4.788619275903016614e-03,-6.784628590180030727e-02
1.294735074043273926e-02,-6.916128844022750854e-02,8.351027965545654297e-02,-1.062846332788467407e-01,2.206550012059693699e-02,-5.110647981800919837e-02
1.536844670772552490e-02,-6.193548440933227539e-03,1.971406675875186920e-02,-4.159327596426010132e-02,1.312220110144046714e-02,-3.765123445439932937e-02
2.105385065078735352e-04,7.870970293879508972e-03,-1.071470207534730434e-03,-1.108881644904613495e-02,-3.391684492514368543e-03,-1.130189795638603112e-02
0.000000000000000000e+00,4.580646753311157227e-03,-9.497935883700847626e-03,-1.111709512770175934e-03,-6.121960638559897916e-02,-2.558754697562415359e-02
3.158003091812133789e-04,2.064513042569160461e-03,-5.391351412981748581e-03,-5.722654896089807153e-05,-4.709091062780856873e-02,-4.091963500917616958e-04
1.052170991897583008e-04,1.161290705204010010e-02,7.905779057182371616e-06,1.923148403875529766e-03,-1.875668300543864575e-02,-1.351771296772907860e-02
2.000033855438232422e-03,1.361290365457534790e-02,-1.177520491182804108e-03,1.830223947763442993e-03,1.382403186272362916e-02,2.256398551459071200e-02
2.526268362998962402e-03,7.161289453506469727e-03,-7.091134903021156788e-04,2.061594743281602859e-03,1.678322329735237872e-02,1.851322091711393725e-02
3.158003091812133789e-04,1.064515113830566406e-02,-1.779403537511825562e-03,5.248927045613527298e-03,-8.477182496899438036e-03,1.227663815650370527e-02
1.052618026733398438e-04,5.290314555168151855e-03,-7.924675592221319675e-04,2.535047009587287903e-03,1.134169364138681857e-03,2.528433959330972369e-03
2.315774559974670410e-03,3.225810825824737549e-03,-6.474994588643312454e-04,1.532653346657752991e-03,7.127612073095868084e-03,5.429726992309924505e-03
1.684203743934631348e-03,2.774201333522796631e-03,-5.507072200998663902e-04,7.246133172884583473e-04,-7.960381231453261819e-03,-4.967129926126467865e-03
5.263090133666992188e-04,5.548402667045593262e-03,-1.482153427787125111e-03,9.954588022083044052e-04,-1.233732966098965989e-03,9.161057948378903415e-04
6.316006183624267578e-04,8.774183690547943115e-03,-4.390262183733284473e-04,1.318999100476503372e-03,9.985102752187557940e-03,2.179916586826879943e-02
-1.096427440643310547e-04,6.451606750488281250e-04,-2.489065984264016151e-03,4.296289756894111633e-03,2.103642137290862024e-03,2.995550030232441152e-03
1.096427440643310547e-04,7.742122397758066654e-04,1.637225039303302765e-03,3.237685188651084900e-03,1.060375260227175431e-02,8.380105622473599247e-03
-4.210472106933593750e-04,4.064507782459259033e-03,-9.518779697827994823e-04,2.012272598221898079e-03,1.637811902215524640e-02,2.616372378481646166e-02
4.210472106933593750e-04,8.387118577957153320e-04,-4.460396885406225920e-04,1.030233502388000488e-02,-1.313548318602197895e-03,2.984802340653236463e-03
4.210621118545532227e-04,6.903216242790222168e-03,7.751160301268100739e-03,3.300039842724800110e-02,3.029690054708567004e-02,3.896973570052875147e-02
2.336841821670532227e-02,9.729031473398208618e-02,4.762537404894828796e-02,1.748159676790237427e-01,7.444606669976394642e-02,1.561175873989295582e-01
6.536844372749328613e-02,1.593548953533172607e-01,1.450027339160442352e-02,1.998353600502014160e-01,6.677740304338541932e-03,1.005466040699500851e-01
4.842072725296020508e-03,1.675482988357543945e-01,1.716620847582817078e-02,1.985858827829360962e-01,8.445207976593849253e-02,1.083743545104853823e-01
2.281052172183990479e-01,-1.722580194473266602e-02,1.745201647281646729e-01,7.308089733123779297e-02,1.618791320984200865e-01,5.662873715901417526e-02
1.607368588447570801e-01,3.651612997055053711e-02,1.719262599945068359e-01,2.897498011589050293e-02,1.349411879357518274e-01,3.528001659276380764e-02
8.200007677078247070e-02,2.477419376373291016e-02,1.293017864227294922e-01,-1.141016930341720581e-02,1.169131169327357611e-01,1.844874836956411635e-02
1.010525822639465332e-01,1.599997282028198242e-02,1.823532283306121826e-01,2.859415952116250992e-03,1.035470915950753579e-01,1.181435255811436047e-03
8.673686534166336060e-02,3.696775436401367188e-02,1.920684128999710083e-01,1.096367742866277695e-02,7.949055191522802488e-02,-1.054093641075476429e-03
0.000000000000000000e+00,-4.825806617736816406e-02,4.441812634468078613e-02,-2.790946327149868011e-02,1.492789802887806161e-02,-4.622050170201896790e-02
0.000000000000000000e+00,-1.322573423385620117e-02,1.610097847878932953e-02,-9.190486889565363526e-05,4.232449182206110549e-03,6.181748811734055771e-03
-8.421540260314941406e-04,-4.838764667510986328e-03,2.225923538208007812e-02,-1.999764889478683472e-02,5.948485957117277678e-03,-2.312685218624133121e-02
-7.157980930060148239e-03,-4.903197288513183594e-03,-8.017368614673614502e-03,-1.148049067705869675e-02,-9.727112571230378535e-03,-1.282856008465671493e-02
-1.063138246536254883e-02,-1.935482025146484375e-03,-6.370276678353548050e-03,-4.913978627882897854e-04,-8.139874604721875073e-03,-1.022592240723119161e-02
-8.526384830474853516e-03,-2.064526081085205078e-03,-1.856543123722076416e-02,-9.010932408273220062e-03,-1.507730733731271755e-02,-1.011066624985246243e-02
-9.894788265228271484e-03,-2.709686756134033203e-03,-2.670636400580406189e-02,-1.727420091629028320e-02,-1.654555008872371502e-02,-1.454639072292196467e-02
-1.073670387268066406e-02,1.870989799499511719e-03,-7.112366147339344025e-03,-4.360164050012826920e-03,-1.350871901630412708e-02,-9.994680119337573387e-03
-7.578969001770019531e-03,-1.870989799499511719e-03,-9.021654725074768066e-03,-8.766368962824344635e-03,-2.507069569524844610e-02,-1.084806142670258211e-02
-1.263165473937988281e-02,-7.225811481475830078e-03,-1.090245787054300308e-02,-7.647516671568155289e-03,-3.256891941004269597e-02,-2.166790962698383893e-02
-4.315972328186035156e-03,7.483839988708496094e-03,-2.751715946942567825e-03,-1.127435942180454731e-03,-2.444967542870912780e-02,-7.302297486649567126e-03
-2.842009300366044044e-03,-8.774161338806152344e-03,1.223010825924575329e-03,-1.062481431290507317e-03,-4.050710230183884875e-03,-8.032926822064800909e-03
-1.052558422088623047e-03,5.225837230682373047e-03,-1.236513140611350536e-03,7.479659980162978172e-04,-4.489384845940413982e-03,-3.209056363926293676e-03
-1.092076301574707031e-03,3.602147102355957031e-03,-6.694151088595390320e-04,-5.554076051339507103e-04,8.974278800422119673e-06,-1.059469930575901442e-04
4.605650901794433594e-04,-2.505421638488769531e-03,-1.498593133874237537e-03,8.181901066564023495e-04,-4.906326781061842723e-03,-8.057407877238159655e-04
-1.999914646148681641e-03,2.129077911376953125e-03,3.037209098692983389e-04,-1.674603699939325452e-04,5.901412748330336910e-04,2.003583638447894999e-03
-2.105832099914550781e-04,-1.096785068511962891e-03,-4.960545920766890049e-04,-2.022343833232298493e-04,-2.587915006897478776e-03,6.845976800900599457e-03
-7.684290409088134766e-03,-2.903223037719726562e-03,-7.940992712974548340e-03,3.134353086352348328e-03,-5.435043412668960627e-02,-1.432634070931015913e-02
-4.547369480133056641e-02,-5.354821681976318359e-03,-2.308333292603492737e-02,6.663278210908174515e-03,-8.908116204703731000e-02,-2.832762345152883832e-02
-2.326321415603160858e-02,2.793544530868530273e-02,-4.097713157534599304e-02,-2.523237280547618866e-02,-1.128594162772884602e-01,-4.184410696044160716e-02
-1.263153553009033203e-02,-7.935464382171630859e-03,-1.470275074243545532e-01,-3.348944336175918579e-02,-9.541161827768007697e-02,-3.732104586103357491e-02
-6.757891178131103516e-02,3.548324108123779297e-03,-7.276219129562377930e-02,-3.127654641866683960e-02,-7.946323385134235195e-02,-1.649882812632808005e-02
-4.210525751113891602e-02,2.264517545700073242e-02,-2.101635374128818512e-02,-1.324203517287969589e-02,-4.357445705129237012e-02,-4.070492563892669224e-02
-1.052618026733398438e-03,1.109677553176879883e-02,-4.218240268528461456e-03,-1.204877276904881001e-03,-1.929542169740017243e-02,-1.902301698863140267e-02
4.210472106933593750e-04,-1.200002431869506836e-02,-1.677790540270507336e-03,1.012561042443849146e-04,-3.041942730710900378e-03,-7.524853870790049193e-03
2.105295658111572266e-03,-1.548349857330322266e-03,1.171085867099463940e-03,-3.329033264890313148e-03,4.162413697572020510e-02,-5.307388654218980761e-03
6.842106580734252930e-02,-1.870989799499511719e-03,7.505153864622116089e-02,-2.411577291786670685e-02,8.934536105023482833e-02,1.142814922228529984e-02
1.915782690048217773e-02,-1.877415180206298828e-02,3.547251597046852112e-02,-2.389978035353124142e-04,8.632920235808683174e-02,1.667518494391090345e-03
-6.947338581085205078e-03,-1.432257890701293945e-02,1.932304352521896362e-02,-3.420846303924918175e-03,5.578861252678279925e-02,1.342362541616320959e-03
-1.052635908126831055e-02,-5.935490131378173828e-03,6.001633778214454651e-02,7.278483244590461254e-04,7.755831121703238296e-02,1.539407676898951749e-02
-3.157913684844970703e-03,-3.677368164062500000e-03,1.383270835503935814e-03,1.394185819663107395e-03,-1.125346194591436699e-02,-1.107400364368738011e-02
-2.736806869506835938e-03,-1.096844673156738281e-03,-9.025209583342075348e-03,7.091211591614410281e-05,-2.126274785566906189e-02,-1.094717566482439342e-02
-2.210497856140136719e-03,-7.741451263427734375e-04,-2.343502128496766090e-03,2.779387286864221096e-04,-1.574287000571494843e-02,-1.277487017220857446e-02
-2.736866474151611328e-03,-1.096725463867187500e-03,-4.633729346096515656e-03,-2.596143167465925217e-03,-1.696956515699632462e-02,-1.395883321006718969e-02
-1.684248447418212891e-03,2.709627151489257812e-03,-1.735331141389906406e-03,-9.141873306361958385e-05,-6.259016623583413264e-03,-7.663025554532243433e-03
2.105355262756347656e-03,1.819348335266113281e-02,-1.005346770398318768e-03,5.001357058063149452e-04,-7.144530451191677400e-03,-4.964234301305769925e-03
5.010533332824707031e-02,3.903228044509887695e-02,3.719551023095846176e-04,8.461626246571540833e-03,3.961549264192232300e-03,4.213725998310291487e-02
-6.947457790374755859e-03,4.329031705856323242e-02,-2.013266272842884064e-02,1.182517185807228088e-01,-4.997529095010833089e-03,8.187654710668912372e-02
-2.852636575698852539e-02,8.645118214190006256e-03,8.997873403131961823e-03,4.232840612530708313e-02,-4.455513573387293036e-02,6.094668357283294924e-02
-1.631569862365722656e-02,-1.000005006790161133e-02,-1.219140551984310150e-02,-1.762663759291172028e-02,-1.215132645708649761e-02,-6.448319193275597883e-03
-3.263235092163085938e-03,-8.709609508514404297e-03,-2.476016059517860413e-03,-2.775284228846430779e-03,-2.000842895013565936e-03,-3.262316252306191044e-03
-5.263090133666992188e-04,-4.774212837219238281e-03,-1.633382489671930671e-04,-2.278384985402226448e-03,-3.017465167570509976e-03,-4.728238451646493701e-03
-3.157854080200195312e-04,-1.051610708236694336e-02,-5.578185664489865303e-04,-1.595534733496606350e-03,-7.139142672808240775e-03,-1.209043299325252008e-02
-8.420944213867187500e-04,-2.116125822067260742e-02,-1.097050611861050129e-03,-9.526701178401708603e-04,-3.673478694151466328e-03,-3.464604718765224023e-03
5.263090133666992188e-04,-3.612935543060302734e-03,-4.721234436146914959e-04,-9.595283190719783306e-04,-3.370156557759518279e-03,-4.854832489650684479e-03
-6.315708160400390625e-04,-1.741945743560791016e-03,-1.158994971774518490e-03,1.352341932943090796e-04,-1.946535202158017341e-02,-1.297850549734635983e-02
-2.315819263458251953e-03,-9.676814079284667969e-04,-1.254118978977203369e-03,2.868466253858059645e-04,-8.818428206069484077e-03,-6.916110634934358181e-03
-1.052618026733398438e-04,-6.455183029174804688e-05,-3.660015529021620750e-03,-1.121707144193351269e-03,-5.756734545237840450e-03,-6.961585437473827298e-03
-7.368326187133789062e-04,-1.935362815856933594e-04,-1.347353681921958923e-03,-2.862918772734701633e-04,2.588911507010571711e-03,-2.130449222787239583e-03
1.052618026733398438e-04,-8.387565612792968750e-04,-9.492754470556974411e-04,-5.484407884068787098e-04,-1.682064201767197176e-02,-1.204962924221730791e-02
-1.076281070709228516e-03,-9.545683860778808594e-04,-9.719463414512574673e-04,-2.069008769467473030e-04,-4.870064869188617251e-03,-4.950929764332090421e-03
-8.159875869750976562e-05,-7.228255271911621094e-04,-1.228214823640882969e-03,2.394647308392450213e-04,7.829010865884056258e-04,1.546741429815673419e-03
-2.736866474151611328e-03,-1.289844512939453125e-04,-1.263705198653042316e-03,3.012813976965844631e-04,-4.434078734242064002e-03,-1.501319642757265038e-03
-1.684188842773437500e-03,-7.097125053405761719e-04,-2.830545883625745773e-03,3.486564848572015762e-03,-5.179258447816970090e-03,1.496572037873566963e-02
-4.842222202569246292e-03,-3.548383712768554688e-03,-4.701179452240467072e-03,-2.151783788576722145e-03,-6.298430849386527086e-03,-1.109906494014017975e-03
-2.926307916641235352e-02,-3.567737340927124023e-02,-3.605552762746810913e-02,-3.148164227604866028e-02,-7.190234502009218431e-02,-6.154935125316551847e-02
-1.210522651672363281e-02,-4.135483503341674805e-02,-7.804368436336517334e-02,-1.075158044695854187e-01,-8.429746590869058309e-02,-8.947512589338035838e-02
-4.494738578796386719e-02,-7.903224229812622070e-02,-4.618405178189277649e-02,-1.354652047157287598e-01,-1.257628632396006196e-01,-1.268263757930645497e-01
-8.389472961425781250e-02,-4.780641198158264160e-02,-7.349102199077606201e-02,-7.719058543443679810e-02,-1.141481646252628934e-01,-8.190274179975443047e-02
-5.431574583053588867e-02,-1.903226971626281738e-02,-8.832716196775436401e-02,-3.424528613686561584e-02,-7.657137934482705077e-02,-4.088240618190930320e-02
-7.305270433425903320e-02,-2.258092164993286133e-03,-8.248086273670196533e-02,-3.315512090921401978e-02,-5.790646675588106973e-02,-3.803181449117509771e-02
-1.494735479354858398e-02,-7.741749286651611328e-04,-3.660136088728904724e-02,-1.218879781663417816e-02,-3.379887401272085867e-02,-2.216048229762268562e-02
-2.315700054168701172e-03,2.580285072326660156e-04,-1.749599911272525787e-02,-8.604591712355613708e-03,-1.529650853425046364e-02,-1.293792209724453635e-02
0.000000000000000000e+00,5.161374807357788086e-03,-4.494677763432264328e-03,-3.890123451128602028e-03,-4.089775930233940926e-02,-2.409453059053490165e-02
3.052562475204467773e-03,8.451581001281738281e-03,-2.735034562647342682e-03,-4.201226402074098587e-03,-2.187476651465303235e-02,-2.538210419040720645e-02
3.263086080551147461e-03,-7.096827030181884766e-04,-1.472382922656834126e-03,-3.137050080113112926e-04,7.136090355332136426e-03,-2.645527295254940237e-03
3.978958353400230408e-02,1.225799322128295898e-03,1.053415089845657349e-01,9.041815064847469330e-03,5.913492768519290621e-02,-1.026380143011540458e-03
8.736819028854370117e-03,9.354829788208007812e-03,1.704038120806217194e-02,3.304757119622081518e-04,1.012951684639062933e-02,-1.498393099062422795e-02
9.684145450592041016e-03,-1.212903857231140137e-02,4.450490698218345642e-02,-5.905771628022193909e-03,8.283677641885844878e-02,4.422552381947109090e-03
3.168427944183349609e-02,-1.554843876510858536e-02,5.085646733641624451e-02,3.175973659381270409e-03,5.354079429916680510e-02,-2.958943443566486309e-02
-2.663165330886840820e-02,-7.741957902908325195e-03,-9.270268492400646210e-03,-8.918572217226028442e-03,-4.399140310708560264e-02,-3.767708637535971405e-02
-8.736789226531982422e-03,-3.032267093658447266e-03,-2.936127828434109688e-03,-6.321890396066009998e-04,-1.244062749258212364e-02,-9.433530743675921926e-03
-2.421021461486816406e-03,-6.793543696403503418e-02,-5.344639066606760025e-03,-1.715245842933654785e-02,1.330172950041941249e-02,-6.269279981125830403e-02
6.631553173065185547e-03,2.329027652740478516e-02,-3.132860362529754639e-02,-8.806969970464706421e-03,-8.014423255632152632e-02,-2.826710363085460642e-02
-8.421540260314941406e-04,4.987099766731262207e-02,-1.793836057186126709e-02,1.110212597995996475e-02,-3.272092069120446922e-02,-1.328417495315059593e-02
-1.578986528329551220e-03,-1.470971107482910156e-02,-2.551179006695747375e-02,-4.655847442336380482e-04,-3.323289355946457135e-02,-1.571945755273085332e-02
-1.157879829406738281e-03,-4.838675260543823242e-03,4.606530535966157913e-03,8.480073884129524231e-03,5.191271821539444886e-03,-1.993085654252296779e-03
-9.473562240600585938e-04,-5.419343709945678711e-03,-3.377957618795335293e-04,1.629729173146188259e-03,-1.039450687824938768e-02,-1.395250515837220817e-02
-7.368326187133789062e-04,-9.032279253005981445e-03,4.502547380980104208e-04,-7.749567157588899136e-04,1.916789933725127071e-02,-2.403682924125766229e-03
-2.420961856842041016e-03,-8.129030466079711914e-03,-5.539338104426860809e-03,-8.197532035410404205e-03,-1.152218949726169228e-02,-2.077387114563622461e-02
-1.263201236724853516e-03,-1.290321350097656250e-03,-1.128971460275352001e-03,-9.113522246479988098e-04,-1.420296877163629290e-02,-7.294634710137803957e-03
-2.105236053466796875e-04,-1.290321350097656250e-03,-1.249961089342832565e-03,1.419060572516173124e-04,-1.111330965652435054e-02,-7.086663228086154120e-03
-4.210472106933593750e-04,-2.580583095550537109e-04,-1.266716863028705120e-03,2.877706137951463461e-04,-1.314825809942909984e-02,-1.359860602800666562e-02
-8.289813995361328125e-04,4.301071166992187500e-04,4.903973604086786509e-06,5.359931965358555317e-04,7.284565371597828687e-03,-1.348570579920660428e-03
9.214878082275390625e-05,5.376040935516357422e-04,-8.656606660224497318e-04,1.011128770187497139e-03,-8.336221525667930621e-03,-3.255232018333192867e-03
0.000000000000000000e+00,7.096827030181884766e-04,-2.523317234590649605e-04,8.970658527687191963e-04,-7.690918140188962582e-03,-2.537859655152713279e-03
-2.105236053466796875e-04,5.161464214324951172e-04,-2.463210839778184891e-03,4.237856250256299973e-03,7.763719664360735351e-03,1.515216444823330733e-02
-3.157854080200195312e-04,1.006448268890380859e-02,-1.456225872971117496e-03,5.364704877138137817e-03,1.523250220928495935e-02,8.739780471137215123e-03
-2.105832099914550781e-04,3.270971775054931641e-02,4.748210776597261429e-03,4.267793893814086914e-02,-9.578361469953833307e-03,4.488893254821579859e-02
-2.789470367133617401e-02,6.193548440933227539e-03,-7.568628340959548950e-02,5.913310497999191284e-02,-1.087029688009124584e-01,3.423921223797893321e-03
-1.013684570789337158e-01,-2.399998903274536133e-02,-1.735251992940902710e-01,-5.393672361969947815e-02,-1.555125313248879593e-01,-5.348220845232809495e-02
-2.547362446784973145e-02,-2.980646491050720215e-02,-1.213982924818992615e-01,-1.301671564579010010e-01,-1.659678294791717690e-01,-8.918647587773076424e-02
9.473860263824462891e-04,-6.380639970302581787e-02,-4.738169908523559570e-02,-1.504820436239242554e-01,-1.021020234317262521e-01,-1.259139171385363909e-01
9.684175252914428711e-03,-2.019354701042175293e-02,7.699633948504924774e-03,-8.092005550861358643e-02,-3.351827686624275771e-02,-9.486478159048505887e-02
4.736900329589843750e-03,-4.612906277179718018e-02,1.724761165678501129e-02,-1.497641950845718384e-01,2.317585428450641416e-02,-1.068587527519211378e-01
-2.947419881820678711e-03,-3.251613676548004150e-02,1.805647835135459900e-02,-1.635067760944366455e-01,-1.990669657512356139e-02,-1.148692449779895597e-01
-9.473860263824462891e-04,-1.806452870368957520e-03,-1.490131765604019165e-02,-9.506785869598388672e-02,-6.308546718170759959e-02,-7.695385009480038008e-02
-1.052618026733398438e-04,1.354843378067016602e-03,-1.976384222507476807e-02,-2.498468756675720215e-02,-6.101023093057733604e-02,-3.370156725344486404e-02
3.157854080200195312e-04,1.677423715591430664e-03,-1.670248922891914845e-03,-2.156017581000924110e-03,-7.660258281632970068e-03,-4.888470467160455080e-03
1.052916049957275391e-04,2.451598644256591797e-03,-1.324921962805092335e-03,-3.046625715796835721e-05,-2.150743148639389091e-03,-2.362981582885587128e-03
-9.473860263824462891e-04,9.096771478652954102e-03,-7.212384371086955070e-04,1.177358208224177361e-03,-1.492442217204903443e-02,-8.672230888034482277e-03
-4.210770130157470703e-04,6.709665060043334961e-03,-3.336479421705007553e-04,1.344190211966633797e-03,-2.307642240371876596e-02,-1.046011565035609436e-02
4.210472106933593750e-04,1.187098026275634766e-02,-8.016021456569433212e-04,1.178061589598655701e-03,-7.566388347775010459e-03,-1.739968925352303186e-03
1.052707433700561523e-03,1.290321350097656250e-03,-1.204624073579907417e-03,4.312666715122759342e-04,3.591695018398510797e-03,3.796696032522361985e-03
3.157258033752441406e-04,7.741898298263549805e-04,-2.822363749146461487e-03,3.504566615447402000e-03,3.699504927426655598e-03,5.344541457021567687e-03
1.052916049957275391e-04,3.419369459152221680e-03,-2.960420970339328051e-04,1.911160652525722980e-03,5.808354786170255579e-03,2.138539146797691082e-02
-2.105236053466796875e-04,1.096770167350769043e-03,-1.134609570726752281e-03,5.327927065081894398e-04,-5.037623746745545361e-03,-3.727936703381146133e-03
4.210472106933593750e-04,2.258092164993286133e-03,1.649330020882189274e-03,4.041889624204486609e-04,2.002294729360976078e-03,1.991454994037800130e-03
-5.657970905303955078e-04,7.957071065902709961e-04,-6.379259866662323475e-04,9.928753133863210678e-04,7.112114226441867970e-03,3.456091489363682934e-03
1.092106103897094727e-03,6.881803274154663086e-04,-1.181956729851663113e-03,4.056204343214631081e-04,-2.002264526785868526e-03,4.920934745697547186e-03
5.960464477539062500e-08,3.290325403213500977e-03,1.801932347007095814e-03,1.827203319407999516e-03,-7.999863963425113411e-03,-1.618047635799202411e-02
6.315410137176513672e-04,5.096763372421264648e-03,6.610768614336848259e-04,1.820683246478438377e-04,3.439557002376503192e-02,9.751947437669272745e-03
-2.105534076690673828e-04,3.096774220466613770e-03,1.528947730548679829e-03,2.935715019702911377e-03,1.401550814959762192e-02,4.513916966899289562e-02
1.052916049957275391e-04,6.258055567741394043e-03,3.110227873548865318e-03,2.640128508210182190e-02,-5.104080911428887646e-03,5.789436786496016119e-03
1.368403434753417969e-03,1.561291422694921494e-02,-1.377073023468255997e-02,6.197351962327957153e-02,5.794424855137592090e-03,6.065860433405045882e-02
-4.210561513900756836e-03,1.935362815856933594e-04,-6.354380398988723755e-02,5.457458645105361938e-02,-3.412139487413057282e-02,3.295860494887969949e-02
-1.294729113578796387e-02,-1.729030907154083252e-02,-4.182843863964080811e-02,-2.941388636827468872e-02,-1.059947231886297914e-01,-6.387221507765028505e-02
-1.305267214775085449e-02,-5.845165252685546875e-02,-9.273768961429595947e-02,-1.377826780080795288e-01,-1.520257342233435338e-01,-1.164984130014801167e-01
-1.452633738517761230e-02,-2.883868478238582611e-02,-6.983444839715957642e-02,-7.544355839490890503e-02,-1.274227852209719458e-01,-5.672901247689221549e-02
-3.473669290542602539e-03,-9.032249450683593750e-03,-1.624228805303573608e-02,-1.421385072171688080e-02,-3.665120097495844220e-02,-2.275694218232815480e-02
-2.526313066482543945e-03,-4.258073866367340088e-03,-1.925403438508510590e-02,-5.408292170614004135e-03,-5.355562658716195301e-02,-1.557016445646075553e-02
-5.263090133666992188e-04,-1.161292195320129395e-03,-1.657387986779212952e-02,6.889873184263706207e-03,-1.594729859423615892e-02,-2.815346760466463927e-03
-3.157854080200195312e-04,1.290291547775268555e-04,-2.772767096757888794e-03,-6.492887623608112335e-04,-3.244504377427759323e-02,-1.869495813071875290e-02
-1.368403434753417969e-03,3.225877881050109863e-04,-1.781040453352034092e-03,-6.915574776940047741e-04,-2.644492737979220465e-02,-1.405372292280526736e-02
-4.210770130157470703e-04,-1.935586333274841309e-04,-7.905934005975723267e-03,-3.715241793543100357e-03,-1.361958363084880830e-02,-1.635016404946254553e-02
-3.368496894836425781e-03,-4.516020417213439941e-04,-1.735934801399707794e-02,-3.574582282453775406e-03,-5.298768675446297038e-02,-1.548370146818411897e-02
-4.599994421005249023e-02,9.999983012676239014e-03,-2.348773181438446045e-02,-3.250044956803321838e-02,-9.206818758953261295e-02,-5.631121934151561703e-02
-2.515791356563568115e-02,2.148386836051940918e-02,-3.807732835412025452e-02,5.706331506371498108e-02,-6.789102348397335618e-02,7.184585323765091402e-03
-3.052651882171630859e-03,-4.903212189674377441e-03,-3.296868177130818367e-03,6.463645491749048233e-03,-1.064464195841807737e-02,-9.205159812879060155e-03
-7.368028745986521244e-04,-4.000000655651092529e-03,-2.951635280624032021e-03,-8.904947899281978607e-03,-1.166672618145092599e-02,-9.458305177693304699e-03
-9.473860263824462891e-04,6.451457738876342773e-05,1.580680487677454948e-03,-3.018187126144766808e-03,-1.159545710226872473e-02,-5.145944223216902813e-03
9.473860263824462891e-04,3.225803375244140625e-04,5.199321894906461239e-04,-9.918824071064591408e-04,-1.764094724415343762e-02,-1.138070593382256579e-02
-9.473860263824462891e-04,-1.935511827468872070e-04,1.658623339608311653e-03,1.347734825685620308e-03,-7.709053216797379093e-03,-5.509539540621694043e-04
5.052685737609863281e-03,-3.032252192497253418e-03,8.497404633089900017e-04,-2.691287780180573463e-03,1.644678363740492699e-03,-1.767552346622069948e-02
3.684192895889282227e-03,-1.322579383850097656e-02,2.650471962988376617e-02,-2.746631205081939697e-02,7.086990870948284282e-02,-4.495702692272951495e-02
6.315782666206359863e-03,-4.516124725341796875e-03,1.652713678777217865e-02,-2.273667044937610626e-02,2.797974583536344539e-02,-3.282253981541849441e-02
-2.736851572990417480e-03,-2.193570137023925781e-03,-9.879618301056325436e-05,-4.818580113351345062e-03,2.305322103129014977e-02,-3.527747830068239665e-02
-4.210472106933593750e-04,-7.096678018569946289e-04,-1.822758815251290798e-03,-6.363914813846349716e-03,3.035148585694980028e-03,-3.192836155198097714e-02
-5.263090133666992188e-04,-1.161284744739532471e-03,3.024945501238107681e-03,4.108812659978866577e-03,2.036422513733882056e-02,-1.298999383786025863e-02
1.052469015121459961e-04,3.225728869438171387e-04,-9.869652567431330681e-04,1.464132685214281082e-03,7.629854489975329557e-03,6.691726293983735196e-03
1.490207068854942918e-08,0.000000000000000000e+00,-1.315299072302877903e-03,1.766655361279845238e-03,-5.519861847269602606e-03,-4.600762039199790543e-03
1.052618026733398438e-04,-2.580657601356506348e-04,-1.262591686099767685e-03,1.542440848425030708e-03,-3.660702737322196754e-02,-2.300126768555310619e-02
-2.105236053466796875e-04,9.677484631538391113e-04,-1.580741605721414089e-03,1.108718919567763805e-03,-1.479840481711391931e-02,-3.520239446610035072e-03
-2.105236053466796875e-04,1.419350504875183105e-03,1.886863174149766564e-04,1.318466733209788799e-03,-3.268532549734803894e-03,-1.338625909326679464e-03
-6.315708160400390625e-04,7.741972804069519043e-04,-5.199090228416025639e-04,1.990721793845295906e-03,6.360657184457885194e-03,4.992010540931846041e-03
-2.980232238769531250e-08,9.677335619926452637e-04,-3.057660069316625595e-04,1.456832047551870346e-03,-1.752763772532972553e-03,-1.610972625355144849e-03
-3.157705068588256836e-04,1.096792519092559814e-03,-1.135956379584968090e-03,4.698732518590986729e-04,-1.089781159763880680e-03,-9.697467983265373181e-04
2.105087041854858398e-04,1.806445419788360596e-03,-1.563203986734151840e-03,9.601800702512264252e-04,-2.036696345294242150e-03,-2.214754325050999340e-03
-2.104937884723767638e-04,5.096770823001861572e-03,1.941146445460617542e-03,1.655049622058868408e-02,7.072766961555565501e-03,2.192904282602936572e-03
1.368388533592224121e-03,4.064515233039855957e-03,-1.922085357364267111e-04,2.804417861625552177e-03,-2.142102698032388730e-02,-1.705279912718626889e-03
1.490207068854942918e-08,5.161285400390625000e-03,-5.406675394624471664e-03,6.882512476295232773e-03,-2.244797997644543130e-03,1.014067366401771864e-02
2.104938030242919922e-04,1.025805622339248657e-02,1.175270066596567631e-03,1.824782043695449829e-02,-9.364761296165369231e-03,1.786130831249321815e-02
4.210769839119166136e-04,1.554837822914123535e-02,3.940883651375770569e-02,4.546169936656951904e-02,1.445685064280510801e-02,4.279785849147677013e-02
4.210621118545532227e-04,6.516128778457641602e-03,1.042973902076482773e-02,1.964713446795940399e-02,2.181070043994637331e-02,3.742130736530047130e-02
0.000000000000000000e+00,5.225792527198791504e-03,6.658017169684171677e-03,9.722025133669376373e-03,-8.222468710272767822e-05,1.068344946052879330e-02
-2.105385065078735352e-04,1.935511827468872070e-04,1.487501140218228102e-04,2.485739998519420624e-03,4.283253634419281752e-02,1.927778429627102774e-02
0.000000000000000000e+00,-1.935482025146484375e-03,-1.777791301719844341e-03,7.007740205153822899e-04,-1.644135066082164087e-02,-3.508582202737503541e-03
2.105236053466796875e-04,-3.096774220466613770e-03,-4.799687594641000032e-04,1.278188545256853104e-03,-1.354468114930362788e-02,2.990668092207132700e-03
4.210621118545532227e-04,-2.477417886257171631e-02,-1.917992159724235535e-02,-2.568792924284934998e-02,-1.968880781215531783e-02,-5.471063287257438290e-02
1.473650336265563965e-03,-1.716127246618270874e-02,-5.036634858697652817e-03,-7.539970427751541138e-02,6.050997969915705710e-03,-8.524723020814573005e-02
3.578990697860717773e-03,-1.877420395612716675e-02,1.036515459418296814e-03,-6.439767032861709595e-02,-3.243110148122951841e-02,-8.697165972590514826e-02
4.010523855686187744e-02,-1.677419990301132202e-02,-2.283765934407711029e-02,-4.454524815082550049e-02,3.078288227794345744e-02,-1.012152217168660329e-01
2.368423342704772949e-02,-3.225803375244140625e-03,-1.619957387447357178e-02,1.215608790516853333e-03,-1.033061071109209195e-02,-2.672995299229641297e-02
-7.894784212112426758e-03,-3.806449472904205322e-03,-2.230341080576181412e-03,5.560576100833714008e-04,-2.506752071762363698e-02,-3.669013551542077423e-02
-8.315742015838623047e-03,-1.870967447757720947e-03,-5.068023223429918289e-03,-5.831044632941484451e-03,-1.959719497627787632e-02,-3.581624118636250742e-02
-2.210497856140136719e-03,9.677410125732421875e-04,-1.150182099081575871e-03,-1.791535061784088612e-03,-1.203473719923842111e-02,-2.167156143408255353e-02
-2.526313066482543945e-03,9.677410125732421875e-04,-2.136651892215013504e-03,7.656279485672712326e-04,-3.077347800390928256e-03,-1.063400651161328092e-02
-3.157854080200195312e-04,1.677416265010833740e-03,1.616359513718634844e-04,4.057151963934302330e-04,-2.264285561820500448e-02,-1.576530801963693662e-02
-1.789510250091552734e-03,5.741931498050689697e-03,-2.113796363119035959e-04,1.237326301634311676e-03,-2.542008127648287541e-02,-1.568450426458345426e-02
-3.157854080200195312e-04,4.967741668224334717e-03,-8.956135134212672710e-04,1.108255586586892605e-03,-4.226941576635834252e-03,-2.819714222744212906e-03
-1.894742250442504883e-03,4.322580993175506592e-03,-1.217643613927066326e-03,4.215992812532931566e-04,-3.996092785760740895e-03,-1.140420002066322436e-03
-7.368624210357666016e-04,3.225803375244140625e-04,-1.262241159565746784e-03,3.265050472691655159e-04,-1.885038110060133221e-03,9.704506931552114857e-04
-1.263141632080078125e-03,2.580650150775909424e-03,-1.041146111674606800e-03,9.821169078350067139e-04,-7.418571608829971353e-03,3.702194603367348069e-03
5.262792110443115234e-04,6.322585046291351318e-03,-5.889100721105933189e-04,1.520037534646689892e-03,-1.183530306429592116e-03,4.284794220220877747e-03
-7.368326187133789062e-04,2.838723361492156982e-03,-2.140048600267618895e-04,9.675440960563719273e-04,3.017118071133584323e-03,-3.418963700255184257e-04
4.210174083709716797e-04,1.096762716770172119e-03,-8.959770784713327885e-04,1.070893718861043453e-03,-4.555458273062029662e-03,-3.152867846621137948e-03
1.053214073181152344e-04,2.451613545417785645e-03,-1.217693905346095562e-03,4.164250858593732119e-04,-2.405895744894692712e-02,-1.949400303346982000e-02
6.315708160400390625e-04,3.677420318126678467e-03,-9.336599032394587994e-04,5.704663926735520363e-04,1.977684017012926176e-03,4.000659699965075644e-03
-1.052618026733398438e-03,4.322588443756103516e-03,-6.753414636477828026e-04,1.887132180854678154e-03,1.994214349495759819e-03,3.201823499639905313e-03
5.263090133666992188e-04,1.225806772708892822e-03,1.559817581437528133e-03,2.659365767613053322e-03,8.355954978014779044e-03,9.088372735631233823e-03
-5.263090133666992188e-04,4.451610147953033447e-03,-8.775937021709978580e-04,6.364108412526547909e-04,-1.323245289524432877e-03,3.367201728692897911e-03
2.105236053466796875e-04,2.516128122806549072e-03,-1.215148018673062325e-03,3.562540223356336355e-04,-3.717737799827869338e-03,1.089663753251890466e-02
-3.158152103424072266e-04,9.419344365596771240e-03,7.035098387859761715e-04,2.124631078913807869e-03,1.555308223427509517e-02,6.924437264530292069e-03
-1.052618026733398438e-04,5.806460976600646973e-03,6.051217787899076939e-04,2.039090497419238091e-03,2.197029611924250503e-02,1.153019888429507311e-02
1.052618026733398438e-04,-1.483887434005737305e-03,-1.009808387607336044e-03,5.505095468834042549e-04,-8.227305988886435273e-03,-1.075092161060064999e-02
-2.105236053466796875e-04,-1.632255315780639648e-02,-4.186311736702919006e-03,-2.469797432422637939e-02,-1.598080377667265850e-02,-4.216645610826530444e-02
-1.052618026733398438e-04,-2.870970219373703003e-02,1.396417245268821716e-02,-9.396228194236755371e-02,-4.250765755753338482e-03,-6.930560315471545607e-02
-3.894746303558349609e-03,-1.593548059463500977e-02,2.836647257208824158e-02,-1.118731275200843811e-01,3.238545686982163829e-02,-6.767135638195842517e-02
-7.157832384109497070e-03,-8.258059620857238770e-03,1.613503508269786835e-02,-3.141362592577934265e-02,2.036320321073148421e-02,-4.154335414550791583e-02
-1.578956842422485352e-03,-1.806449145078659058e-03,2.847663126885890961e-04,-1.037697028368711472e-02,5.349703926134985466e-03,-3.691392275851956839e-02
1.052618026733398438e-03,5.806423723697662354e-04,-2.456103393342345953e-04,-2.259121043607592583e-03,-3.090195932123052103e-02,-2.778713076248617853e-02
-2.000004053115844727e-03,1.354839652776718140e-03,-2.677787269931286573e-04,8.682759944349527359e-04,-4.158790177805116173e-02,-2.858372559582811334e-02
-2.105236053466796875e-04,3.548387438058853149e-03,-9.034241666086018085e-04,1.057146233506500721e-03,-1.713299100073406578e-02,-9.349089742158089855e-03
1.157909515313804150e-03,2.258062362670898438e-03,-5.861499812453985214e-04,6.587608950212597847e-04,-1.749526501320275429e-02,-9.393174489470190736e-03
-1.052618026733398438e-04,1.612901687622070312e-03,-3.149396507069468498e-04,1.272370223887264729e-03,-4.803213665264038923e-03,-4.260524684642774673e-04
-4.210770130157470703e-04,2.193547785282135010e-03,-5.046513979323208332e-04,6.885670591145753860e-04,-2.846326011881616935e-04,-1.795012734119139086e-03
-1.052618026733398438e-04,2.322576940059661865e-03,2.065160544589161873e-03,6.704399129375815392e-04,9.167196458740312082e-04,5.627046381676270581e-04
1.052647829055786133e-03,3.741934895515441895e-03,-8.076093508861958981e-04,3.609666891861706972e-04,-7.068001920117472636e-04,1.575668781492733928e-04
5.263388156890869141e-04,1.741930842399597168e-03,-1.205455977469682693e-03,3.181080974172800779e-04,-1.145035382570647187e-02,-1.039757578434097329e-02
4.210472106933593750e-04,2.838708460330963135e-03,-1.260553370229899883e-03,3.121726331301033497e-04,-1.311278085980305264e-03,-5.429929982324943616e-03
-3.948807716369628906e-05,4.158601164817810059e-03,1.791047514416277409e-03,1.814261777326464653e-03,5.803304703522194075e-04,-3.160374824345196787e-03
-6.973743438720703125e-04,5.260758101940155029e-03,-6.182996439747512341e-04,1.188154681585729122e-03,-3.868552327510155209e-03,-7.096369607569458227e-04
9.473860263824462891e-04,4.193559288978576660e-03,-1.780000631697475910e-03,4.098304547369480133e-03,-3.484478931031542714e-03,1.411563048483041594e-03
-7.368326187133789062e-04,1.870974898338317871e-03,-1.112850150093436241e-03,1.504469197243452072e-03,-1.416870175952045230e-05,8.640948448706414764e-04
1.052618026733398438e-04,2.580642700195312500e-03,-2.502553397789597511e-03,8.407562039792537689e-03,-2.159634145681987860e-05,4.193801226245374991e-02
0.000000000000000000e+00,1.541935652494430542e-02,3.625975688919425011e-03,1.974557898938655853e-02,3.039893456195486010e-02,3.117771317388906560e-02
6.315737962722778320e-03,6.799999624490737915e-02,-8.196067996323108673e-03,1.045242398977279663e-01,1.741327362606570617e-04,8.736450844135390525e-02
7.473677396774291992e-03,1.399354040622711182e-01,-4.794856533408164978e-02,1.382329314947128296e-01,-2.357231641060053562e-02,1.269613187869707005e-01
-2.799999713897705078e-02,3.903234004974365234e-02,-1.719325184822082520e-01,-2.898326516151428223e-02,-1.756689952453029946e-01,1.081247027092713253e-02
-1.526314020156860352e-02,5.316126346588134766e-02,-1.878811269998550415e-01,-2.175390953198075294e-03,-1.582281034916377394e-01,3.302004061551705449e-03
-2.199999988079071045e-02,2.322581410408020020e-02,-1.337916553020477295e-01,5.945586413145065308e-02,-1.095830371607320330e-01,-1.275131883147784251e-02
-1.263156626373529434e-02,-3.103220462799072266e-02,-3.202509135007858276e-02,-1.256109680980443954e-02,-2.886118424839523300e-02,-2.131444731564924311e-02
-3.273685276508331299e-02,-3.838714957237243652e-02,-1.440420188009738922e-02,-1.952009089291095734e-02,-4.973501386279366443e-02,-3.165521958263894930e-02
-7.200001180171966553e-02,-5.845165252685546875e-02,-4.344028234481811523e-02,-2.165271900594234467e-02,-1.320894872454658753e-01,-4.907092643081245598e-02
-1.421052962541580200e-02,-3.380638360977172852e-02,-1.180189941078424454e-02,-1.406342349946498871e-02,-8.955141311328418396e-02,-3.662416613465824256e-02
-4.526309669017791748e-03,-1.832258701324462891e-02,-9.206370450556278229e-03,-1.347903255373239517e-02,-6.005182035842437926e-02,-5.665011325281366084e-02
-1.157909631729125977e-03,-8.645176887512207031e-03,-4.726041108369827271e-02,-1.738293468952178955e-02,-5.996876409754747783e-02,-2.073013876567575409e-02
-7.368326187133789062e-04,-6.000012159347534180e-03,-6.158099044114351273e-03,-2.199050970375537872e-03,-4.626245368233128374e-02,-1.756196410809995889e-02
-7.368475198745727539e-04,-2.838701009750366211e-03,-5.346549209207296371e-03,-6.426363717764616013e-03,-5.233062091132012483e-02,-2.983992153193698593e-03
1.052618026733398438e-04,-9.677261114120483398e-04,-3.111993428319692612e-04,-1.631042221561074257e-03,4.921385814758139077e-02,2.189286063827999840e-02
4.210621118545532227e-04,-2.451643347740173340e-03,7.670407285331748426e-06,-1.112563302740454674e-03,-6.406310037209372865e-03,-6.184133955485893175e-03
-1.263163867406547070e-03,-4.451587796211242676e-03,8.799005445325747132e-05,-3.670953155960887671e-04,-8.963928097292850339e-03,-7.061211239216325097e-03
1.052618026733398438e-04,-3.354832530021667480e-03,-3.501702158246189356e-04,5.615028785541653633e-04,-1.939341745390166238e-02,-2.156649383792341723e-02
4.210546612739562988e-04,-2.645149594172835350e-03,-1.356203341856598854e-03,7.067594560794532299e-04,-1.441637527384997952e-02,-5.923766516026662821e-03
8.421018719673156738e-04,-1.032277941703796387e-03,-1.281430246308445930e-03,3.659965295810252428e-04,3.869856590298592636e-03,2.200227118631570278e-02
-2.210520207881927490e-03,-5.806387052871286869e-04,-1.271074987016618252e-03,3.188046684954315424e-04,-3.047895813757417471e-03,-3.598090305014317591e-03
1.052692532539367676e-04,-7.096678018569946289e-04,-1.269640866667032242e-03,3.122691123280674219e-04,5.550965263291018914e-03,1.292787828455557730e-03
-5.263239145278930664e-04,-3.225952386856079102e-04,-1.269442145712673664e-03,3.113640123046934605e-04,-9.464791634369973394e-03,-1.311028215047549406e-02
7.061436772346496582e-04,-6.424784660339355469e-04,-9.408264886587858200e-04,5.559166311286389828e-04,2.010184270613279978e-03,-5.417913576138078113e-03
3.068894147872924805e-05,-3.252476453781127930e-04,-1.223905128426849842e-03,3.451064694672822952e-04,-6.915134712211390422e-03,-4.008815223115719251e-03
1.157902181148529053e-03,1.935362815856933594e-04,-7.072487496770918369e-04,1.229370827786624432e-03,-1.113122427719126506e-02,-1.093596300565446988e-02
2.105236053466796875e-04,1.290321350097656250e-03,-1.191557152196764946e-03,4.383724299259483814e-04,-2.661859631600815845e-04,-9.252795916851186409e-04
1.263163983821868896e-03,1.032263040542602539e-03,4.700675141066312790e-03,1.894023851491510868e-03,1.189900852119230024e-02,3.083388998456559893e-03
3.642106056213378906e-02,1.741933822631835938e-02,6.762976199388504028e-02,-2.844945120159536600e-04,1.160310129610451213e-01,3.158297445662228142e-02
8.663158118724822998e-02,5.154837667942047119e-02,4.088713601231575012e-02,6.331928074359893799e-03,1.507693888482606326e-01,4.898318878983154434e-02
3.000001609325408936e-02,2.464514970779418945e-02,1.309646070003509521e-01,-6.236367393285036087e-03,1.725407605312625492e-01,6.138125444183373247e-02
6.199997663497924805e-02,-6.580650806427001953e-03,1.659762412309646606e-01,6.952897645533084869e-03,1.539893642091669790e-01,1.700548470139073842e-02
1.115789711475372314e-01,5.200004577636718750e-02,1.205803900957107544e-01,6.268514785915613174e-03,1.754857421449074195e-02,-8.907448229109715676e-03
7.242104411125183105e-02,1.870967149734497070e-01,3.320176526904106140e-02,1.844501793384552002e-01,2.113403751252018736e-03,1.185347729359778057e-01
4.420995712280273438e-03,1.154192686080932617e-01,-4.061781801283359528e-03,1.953321844339370728e-01,-1.795512374516050613e-02,1.126323266420641289e-01
-1.178944110870361328e-02,7.554852962493896484e-02,-7.090893387794494629e-02,8.669905364513397217e-02,-3.882520560855340364e-02,1.182113482426290219e-01
-3.736838698387145996e-02,1.220644712448120117e-01,-2.379898354411125183e-02,1.735512763261795044e-01,-3.486594051933167293e-02,1.090505270733759247e-01
-2.926319837570190430e-02,1.392258405685424805e-01,-4.255771264433860779e-02,-4.067522659897804260e-02,-1.569821119487357919e-02,2.408578342027456465e-02
-3.052681684494018555e-03,0.000000000000000000e+00,2.001855149865150452e-02,-7.298067212104797363e-02,7.336176960400564440e-02,1.830591825353411473e-02
3.263175487518310547e-03,-5.870997905731201172e-03,4.451206419616937637e-03,-1.941239088773727417e-02,-1.147153922961763328e-02,-1.221041164971026216e-02
1.894772052764892578e-03,-1.896762847900390625e-02,-9.991766419261693954e-04,-7.179640699177980423e-03,-1.937111225742782494e-02,-6.504646521961698902e-03
-4.210770130157470703e-04,-1.470988988876342773e-02,-4.403918283060193062e-04,-2.079586032778024673e-03,-2.101395405417250117e-02,-1.266793299059698619e-02
-5.999982357025146484e-03,-4.935473203659057617e-02,2.117210067808628082e-03,-2.219271101057529449e-02,-1.369988625279283667e-02,-2.679402560775567821e-02
-4.105210304260253906e-03,-2.548378705978393555e-02,3.146362304687500000e-02,-1.717208698391914368e-02,3.034145943163579773e-02,2.279040869992560170e-03
-1.368433237075805664e-03,-6.580650806427001953e-03,3.471607342362403870e-02,-2.102397149428725243e-03,-1.301039381305812981e-02,-1.508625827539589181e-02
-2.000033855438232422e-03,-4.387140274047851562e-03,3.423703834414482117e-03,1.795049407519400120e-03,-4.233604702942539433e-03,4.283681498336555649e-02
-1.684218645095825195e-03,-3.161251544952392578e-03,-1.078713033348321915e-02,6.745057553052902222e-02,-5.363213478481121399e-03,7.297507607390762985e-02
-6.315708160400390625e-04,-1.741945743560791016e-03,1.599053107202053070e-02,7.231994718313217163e-02,7.290721655272669466e-03,3.625236798997955034e-02
1.157894730567932129e-02,-2.000033855438232422e-03,2.293741516768932343e-02,2.124482393264770508e-02,2.625144954675207032e-02,3.032963193743287711e-02
2.621054649353027344e-02,-7.097721099853515625e-04,5.612270534038543701e-02,-9.017493575811386108e-03,9.500029082805383496e-02,1.418049060587001087e-02
3.368407487869262695e-03,-1.419246196746826172e-03,1.271410435438156128e-01,-2.205534838140010834e-03,8.935717913696805681e-02,1.457419656917124939e-02
1.136839389801025391e-02,-1.225709915161132812e-03,5.187453702092170715e-02,3.212918341159820557e-02,6.104808967293706701e-02,3.173537188013897392e-02
4.000002145767211914e-02,3.032207489013671875e-03,2.919771475717425346e-03,6.098827347159385681e-03,1.484254861414235904e-02,4.072229586058823125e-03
-1.199999451637268066e-02,-6.064593791961669922e-03,-1.036897674202919006e-02,2.561043365858495235e-04,-5.648908926148443754e-03,-4.457046636600403566e-03
-1.031586527824401855e-02,-3.741919994354248047e-03,-6.025591399520635605e-03,-2.106413245201110840e-03,-1.665119793276481630e-02,-6.502044051246214096e-03
-3.578841686248779297e-03,-2.645075321197509766e-03,-2.739929361268877983e-03,-1.751293078996241093e-03,-1.605889771852986314e-02,-1.427667923903630509e-02
-1.578927040100097656e-03,-1.032292842864990234e-03,-9.747819975018501282e-03,-2.104013226926326752e-03,-7.968379970508365773e-03,-1.228037938066939283e-02
-2.315789228305220604e-03,-1.225709915161132812e-03,-3.333570668473839760e-03,-1.032153144478797913e-03,-5.837723259037197465e-03,-9.499825311939269490e-03
-1.473724842071533203e-03,-3.871321387123316526e-04,-1.734590274281799793e-03,-4.755819099955260754e-04,-1.967717329466989185e-03,-5.043417943108918777e-03
-2.104937884723767638e-04,-5.806684494018554688e-04,-1.333832507953047752e-03,2.022554108407348394e-04,-8.920056334766002237e-03,-3.049789718470724553e-03
-1.789599657058715820e-03,-2.580285072326660156e-04,-1.329614897258579731e-03,-1.707036863081157207e-03,-1.882924205424796327e-03,6.748068408043012001e-04
-5.262792110443115234e-04,1.289844512939453125e-04,-1.277748029679059982e-03,3.171257412759587169e-05,-6.765342111136440906e-03,3.865395774905550086e-03
-5.263388156890869141e-04,-5.161762237548828125e-04,-2.820208901539444923e-03,-1.151263131760060787e-03,-1.696655912691547030e-02,-6.404083015366102138e-03
0.000000000000000000e+00,-1.935362815856933594e-04,-2.005809918045997620e-03,-8.055200305534526706e-05,-5.126148654190032516e-03,8.546035699569021205e-03
-2.083212137222290039e-03,-1.037657260894775391e-03,-2.972320420667529106e-03,-3.169975476339459419e-03,-1.690485741684621956e-03,-2.746940172188488960e-03
-6.535351276397705078e-04,-8.978843688964843750e-04,-4.319962579756975174e-03,-6.314338650554418564e-03,-2.493964803020887189e-02,-1.394802436582365246e-02
-2.210497856140136719e-03,-1.612842082977294922e-03,-7.665216922760009766e-03,-6.102792918682098389e-03,-2.355369097404746981e-02,-7.485692559311196703e-03
4.210174083709716797e-04,-1.354813575744628906e-03,-7.705798838287591934e-03,-1.058631110936403275e-02,-2.217410653683060673e-02,-3.126435003091199150e-02
-2.421081066131591797e-03,-2.161294221878051758e-02,-1.222280878573656082e-02,-6.358949001878499985e-03,4.840229659658357164e-04,-2.815185523914753851e-02
-8.315712213516235352e-03,-1.241291165351867676e-01,-9.910418838262557983e-02,-1.055542603135108948e-01,-1.034500929709878392e-01,-9.112352948557589372e-02
-1.326325535774230957e-02,-5.322587490081787109e-02,-1.514165848493576050e-01,-1.429906189441680908e-01,-1.584510318362220005e-01,-1.300188434130147286e-01
-7.789373397827148438e-03,-1.323224902153015137e-01,-1.021199077367782593e-01,-1.416913121938705444e-01,-8.842269517548118074e-02,-1.043721846859808622e-01
-6.315886974334716797e-03,-8.374187350273132324e-02,-4.862185567617416382e-02,-1.925311684608459473e-01,-6.734553719193314691e-02,-1.593954551926906049e-01
-5.578935146331787109e-03,-9.232261776924133301e-02,-2.451219595968723297e-02,-1.355386525392532349e-01,-3.810122417598904576e-02,-1.075401904401980246e-01
-3.263086080551147461e-03,-1.387098431587219238e-02,-1.386702619493007660e-02,-6.729592382907867432e-02,-3.135477376473971844e-02,-6.566629102170384868e-02
-7.368922233581542969e-04,-2.780646085739135742e-02,-1.489680446684360504e-02,-9.215291589498519897e-02,-1.859076415525962034e-02,-5.591592335694173244e-02
5.684167146682739258e-03,-1.309677958488464355e-02,-1.264025550335645676e-02,-4.078525677323341370e-02,-1.295288365702873534e-02,-6.312414792651965811e-02
1.021057367324829102e-02,-1.354834437370300293e-02,5.416936427354812622e-02,-2.274996042251586914e-02,6.819289778947279501e-02,-1.835869289927805070e-02
3.684252500534057617e-03,-1.948389410972595215e-02,-7.810849230736494064e-03,-1.140263024717569351e-02,6.580028159755002548e-04,-7.699730001639260024e-03
-1.000010967254638672e-02,-7.096752524375915527e-03,-1.065011043101549149e-02,2.529894933104515076e-03,-1.493465090898649095e-03,-1.709692850917199358e-02
-5.894720554351806641e-03,-5.419388413429260254e-03,-6.132386624813079834e-03,-3.082968760281801224e-03,-2.936145440873261236e-02,-1.104104807457484405e-02
-2.315700054168701172e-03,-1.289993524551391602e-04,3.355972236022353172e-03,1.141604268923401833e-03,-8.613816762736981048e-03,-9.364053220740409245e-03
-1.578956842422485352e-03,7.741600275039672852e-04,-4.671754781156778336e-03,-4.072146490216255188e-03,5.061114221609486208e-03,-6.342767213346589550e-03
-4.210472106933593750e-04,1.161292195320129395e-03,-1.206612680107355118e-02,-1.089196931570768356e-02,-9.918568254745352419e-03,1.065595216994674743e-03
-3.157854080200195312e-04,6.645172834396362305e-03,-3.232783172279596329e-03,-1.744218170642852783e-03,-2.252094162157103341e-03,1.140889956036200692e-03
3.157854080200195312e-04,-1.225799322128295898e-03,-2.277044346556067467e-03,1.982096437131986022e-04,1.038266928848763371e-02,3.873873946941747137e-03
-9.473562240600585938e-04,1.161292195320129395e-03,-1.181685132905840874e-03,9.643494850024580956e-04,-6.042519102432919453e-03,6.928005087365740611e-04
-1.684248447418212891e-03,7.483870256692171097e-03,-1.257261377759277821e-03,4.016698803752660751e-04,5.052025751822730726e-04,-3.697699604704535181e-03
3.157854080200195312e-04,7.161289453506469727e-03,-1.267727813683450222e-03,3.237450146116316319e-04,9.154362954530981256e-03,6.689033547335188068e-03
-1.201778650283813477e-03,5.513429641723632812e-03,-1.269177300855517387e-03,3.129532851744443178e-04,-1.356579206539088034e-03,5.848374351569263219e-03
-3.772079944610595703e-04,1.029300689697265625e-02,2.017124788835644722e-03,2.483151154592633247e-03,2.399842465095947119e-03,7.641231085172006665e-03
-5.262792110443115234e-04,4.322588443756103516e-03,-5.869904416613280773e-04,1.280788448639214039e-03,3.886686444113163219e-03,3.660765473086163846e-03
3.157258033752441406e-04,4.838705062866210938e-03,-1.174902659840881824e-03,4.454932059161365032e-04,2.802991739064175647e-03,2.426339402031907344e-03
-9.473562240600585938e-04,2.387106418609619141e-03,8.655049838125705719e-03,1.738850772380828857e-02,6.900193226413442460e-03,1.608485850169283360e-02
-2.104937884723767638e-04,3.225803375244140625e-03,3.780839964747428894e-03,2.043319121003150940e-02,2.969280387964445822e-02,2.472603586889587923e-02
4.210472106933593750e-04,-1.483857631683349609e-03,-3.433945775032043457e-02,9.233122691512107849e-03,-9.603352654899310892e-02,-3.230212332903814598e-02
-2.421081066131591797e-03,-2.412906289100646973e-02,-3.837947547435760498e-02,-4.507240653038024902e-02,-8.484460871079591016e-02,-7.313289890163154894e-02
-1.894682645797729492e-03,-1.432254910469055176e-02,-1.005931664258241653e-02,-6.323922425508499146e-02,-2.111514539165781912e-02,-8.230250304553354823e-02
-1.473724842071533203e-03,-1.935483515262603760e-02,6.874288618564605713e-02,-9.170953184366226196e-02,1.038612845787696415e-01,-4.488476346508551984e-02
-5.894720554351806641e-03,-3.129030764102935791e-02,5.933630093932151794e-02,-3.541661798954010010e-02,5.563529057030791591e-02,-4.902711251129954206e-02
-6.315857172012329102e-03,-2.651616930961608887e-02,8.805420994758605957e-02,-5.930962786078453064e-02,1.013611576166084660e-01,-2.837592981209779985e-02
-3.157794475555419922e-03,2.903237938880920410e-03,4.541866946965456009e-03,-6.426522135734558105e-02,5.763782168813236240e-02,-2.862701921533972182e-02
-3.158152103424072266e-04,-1.748386025428771973e-02,-8.592614904046058655e-03,-2.991249598562717438e-02,-9.063799789633009141e-03,-4.285569441372594213e-02
-2.210527658462524414e-03,-1.677420735359191895e-02,-1.761401630938053131e-02,-7.171151787042617798e-02,-8.779258130070743960e-03,-7.972856340773226691e-02
-2.526283264160156250e-03,-2.651611715555191040e-02,6.775923538953065872e-03,-3.093535825610160828e-02,-1.215937824979107518e-02,-6.289616722072377542e-02
2.105236053466796875e-03,-2.038709074258804321e-02,-1.852767355740070343e-02,-7.758864015340805054e-02,-3.408310373074652233e-03,-1.043300947455767513e-01
2.400004863739013672e-02,-8.645169436931610107e-03,3.196798264980316162e-02,-2.634481713175773621e-02,1.966019393731244236e-02,-4.159008795756546917e-02
2.957892417907714844e-02,-1.496774703264236450e-02,1.334177404642105103e-01,-7.822713814675807953e-03,9.696075812810533989e-02,-3.271003853006160256e-02
7.084214687347412109e-02,-6.322577595710754395e-03,9.688377380371093750e-02,-1.609790697693824768e-02,1.098829541471246785e-01,3.267937758714367646e-03
-1.336848735809326172e-02,7.935479283332824707e-03,-1.511532720178365707e-02,-2.112322114408016205e-02,-5.699859622340142096e-02,-4.446054035357338563e-02
-2.315789274871349335e-02,1.161284744739532471e-03,-2.506159804761409760e-02,-7.501620799303054810e-03,1.107377806173737156e-02,3.107854360535666771e-02
-8.631557226181030273e-03,-1.870967447757720947e-03,-1.054471824318170547e-02,-9.702573530375957489e-03,-6.943696356258044489e-02,-2.704795530540771153e-02
-2.842068672180175781e-03,8.064515888690948486e-03,1.733710803091526031e-02,1.008095871657133102e-02,4.610365336285582316e-02,2.460892371599010531e-02
-7.368326187133789062e-04,5.483873188495635986e-03,4.261137917637825012e-03,1.925374264828860760e-03,2.456649654450870912e-02,2.981387629217430169e-03
1.052320076269097626e-04,7.870987057685852051e-03,-8.215151727199554443e-03,-7.292431313544511795e-03,2.130507134592818375e-02,2.368139090412002545e-03
-1.789450645446777344e-03,2.709679305553436279e-03,-2.110311528667807579e-03,1.975487219169735909e-03,4.149671581759939443e-03,2.230190912407309378e-03
-2.631604671478271484e-03,5.096778273582458496e-03,-5.494308657944202423e-03,3.111670957878232002e-04,-2.738256358504642662e-02,1.857484174648496578e-03
-4.210770130157470703e-04,4.516124725341796875e-03,-1.854511909186840057e-03,3.112114209216088057e-04,-5.072127677010485058e-03,4.463995734908365876e-02
-1.894772052764892578e-03,-1.225806772708892822e-03,-1.350440434180200100e-03,3.112175327260047197e-04,-2.006399363398969626e-03,-1.891779555304090588e-03
-3.263115882873535156e-03,3.225803375244140625e-03,-1.280632102862000465e-03,3.112183767370879650e-04,3.353620887057484623e-03,1.406340660352400906e-02
-9.473860263824462891e-04,1.193547248840332031e-02,-1.096240361221134663e-03,-9.063192410394549370e-04,-2.046395150583535383e-02,-4.752245054878367903e-03
-2.631545066833496094e-03,7.096752524375915527e-04,-1.245428225956857204e-03,1.426030648872256279e-04,-1.717405060410737150e-03,1.327943509420628776e-03
-2.210527658462524414e-03,-6.451457738876342773e-05,-1.578364637680351734e-03,9.148568497039377689e-04,-1.017891538981174904e-02,-1.003338034406153767e-02
-2.315819263458251953e-03,0.000000000000000000e+00,-1.312197069637477398e-03,3.948156954720616341e-04,-8.538624803997585389e-03,-1.213016411088951862e-02
-7.368028745986521244e-04,-1.303224265575408936e-02,-2.747497148811817169e-02,-2.291391789913177490e-02,-1.072396695097665997e-02,-6.621822836935731260e-02
-9.474158287048339844e-04,-1.735484600067138672e-02,-1.704478077590465546e-02,-4.812682792544364929e-02,-6.892219656310594189e-03,-6.895097599263166899e-02
-4.210472106933593750e-04,-1.490323990583419800e-02,-8.154237642884254456e-03,-3.785069659352302551e-02,1.105193644084145888e-02,-8.099055494373441633e-02
-9.474158287048339844e-04,-2.083869278430938721e-02,3.289246186614036560e-02,-7.465561851859092712e-03,2.171353499881334415e-02,-1.825407182923943772e-02
-5.052596330642700195e-03,-1.787098124623298645e-02,-1.602840796113014221e-02,-1.141138747334480286e-02,2.006822285932230443e-02,-1.561454527000494252e-02
-3.684133291244506836e-03,-8.258055895566940308e-03,-1.163994427770376205e-02,-9.073596447706222534e-03,3.121528085300084854e-02,-7.287518442769203020e-03
-1.578927040100097656e-03,-6.645159795880317688e-03,2.192126587033271790e-02,-1.587610319256782532e-02,4.156029540746430939e-02,-1.657032084105969361e-02
-3.684312105178833008e-03,-1.806454733014106750e-03,1.643139054067432880e-03,-2.738951588980853558e-04,-1.735900695801984028e-03,-1.979934489293927458e-03
-7.368028745986521244e-04,1.032259315252304077e-03,-9.510589297860860825e-04,1.525957835838198662e-03,-1.868653062831526768e-02,-4.721747338785053927e-04
3.157556056976318359e-04,3.935484215617179871e-03,-1.537597738206386566e-03,1.106436131522059441e-03,1.647439027750685625e-02,1.463558905719841707e-02
-4.210472106933593750e-04,3.870964050292968750e-03,-1.618826878257095814e-03,1.048337086103856564e-03,-1.547955907745368620e-02,9.188057750620148845e-03
-1.052618026733398438e-04,1.212903670966625214e-02,-1.616902532987296581e-03,2.069951733574271202e-03,-2.681466361316608982e-03,1.688468941808393686e-03
0.000000000000000000e+00,1.083871349692344666e-02,-1.616635941900312901e-03,2.211433835327625275e-03,8.393219758388248408e-03,1.214769791494885176e-02
1.052618026733398438e-04,6.516121327877044678e-03,-2.964427229017019272e-03,5.046870559453964233e-03,-4.253809386964402250e-03,1.106803561317282192e-02
-3.157854080200195312e-04,7.096774876117706299e-03,-6.443046731874346733e-04,1.880074734799563885e-03,8.630933073404456479e-03,5.401586139627378991e-03
-6.316006183624267578e-04,7.096752524375915527e-04,-6.352689815685153008e-04,2.068498404696583748e-03,-1.527504601516049831e-02,4.177079500734204309e-03
1.842081546783447266e-04,2.279572188854217529e-03,-9.543175110593438148e-04,1.223363564349710941e-03,-1.662298028668907079e-03,1.044369088233396137e-03
3.421008586883544922e-04,2.301067113876342773e-03,-1.341019960818812251e-04,9.566090069711208344e-03,-4.327127412011577690e-04,3.908554951226522745e-03
-6.315708160400390625e-04,1.612901687622070312e-03,-1.112182741053402424e-03,1.592915388755500317e-03,1.478943140998723038e-03,-2.740784906687970812e-03
-1.473724842071533203e-03,8.580654859542846680e-03,-3.877893614117056131e-04,1.401740242727100849e-03,1.342946414532875110e-02,1.845673148003190711e-02
-1.684188842773437500e-03,2.548386156558990479e-02,-1.873844489455223083e-02,6.587279587984085083e-02,1.229038683861105596e-02,5.303811967015459317e-02
-5.263090133666992188e-04,7.683873921632766724e-02,7.836593315005302429e-03,1.831756383180618286e-01,1.793010721680232677e-02,1.204094216063529288e-01
-1.052916049957275391e-04,1.349031627178192139e-01,-1.285689976066350937e-02,1.749727278947830200e-01,2.505423574189080682e-02,1.399804906241133295e-01
1.052916049957275391e-04,7.135489583015441895e-02,-6.924604624509811401e-02,7.130119204521179199e-02,-3.604185663197512213e-02,1.023821370521673657e-01
1.368403434753417969e-03,-1.761287450790405273e-02,-2.010935544967651367e-02,3.378848079591989517e-03,4.507746186020256118e-02,6.059953863539480068e-02
-2.105236053466796875e-03,-4.516124725341796875e-03,-4.948318004608154297e-02,-1.040722616016864777e-02,-2.943835850660647679e-02,8.943693419036891079e-03
-1.894682645797729492e-03,7.032245397567749023e-03,-4.497089609503746033e-02,1.622047461569309235e-02,-3.455109028848468711e-02,-1.112041518037099053e-02
-2.842068672180175781e-03,-4.580646753311157227e-03,-1.793177425861358643e-02,-1.524930703453719616e-03,-5.469124665023628040e-02,-6.342774979018250825e-03
-2.421110635623335838e-03,-2.432265877723693848e-02,-9.064731420949101448e-04,-3.717118524946272373e-04,-1.876684458210675643e-02,-9.124810349617762384e-03
-4.210561513900756836e-03,-1.341933012008666992e-02,-2.835386665537953377e-03,-1.326950732618570328e-02,-2.264178836420782659e-02,-2.048227017475534595e-02
-3.263086080551147461e-03,-4.451602697372436523e-03,-1.434423960745334625e-03,-8.426497690379619598e-03,-5.921772086734833351e-03,-9.134805739754781051e-03
-1.263201236724853516e-03,-2.774238353595137596e-03,9.781400440260767937e-04,-1.152100041508674622e-03,-1.700904087714505408e-03,-3.948092524269336545e-03
-9.473562240600585938e-04,-1.096785068511962891e-03,-4.026549868285655975e-04,-3.385960008017718792e-04,-9.078632218372240104e-04,-3.634842802214738322e-03
7.368326187133789062e-04,5.161464214324951172e-04,-5.098811234347522259e-04,5.976743996143341064e-04,4.726131933581179112e-03,-4.288369471093234075e-04
2.105236053466796875e-04,2.612909674644470215e-02,3.739420091733336449e-03,1.011573802679777145e-02,4.704432475862496688e-03,5.574116359932457243e-02
-1.473665237426757812e-03,8.303228020668029785e-02,-4.701827710960060358e-04,1.563450843095779419e-01,-2.663598355749474678e-03,7.351199461256818779e-02
1.831579208374023438e-02,6.399992108345031738e-02,6.639757659286260605e-03,1.632849872112274170e-01,-3.129287715357520483e-02,4.166478875355927869e-02
1.821053028106689453e-02,-1.767736673355102539e-02,3.808554634451866150e-02,6.998198479413986206e-02,2.176008860424794022e-03,1.497526244778946136e-02
-8.315801620483398438e-03,-1.916131377220153809e-02,-1.813904568552970886e-02,-2.218440547585487366e-02,-2.488448665710762953e-02,-1.823279971314129000e-02
-1.147365570068359375e-02,-6.387084722518920898e-03,-5.196168785914778709e-05,-3.717686049640178680e-03,-7.253201838168799043e-03,-7.983144013171239450e-03
-4.526287317276000977e-03,-4.451602697372436523e-03,-2.098179422318935394e-03,-1.629491569474339485e-03,-9.629554636108039745e-03,-7.530862559237960774e-03
-8.421242237091064453e-04,-5.096793174743652344e-03,-1.598283182829618454e-03,4.033310397062450647e-04,-6.479956228938377194e-03,-7.046818537501109425e-03
7.368624210357666016e-04,5.960464477539062500e-08,-1.314955530688166618e-03,3.239750803913921118e-04,-3.036127432627822031e-03,1.710670440724171293e-02
-1.052647829055786133e-03,-1.935541629791259766e-03,-1.275717862881720066e-03,3.129851829726248980e-04,-7.881470366410958661e-03,-8.558710070240282963e-05
8.420943631790578365e-04,-1.354783773422241211e-03,-1.043211901560425758e-03,-4.224619769956916571e-04,-1.895731439489267700e-02,-1.027664389168680970e-02
-1.157909631729125977e-03,-6.451904773712158203e-04,-1.238084398210048676e-03,2.096119278576225042e-04,-2.596494245592939620e-03,-9.704009087638132414e-03
2.105236053466796875e-04,-9.677410125732421875e-04,-1.444388763047754765e-03,-3.036112466361373663e-04,-2.932320756257045247e-03,8.648185083985765464e-04
-1.578927040100097656e-03,-9.032189846038818359e-04,-7.381483446806669235e-04,-2.210897655459120870e-04,-8.335298495183884881e-03,-7.713002505217336768e-03
-5.263090133666992188e-04,-1.096755266189575195e-03,-8.649072842672467232e-04,-5.394110339693725109e-04,-6.746955673547994081e-03,-2.092928894801310280e-03
2.210527658462524414e-03,5.161166191101074219e-04,-1.213391078636050224e-03,1.934157771756872535e-04,-3.702526339864231630e-03,-2.049311543852322393e-03
-8.421242237091064453e-04,2.322554588317871094e-03,-1.008523395285010338e-03,-1.041619834722951055e-04,4.513712332264496752e-03,4.448709105520198825e-03
1.052618026733398438e-03,2.580881118774414062e-04,-1.233280403539538383e-03,2.536929387133568525e-04,-6.069802585529693317e-03,-6.263031238146532509e-03
-1.026302576065063477e-03,1.505315303802490234e-04,-1.264406717382371426e-03,3.032518434338271618e-04,-1.303661570808145598e-02,-1.137544566198100959e-02
-2.631544884934555739e-05,2.107530832290649414e-03,-1.268717343918979168e-03,3.101152251474559307e-04,5.463092452159479251e-03,3.747391540467687188e-03
0.000000000000000000e+00,9.548365138471126556e-03,-2.831239951774477959e-03,3.487788373604416847e-03,6.604289844520216946e-03,6.543502918984978045e-03
-2.421110635623335838e-03,8.129030466079711914e-03,1.189378206618130207e-03,2.193274209275841713e-03,-4.538076764309728617e-03,3.545249165706781946e-03
4.210769839119166136e-04,1.058062911033630371e-02,7.114469073712825775e-03,2.157586440443992615e-02,2.004928631204805356e-02,2.985723254035210772e-02
8.315801620483398438e-03,3.122580051422119141e-02,1.818841323256492615e-02,3.821735456585884094e-02,5.612851850253264274e-02,3.407652386138604328e-02
5.673683062195777893e-02,6.167739629745483398e-02,4.341411218047142029e-02,1.471214890480041504e-01,8.043803446575736871e-02,8.040944088509771603e-02
1.467368453741073608e-01,4.064517840743064880e-02,6.989879906177520752e-02,3.713870421051979065e-02,1.346408074439437996e-01,8.729959519193730699e-02
4.957902431488037109e-02,-1.593554019927978516e-02,4.451847821474075317e-02,-1.078596059232950211e-02,8.382171587608411301e-02,9.777003377284376739e-03
8.526313304901123047e-02,7.741987705230712891e-03,4.224182665348052979e-02,-4.848469980061054230e-03,4.058414122252429479e-02,7.412251519858692461e-03
8.494734019041061401e-02,-5.419373512268066406e-03,2.299162931740283966e-02,-1.422251481562852859e-02,5.134967651557076351e-02,1.637406958711995486e-02
1.494735479354858398e-02,-2.767741680145263672e-02,1.645266637206077576e-02,-7.492579985409975052e-03,-1.046722907990793594e-03,-1.262155154589106321e-02
6.420969963073730469e-03,-3.290295600891113281e-03,4.454265872482210398e-04,-1.997951621888205409e-04,3.186062750553375622e-02,1.383782743168937568e-02
8.315980434417724609e-03,-2.580642933025956154e-03,2.545581373851746321e-04,3.653336782008409500e-03,-5.626205054677591022e-03,-7.390806729408949671e-03
1.052021980285644531e-04,1.406449079513549805e-02,5.364737473428249359e-03,-7.089158316375687718e-06,-5.660422083168192842e-03,-1.632601086917806477e-02
-5.473732948303222656e-03,3.032267093658447266e-03,-3.506545617710798979e-04,2.671364636626094580e-04,7.874741894601910985e-03,-1.293445716955859970e-03
-5.894839763641357422e-03,-1.806437969207763672e-03,-8.508354425430297852e-03,-5.326053593307733536e-03,-1.130087542585656024e-02,-8.328359181201561157e-03
-5.894601345062255859e-03,6.451606750488281250e-04,-2.798296744003891945e-03,5.183878238312900066e-04,-2.252501593581701655e-03,-4.272746863190235445e-03
-4.736781120300292969e-03,-3.225803375244140625e-04,-2.099279314279556274e-03,1.360002788715064526e-03,-5.655838865954443406e-03,-4.818063975752462369e-03
-9.473800659179687500e-03,-3.677427768707275391e-03,-1.910711172968149185e-03,1.444332418031990528e-03,4.146486559997608623e-03,1.150319376109298908e-02
-6.526350975036621094e-03,2.387106418609619141e-03,-1.670498866587877274e-03,1.095131854526698589e-03,-8.767433862329809813e-03,-7.929256076095736461e-03
-3.894805908203125000e-03,4.322588443756103516e-03,-1.539054210297763348e-03,7.806611247360706329e-04,1.198819871778056267e-03,-7.709684154584006688e-04
-3.263115882873535156e-03,1.677393913269042969e-03,-1.619028509594500065e-03,1.003220793791115284e-03,-1.054979027450286821e-02,8.559133475534719260e-03
-1.894712331704795361e-03,3.870964050292968750e-03,-1.317828544415533543e-03,4.070531576871871948e-04,2.823408637683932909e-03,-9.684494458046255527e-04
-3.226518630981445312e-03,1.504957792349159718e-03,-1.276115654036402702e-03,3.244905383326113224e-04,-7.812992012207864434e-03,-3.999760449958672526e-03
-3.720819950103759766e-03,-3.246903419494628906e-03,-1.270338892936706543e-03,3.130565455649048090e-04,1.543223220178191468e-02,1.504877811998883708e-02
-6.315768230706453323e-03,-2.903223037719726562e-03,-1.625946722924709320e-03,-8.312752470374107361e-04,1.021290127394935965e-03,-3.036188144556001278e-03
-7.368505001068115234e-03,-5.677402019500732422e-03,-1.318786642514169216e-03,1.529958244645968080e-04,-9.065566527668877939e-03,2.121432438113912688e-03
-1.084196567535400391e-02,-1.303225755691528320e-02,-2.222383953630924225e-02,-7.070136256515979767e-03,-2.486845930412684424e-02,-1.375927583326053139e-02
-2.768421173095703125e-02,-1.038712263107299805e-02,-6.841559708118438721e-02,-2.506213076412677765e-02,-6.470022660010954496e-02,-1.356299362847701584e-02
-9.915786236524581909e-02,-2.929031848907470703e-02,-1.866004616022109985e-01,-5.903707072138786316e-02,-1.606696674661236557e-01,-7.341372888591823909e-02
-1.371579766273498535e-01,-1.064509153366088867e-02,-1.930040866136550903e-01,-3.966433927416801453e-02,-1.835127105064771058e-01,-2.129266654805728187e-02
-7.221049070358276367e-02,1.754832267761230469e-02,-1.471654176712036133e-01,-1.133705954998731613e-03,-1.336741822423874737e-01,-5.443567472471100288e-03
-3.894737362861633301e-02,5.096793174743652344e-03,-4.395276680588722229e-02,4.419566318392753601e-02,-4.299673062305942040e-02,7.858060191185245458e-02
-4.210501909255981445e-03,1.283878087997436523e-02,-8.964317967183887959e-04,1.286953967064619064e-02,-2.701347830143863149e-03,-5.093698725697759500e-03
-2.421110635623335838e-03,6.645083427429199219e-03,2.886921865865588188e-03,3.531336260493844748e-04,-7.454017627686049252e-03,-1.940391689194714830e-03
-2.842098474502563477e-03,3.187096118927001953e-02,3.012443659827113152e-03,-2.642348874360322952e-03,2.004097008191152440e-03,2.932064792557298460e-02
-7.894665002822875977e-03,2.367734909057617188e-02,-7.805082481354475021e-03,6.101225689053535461e-02,-7.593433346991140809e-03,9.903830096019561324e-02
-6.315886974334716797e-03,1.632267236709594727e-02,-1.514762639999389648e-03,3.712273668497800827e-03,-1.448446628490351884e-02,-8.983799342174414448e-03
-2.631574869155883789e-03,2.064508199691772461e-02,3.200704231858253479e-03,-1.000167150050401688e-02,-5.174218866200952505e-03,3.223092268585991960e-02
4.000008106231689453e-03,-8.516132831573486328e-03,6.545008160173892975e-03,-1.142072770744562149e-02,-1.650242745764973762e-03,-3.381099966037054427e-03
5.578994750976562500e-03,-7.225751876831054688e-03,1.299489405937492847e-03,-2.996370662003755569e-03,-8.055678978091229681e-03,-8.246140132487811414e-03
1.473695039749145508e-03,-4.193603992462158203e-03,-3.651552600786089897e-03,-5.311376415193080902e-03,-1.497459856243565923e-02,-9.210885054311335196e-03
-9.474158287048339844e-04,-4.064500331878662109e-03,1.014766967273317277e-04,-2.511172555387020111e-03,-4.734478284157184191e-03,-5.457170017094781223e-03
1.157909515313804150e-03,-3.935456275939941406e-03,1.009811821859329939e-04,-5.607871571555733681e-04,-1.448658224987475762e-02,-1.084285745598057016e-02
2.104938030242919922e-04,-2.645134925842285156e-03,-7.536938646808266640e-04,-3.219585632905364037e-03,-6.948968518224241109e-03,-5.164224614307544314e-03
-3.157556056976318359e-04,-2.838730812072753906e-03,-2.526364114601165056e-04,-1.944146060850471258e-04,-1.040704151737403826e-03,-1.144914627217524794e-03
7.368326187133789062e-04,-2.064526081085205078e-03,4.876532475464046001e-04,-5.882878394913859665e-05,-6.350802855800141700e-04,-4.007043193913512047e-03
-5.263090133666992188e-04,1.935362815856933594e-04,1.724052563076838851e-04,-1.557510258862748742e-04,1.346036537891670548e-03,-9.597851403257973146e-04
7.368326187133789062e-04,-5.161166191101074219e-04,2.782349183689802885e-04,-5.157029372639954090e-04,-1.949168311440629964e-02,-5.716932704873389781e-03
0.000000000000000000e+00,-7.097125053405761719e-04,-7.264903979375958443e-04,4.413770220708101988e-04,4.561521583660299584e-04,5.595990993286781290e-03
-2.193152904510498047e-04,-1.352131366729736328e-03,-1.194222015328705311e-03,3.292440378572791815e-04,1.906516019289927755e-05,-2.243191001288391551e-03
-9.647011756896972656e-05,-1.317262649536132812e-04,-1.258997595869004726e-03,3.137148451060056686e-04,-8.652662850915149306e-03,-6.161353357667542774e-03
-2.980232238769531250e-08,-1.225829124450683594e-03,-1.040696864947676659e-03,9.803456487134099007e-04,-3.238327490393899666e-02,-1.915647588038416060e-02
-1.263111946173012257e-03,-1.741886138916015625e-03,-2.277983585372567177e-04,-1.355165336281061172e-02,5.013797577454681687e-03,-2.964223665270965258e-03
-1.157909631729125977e-03,-1.548409461975097656e-03,-1.125158625654876232e-03,-1.608635298907756805e-03,-1.302886369425060309e-02,-1.057284408160907851e-02
1.168417930603027344e-02,-2.387047046795487404e-03,3.915514424443244934e-02,-2.309017442166805267e-02,3.890337688316947151e-02,-1.318587028629947255e-02
9.936848282814025879e-02,-9.935498237609863281e-03,1.744609326124191284e-01,5.867124069482088089e-03,1.377642766712057210e-01,-1.293584866291097590e-02
7.778942584991455078e-02,3.658056631684303284e-02,1.366026103496551514e-01,-3.427514061331748962e-02,1.186635041428871773e-01,9.977441187115632104e-03
4.684209823608398438e-02,2.245169878005981445e-02,1.843674480915069580e-01,2.716268412768840790e-03,1.710074750357648554e-01,4.344170256324142443e-02
-1.452630758285522461e-02,-2.780652046203613281e-02,5.572279170155525208e-02,-4.252620041370391846e-02,7.957613002724883700e-02,-1.075411427236239170e-02
-1.242095138877630234e-02,-1.438701152801513672e-02,4.822642076760530472e-03,-5.153637379407882690e-03,-5.921757149299544665e-03,-1.530139067742819492e-02
-1.684188842773437500e-03,3.806412220001220703e-03,5.780118517577648163e-04,-2.254357095807790756e-03,2.424884817815442517e-03,-6.593954918808903054e-04
4.736661911010742188e-03,1.412904262542724609e-02,8.502545207738876343e-02,-9.734312072396278381e-03,6.963601474456027063e-02,1.965978933379664007e-02
-4.315674304962158203e-03,7.096767425537109375e-03,3.029517829418182373e-02,6.964221131056547165e-03,5.801637132405801367e-02,8.795716604113379411e-03
-4.842102527618408203e-03,1.664513349533081055e-02,3.101934678852558136e-03,1.232585404068231583e-03,6.597036431977620907e-03,1.920690189685811400e-03
-1.578986528329551220e-03,3.477418422698974609e-02,-3.659910988062620163e-03,1.217655139043927193e-03,-1.452262061530262827e-02,1.193742146653881120e-03
-6.315708160400390625e-04,1.348388195037841797e-02,-2.601316664367914200e-03,6.754084606654942036e-04,-1.020131536173707332e-02,-5.765657441003102512e-03
-1.052677631378173828e-03,-8.129000663757324219e-03,-1.125276205129921436e-03,6.063326727598905563e-04,-7.568061340527343361e-03,2.688912682320365732e-02
-1.684248447418212891e-03,-3.806531429290771484e-03,-1.249449327588081360e-03,3.520885366015136242e-04,-1.681949647091052213e-02,-2.537086242790698165e-03
-2.105236053466796875e-04,-3.870129585266113281e-04,-1.266645849682390690e-03,3.168785478919744492e-04,2.701546207636962293e-03,6.992198574028662961e-03
-3.157854080200195312e-04,-2.258062362670898438e-03,-1.269027474336326122e-03,3.120023757219314575e-04,-8.136268057307161072e-04,-8.159078720077206359e-04
-3.684043884277343750e-03,-5.807280540466308594e-04,-6.367819732986390591e-04,5.555667448788881302e-04,-5.162519248782082570e-03,-6.135860599021492057e-03
-1.701831817626953125e-03,-1.053631305694580078e-03,-1.181798288598656654e-03,3.450580406934022903e-04,-4.045418257419886032e-03,-2.227587115409684904e-04
-3.771960735321044922e-03,-1.397907733917236328e-03,-1.257277093827724457e-03,3.159049083478748798e-04,-5.325898219878055784e-03,-1.637436820990573194e-03
-1.473724842071533203e-03,-1.225829124450683594e-03,2.264917595311999321e-03,6.183920195326209068e-04,7.843199697195935016e-03,5.513840864909025363e-03
-3.368437057361006737e-03,-1.483798027038574219e-03,-7.799452287144958973e-04,3.537586308084428310e-04,-7.562046189861781897e-03,-9.080710070962338953e-03
-2.421021461486816406e-03,-4.516243934631347656e-04,-2.751268679276108742e-03,-1.106663374230265617e-03,-2.206655082174435734e-02,-5.868261377827699299e-03
-3.157854080200195312e-03,-1.354873180389404297e-03,-1.259631197899580002e-02,-8.567054755985736847e-03,-7.011759964844088699e-02,-3.604183006528671740e-02
6.484210491180419922e-02,1.161277294158935547e-03,8.138874918222427368e-02,-1.395823061466217041e-02,1.679619854017175840e-01,5.856240105117915817e-02
9.421050548553466797e-02,4.387098550796508789e-02,1.463192403316497803e-01,-2.262295456603169441e-03,1.317376705380297608e-01,2.779096786315293777e-02
1.315789222717285156e-01,-5.606454610824584961e-02,1.845146715641021729e-01,6.502042524516582489e-03,1.834751115067660976e-01,2.900153706283203903e-02
7.126313447952270508e-02,-6.812900304794311523e-02,3.464632667601108551e-03,-3.146960213780403137e-02,6.675165986072784108e-02,-2.125819279013496654e-02
-5.294722318649291992e-02,-1.161289308220148087e-02,-2.083444595336914062e-02,-3.262082114815711975e-02,-4.611724944930983838e-02,-5.819308232086406463e-02
-2.178961038589477539e-02,-4.516124725341796875e-03,-5.195379722863435745e-03,-9.859601967036724091e-03,-1.237775119169626237e-02,-3.534100926054328795e-02
-3.789544105529785156e-03,-2.322554588317871094e-03,8.989498601295053959e-04,-1.346713770180940628e-02,-8.778098160957981122e-03,-1.912500743739475872e-02
-2.947270870208740234e-03,-1.935541629791259766e-03,-8.389947935938835144e-03,-8.482847362756729126e-03,-1.459554311404609450e-02,5.329780856611399109e-03
-2.631545066833496094e-03,1.354873180389404297e-03,-1.457252446562051773e-02,-1.817465201020240784e-02,-1.557718603382873823e-02,-1.569892705827635737e-02
-5.157768726348876953e-03,-1.935958862304687500e-04,-6.362408399581909180e-03,-1.669744960963726044e-02,-1.713925854254760850e-02,-1.128051615017566789e-02
-8.631587028503417969e-03,3.870964050292968750e-03,7.075094617903232574e-03,-1.488040294498205185e-02,1.888118639937985677e-03,-2.211605830546831131e-03
-2.421140670776367188e-03,-1.161217689514160156e-03,-7.046920247375965118e-03,-8.513670414686203003e-03,-2.958751260290437557e-03,-1.174053900804628014e-02
-2.105236053466796875e-03,-3.096818923950195312e-03,-2.346014231443405151e-02,-2.858782000839710236e-02,-1.980335012628486879e-02,-1.217829186101027084e-02
-5.684375762939453125e-03,-2.516090869903564453e-03,-1.070990320295095444e-02,-1.301764510571956635e-02,-1.119572103226396109e-02,-7.315468065787089635e-03
-3.157973289489746094e-03,-1.290380954742431641e-03,-7.234471850097179413e-04,-2.051392570137977600e-03,-4.012117563321648817e-03,-3.454095823589603542e-03
-3.157794475555419922e-03,1.354873180389404297e-03,-1.116000232286751270e-03,-3.938215377274900675e-04,1.266013091462347973e-03,-1.110965537486824362e-03
-2.841949462890625000e-03,-3.225803375244140625e-04,-1.248164800927042961e-03,2.135783142875880003e-04,1.402983984613115354e-02,1.320020075079852973e-02
-6.842196453362703323e-03,0.000000000000000000e+00,-1.266468083485960960e-03,2.976964169647544622e-04,9.945189925096187267e-03,-8.820141694748873107e-03
-1.021057367324829102e-02,5.161166191101074219e-04,-1.269002910703420639e-03,3.093458653893321753e-04,3.943197852314117569e-03,-3.322550684546871080e-03
-7.574498653411865234e-03,3.854870796203613281e-03,-1.269353786483407021e-03,3.109591780230402946e-04,-1.119814810795638493e-02,-2.759601371800479708e-03
-6.320238113403320312e-03,4.032254219055175781e-04,-1.016273512504994869e-03,-8.788351988187059760e-05,-6.171304518652220850e-03,1.799880242344453762e-03
-6.842076778411865234e-03,-2.580881118774414062e-04,-1.234353752806782722e-03,2.559473214205354452e-04,-6.460726988966047912e-05,5.696346768165438945e-03
-5.578875541687011719e-03,-2.580881118774414062e-04,-1.264555379748344421e-03,3.035640984307974577e-04,-1.020183971722410377e-02,-4.824551223716500026e-03
-1.389473676681518555e-02,-1.032233238220214844e-03,-9.269092231988906860e-03,-2.001364249736070633e-03,-3.620672471084418476e-02,-1.473544988235153674e-02
-2.684211730957031250e-02,-3.871321387123316526e-04,-4.937100782990455627e-02,-2.091252245008945465e-02,-7.163484748927828605e-02,-2.268610954968774962e-02
-8.936846256256103516e-02,9.806454181671142578e-03,-1.281658411026000977e-01,-4.135044664144515991e-02,-1.201915089273057902e-01,3.941589857857918933e-04
-6.799995899200439453e-02,7.251614332199096680e-02,-7.703004032373428345e-02,5.305218324065208435e-02,-9.083874395015811842e-02,5.788002371663125700e-02
-1.042109727859497070e-02,9.322583675384521484e-02,-5.072810500860214233e-02,1.321678757667541504e-01,-3.177956763998324163e-02,1.151097079184291161e-01
-2.210557693615555763e-03,5.290329456329345703e-02,-1.184926927089691162e-02,1.854084730148315430e-01,-1.890227870228144980e-02,1.176389172874614530e-01
7.368922233581542969e-04,-2.090322971343994141e-02,-4.300539381802082062e-03,1.680132001638412476e-02,-1.282766056158379797e-02,-7.598772387206853551e-03
5.263090133666992188e-04,-1.296770572662353516e-02,1.027847538352943957e-04,-1.016955240629613400e-03,5.534679409598197708e-02,1.655694921332506730e-02
-6.316304206848144531e-04,-5.225896835327148438e-03,-1.087917014956474304e-03,-1.322436146438121796e-02,3.541590811212103063e-02,1.213823350261167278e-02
-2.105236053466796875e-04,-4.645228385925292969e-03,1.602925476618111134e-03,-3.512330353260040283e-03,-9.314038916764744158e-03,-1.005398946594160403e-02
1.473724842071533203e-03,-2.709627151489257812e-03,-5.457031074911355972e-04,-3.610677085816860199e-03,8.509493394759370943e-05,-1.006676787866023215e-02
4.210472106933593750e-04,2.709805965423583984e-03,-1.348501769825816154e-03,-8.326788083650171757e-04,8.839142893389606570e-03,-1.499285279459250386e-03
-1.894712331704795361e-03,7.483720313757658005e-03,-6.849243072792887688e-04,-7.743093301542103291e-04,-9.070403751864075659e-04,-2.475788902179809625e-04
-1.473724842071533203e-03,5.096852779388427734e-03,-9.353366913273930550e-04,-2.381811646046116948e-04,-7.643214223466143764e-04,-1.774778081157918352e-04
-5.263686180114746094e-04,3.870129876304417849e-04,-1.223144819959998131e-03,2.351327566429972649e-04,-3.800018344237710011e-03,3.575017411956843416e-03
-3.157854080200195312e-04,-2.451598644256591797e-03,-1.009874162264168262e-03,-9.838464029598981142e-05,2.304275587080795162e-03,2.365278168436540929e-03
0.000000000000000000e+00,-2.516031265258789062e-03,-1.233467366546392441e-03,2.544930321164429188e-04,2.157869335021045387e-04,2.871285208372154063e-03
-3.157854080200195312e-04,-8.386969566345214844e-04,1.860738149844110012e-03,-1.487243105657398701e-03,3.161935405507909636e-04,-2.735938399539616928e-03
0.000000000000000000e+00,-2.435624599456787109e-03,-5.827907007187604904e-04,-3.369145852047950029e-04,-3.742519395055765585e-05,-5.823822339684481264e-04
0.000000000000000000e+00,-1.112878322601318359e-03,-1.174321048893034458e-03,2.214592823293060064e-04,-4.260516108448575423e-04,3.056850543585870605e-03
0.000000000000000000e+00,-1.870810869149863720e-03,-1.256241463124752045e-03,2.987878397107124329e-04,-9.099320566247071085e-04,-3.688979240783402114e-03
-2.105236053466796875e-03,-6.129086017608642578e-03,-4.483155906200408936e-03,-2.593255834653973579e-03,-7.914077242394235157e-03,5.972840595538264630e-03
-2.947270870208740234e-03,-6.645143032073974609e-03,-4.802188836038112640e-03,-2.880948595702648163e-03,-2.426295748760054494e-02,-1.817154797791298293e-02
-1.536846160888671875e-02,-2.832263708114624023e-02,-5.751731339842081070e-03,-4.495851229876279831e-03,-3.179623369709361214e-02,-1.408650764714125536e-02
-3.063160181045532227e-02,-6.070977449417114258e-02,-4.803979769349098206e-02,-5.186564102768898010e-02,-1.148003186276156384e-01,-7.495268310171976367e-02
-8.242104202508926392e-02,-9.548377990722656250e-02,-1.039971634745597839e-01,-1.263477802276611328e-01,-1.443209020846438762e-01,-1.262528809408793862e-01
-7.263156771659851074e-02,-7.890319824218750000e-02,-7.409717421978712082e-03,-1.323264241218566895e-01,-4.449201528318269538e-02,-1.232990524110801900e-01
-8.526384830474853516e-03,-8.554837107658386230e-02,-1.163776591420173645e-02,-1.234476193785667419e-01,-6.701381074971379803e-02,-1.232216441959606001e-01
-1.789450645446777344e-03,-1.329677999019622803e-01,1.136235892772674561e-02,-1.254940032958984375e-01,3.871234253834643368e-02,-3.963380266385119199e-02
3.157854080200195312e-04,-7.303221523761749268e-02,6.182658299803733826e-02,-8.161227405071258545e-02,2.877682798572678280e-02,-4.237961991253147431e-02
1.789510250091552734e-03,-3.019359707832336426e-02,2.391665987670421600e-02,-4.619899019598960876e-02,1.048974281439130074e-03,-4.539311209770424682e-02
-8.420944213867187500e-04,-7.225826382637023926e-03,3.672438208013772964e-03,-8.472191169857978821e-03,-2.879496917318036253e-02,-3.685065194865932980e-02
-5.263388156890869141e-04,4.903241991996765137e-03,6.217645714059472084e-04,-8.816353511065244675e-04,6.063773012093820469e-04,-1.326716716150344588e-02
0.000000000000000000e+00,4.838705062866210938e-03,1.002471335232257843e-02,-1.260000560432672501e-02,-5.006051159385016547e-03,-4.002620981856708227e-02
2.105534076690673828e-04,4.322573542594909668e-03,-2.653281262610107660e-04,-4.461405798792839050e-03,-1.599921081762012420e-02,-2.280068815221403256e-02
1.052320076269097626e-04,4.387095570564270020e-03,-2.705094229895621538e-04,5.632840911857783794e-04,-2.444373548030398524e-02,-1.583674831608483657e-02
9.473860263824462891e-04,8.000046014785766602e-03,-1.833152724429965019e-03,4.435870796442031860e-03,-2.950092472693910395e-02,-1.109391094299105873e-02
7.368624210357666016e-04,5.612909793853759766e-03,-4.876356979366391897e-04,1.795458025299012661e-03,-1.116747794772088298e-02,-1.425084090800132763e-02
3.157556056976318359e-04,8.838683366775512695e-03,-1.161143183708190918e-03,5.167691851966083050e-04,1.066571224064172263e-03,-1.126243040416946561e-03
-4.210174083709716797e-04,1.341938972473144531e-02,-1.254416536539793015e-03,3.396850079298019409e-04,2.301681109096342936e-03,1.212967280237564616e-03
5.263090133666992188e-04,7.999971508979797363e-03,-1.040062517859041691e-03,9.839421836659312248e-04,-9.690141903806903656e-03,-5.681044623999764731e-03
-8.421242237091064453e-04,4.193543922156095505e-03,-6.050728843547403812e-04,6.486229831352829933e-04,-1.137743441746685846e-02,-4.554658217255758146e-03
-4.210770130157470703e-04,2.838715910911560059e-03,-1.177406869828701019e-03,3.579452750273048878e-04,-4.299856864203643880e-03,1.323424545536155961e-02
1.052916049957275391e-04,3.290310502052307129e-03,-6.240935181267559528e-04,5.619293660856783390e-04,-1.833675152292357780e-02,-2.359886329973903685e-02
1.052618026733398438e-04,-7.935464382171630859e-03,4.779262468218803406e-03,1.911135157570242882e-03,3.699042092901549950e-02,1.199559170411945708e-02
-2.315789228305220604e-03,-2.187094092369079590e-02,-2.288611792027950287e-02,-3.049436956644058228e-02,-6.295587205347885629e-02,-4.537674982751394026e-02
-7.368326187133789062e-04,-2.806456387042999268e-02,-1.773702912032604218e-02,-1.162202954292297363e-01,-3.783842421103145170e-02,-8.547905880424977454e-02
-1.052618026733398438e-04,-2.393549680709838867e-02,1.291032787412405014e-02,-1.448203176259994507e-01,5.289855803940923806e-03,-7.585348548308434857e-02
2.842098474502563477e-03,7.096827030181884766e-04,-2.170652337372303009e-02,-6.196917966008186340e-02,-3.983113184662823159e-03,-3.463629008862589842e-02
2.105236053466796875e-04,-7.677420973777770996e-03,4.457242321223020554e-04,-1.582689024507999420e-02,-6.024851206990256003e-03,-8.591949374400220663e-03
4.210174083709716797e-04,6.451606750488281250e-04,5.149383470416069031e-02,-3.937489911913871765e-02,3.661481345275774402e-02,-2.287898747815675371e-02
7.368922233581542969e-04,-6.450712680816650391e-05,8.937784470617771149e-03,-5.122582428157329559e-03,1.344876228155378328e-02,-1.002860930953464180e-02
-7.368922233581542969e-04,-2.193555235862731934e-03,6.917439168319106102e-04,1.098708249628543854e-03,5.436372400350331091e-04,-1.784432975395766618e-02
1.053512096405029297e-04,7.419347763061523438e-03,-3.652368613984435797e-04,6.645167595706880093e-04,-5.302729742661327350e-03,-5.207291087923060502e-03
-2.105832099914550781e-04,8.580639958381652832e-03,-1.229196554049849510e-03,1.655917381867766380e-03,4.013103246671256841e-03,4.397844926847804814e-03
6.315708160400390625e-04,1.806452870368957520e-03,2.496077213436365128e-03,1.472750212997198105e-03,5.847763861133614682e-03,-7.895352870301713955e-04
5.263388156890869141e-04,3.290325403213500977e-03,-1.060207607224583626e-03,1.099067390896379948e-03,4.097369954890517363e-03,-4.707393447489716110e-03
2.105832099914550781e-04,4.129052162170410156e-03,-1.240437966771423817e-03,4.203268326818943024e-04,-5.704778024631984579e-03,-1.321818083724807247e-03
-1.052916049957275391e-04,5.806446075439453125e-03,2.653680276125669479e-03,2.742260694503784180e-03,3.221690883167926955e-03,-2.539484397209024191e-04
1.368403434753417969e-03,4.709661006927490234e-03,2.350578870391473174e-04,1.136808423325419426e-03,-1.917829366171375227e-02,-4.430335638212490323e-03
-2.341270446777343750e-04,3.106012940406799316e-03,-1.061058137565851212e-03,4.255535313859581947e-04,-2.197286651747010211e-03,7.170705381118330779e-04
5.499124526977539062e-04,3.281131386756896973e-03,-1.240555895492434502e-03,3.270526649430394173e-04,-4.904630094446638111e-03,-3.751200228905932077e-03
-2.104937884723767638e-04,5.225807428359985352e-03,-5.551859736442565918e-03,6.539424415677785873e-03,-1.037860005491886284e-02,2.422875651855310730e-04
3.158151812385767698e-04,4.645153880119323730e-03,-1.229906571097671986e-03,1.417995430529117584e-03,-1.003891865578232512e-02,2.582444205735140441e-03
2.105236053466796875e-04,1.399999856948852539e-02,-1.392564154230058193e-03,2.433880977332592010e-02,1.766052256571981616e-02,3.595024065116181333e-02
6.105214357376098633e-03,9.909676015377044678e-02,-9.142442606389522552e-03,1.526289731264114380e-01,2.728952300655151930e-02,1.225479012057482109e-01
1.715788245201110840e-02,1.683870553970336914e-01,-1.194521784782409668e-03,1.963175535202026367e-01,-2.809963072967658348e-03,1.859311191632837534e-01
-1.884213089942932129e-02,1.730968058109283447e-01,-6.852210965007543564e-03,2.007473260164260864e-01,3.903648674509430094e-03,1.900634038990247632e-01
-1.884204149246215820e-02,-2.277421951293945312e-02,-8.046408742666244507e-02,-4.612093325704336166e-03,8.985448375950610966e-03,8.882401207038892466e-02
-2.421081066131591797e-03,-1.883876323699951172e-02,-1.098097581416368484e-02,-2.687887521460652351e-03,4.099901592629962011e-03,9.502725678461887426e-03
-3.684222698211669922e-03,1.045161485671997070e-02,-2.611874369904398918e-03,1.522958064015256241e-05,-6.139493447411048521e-03,1.876049155131642721e-02
0.000000000000000000e+00,4.329031705856323242e-02,-2.949737198650836945e-02,9.557475894689559937e-02,-1.857887189643392389e-02,3.276998066706315882e-02
0.000000000000000000e+00,8.967757225036621094e-03,-2.810752484947443008e-03,8.133640512824058533e-03,-2.345727549518272781e-02,5.952629464330838616e-03
-2.105236053466796875e-04,1.464521884918212891e-02,1.783192739821970463e-03,6.689184904098510742e-02,-1.634083511351214213e-02,2.733712065567095451e-02
1.052320076269097626e-04,1.858055591583251953e-02,5.941258277744054794e-03,-4.867600742727518082e-03,4.867787412472068809e-02,1.338989572459536870e-02
1.052677631378173828e-03,-2.283865213394165039e-02,-8.511217311024665833e-03,-4.049872606992721558e-02,-7.102574801053584963e-03,-2.243023066844873625e-02
8.526295423507690430e-03,-1.083868741989135742e-02,-7.871434092521667480e-03,-3.321491181850433350e-02,-1.553583509227784987e-02,-1.155291455645612864e-02
-2.105265855789184570e-03,-8.709669113159179688e-03,-4.905842361040413380e-04,-4.893650300800800323e-03,-6.777620167859765843e-03,-6.792857777162430999e-03
-1.684188842773437500e-03,-7.354914676398038864e-03,-2.200238523073494434e-04,-3.548774635419249535e-03,-8.796590705845375169e-03,-7.985291221385582006e-03
-2.980232238769531250e-08,-5.354821681976318359e-03,-6.747983861714601517e-04,-1.048706937581300735e-03,-1.658803936586039640e-02,-8.519125817687656088e-03
-4.210174083709716797e-04,-3.741979598999023438e-03,-1.187063171528279781e-03,1.228839537361636758e-04,7.182550929919706562e-03,4.632212897585086253e-03
-1.052618026733398438e-04,-2.903163433074951172e-03,-1.258006086573004723e-03,2.851362805813550949e-04,-5.075417588943365033e-04,2.668853301726198390e-04
-5.263388156890869141e-04,-1.806437969207763672e-03,-7.876301533542573452e-04,-8.253848645836114883e-04,-5.932846907291455807e-03,-8.534795972391151508e-03
0.000000000000000000e+00,-1.741945743560791016e-03,-1.382005983032286167e-03,-4.469467967282980680e-04,-1.597522355623492984e-03,-3.682604595058452945e-03
4.210472106933593750e-04,-1.096785068511962891e-03,6.477772840298712254e-04,-1.279891701415181160e-03,-1.708106249401541987e-03,-2.767779837445999425e-03
-1.096129417419433594e-04,2.002716064453125000e-03,3.381158923730254173e-03,6.094765849411487579e-03,3.355574085492474268e-03,6.094604385769142318e-03
-1.009106636047363281e-04,5.545616149902343750e-03,-6.253581959754228592e-04,1.112175523303449154e-03,1.721369216848511741e-03,1.056743226732725915e-02
0.000000000000000000e+00,-1.483857631683349609e-03,1.944954623468220234e-03,-1.368463737890124321e-03,1.964438497993725719e-02,-1.875395393832945956e-02
2.105236053466796875e-04,-1.741945743560791016e-03,4.228428006172180176e-03,-1.323510776273906231e-03,1.789719057599725716e-03,-1.255390575075865378e-02
0.000000000000000000e+00,-2.258002758026123047e-03,4.101600963622331619e-03,-3.703037509694695473e-03,2.471495198758333345e-02,-1.427435244966479555e-02
0.000000000000000000e+00,-9.161293506622314453e-03,1.696095801889896393e-02,-5.637364462018013000e-03,4.132176619943095375e-02,-1.536788035819203202e-02
1.210525631904602051e-02,-4.148381575942039490e-02,8.815001696348190308e-03,-1.237903907895088196e-01,-4.240272754120155696e-02,-7.379570674359303695e-02
8.536840230226516724e-02,-1.947096288204193115e-01,2.914614416658878326e-02,-1.613653302192687988e-01,2.535551247981615575e-02,-1.244247098153969944e-01
8.136844635009765625e-02,-7.174196839332580566e-02,5.007433518767356873e-02,-1.444196999073028564e-01,4.618484708007741801e-02,-1.007378037544741645e-01
2.600002102553844452e-02,-3.593552112579345703e-02,1.898685004562139511e-03,-1.152427792549133301e-01,-2.273886315056117269e-02,-9.003811379180781671e-02
7.757890224456787109e-02,-3.238704800605773926e-02,3.089323081076145172e-02,-1.050656959414482117e-01,-3.100082659981850952e-02,-9.904741894127777613e-02
-1.242095138877630234e-02,-1.548388600349426270e-02,1.013743970543146133e-02,-1.081884652376174927e-01,-4.191776979728700780e-02,-8.694203368851738389e-02
-1.410526037216186523e-02,-2.019353397190570831e-02,5.239251069724559784e-03,-6.269288063049316406e-02,-1.854097201751869761e-02,-4.760234861444123666e-02
-4.736900795251131058e-03,-2.980646491050720215e-02,-7.664440199732780457e-03,-8.289766311645507812e-02,2.662162886872376788e-03,-8.198595873727665406e-02
3.010523319244384766e-02,-1.490326225757598877e-02,1.213209554553031921e-01,-1.007584016770124435e-02,1.204427360556650228e-01,1.479088210553580751e-02
-6.315708160400390625e-04,-1.999989151954650879e-03,1.918368600308895111e-02,-2.035193331539630890e-02,3.014072502538667209e-02,-3.581292136172731233e-02
1.578927040100097656e-03,-6.451606750488281250e-04,4.773439839482307434e-02,-4.701193887740373611e-03,4.619732447429925060e-02,-7.457168779883283083e-04
1.084220409393310547e-02,9.032338857650756836e-04,8.395656943321228027e-03,-9.579196572303771973e-03,3.316514360416533691e-02,4.228180757131078105e-04
1.863145828247070312e-02,2.070972323417663574e-02,-1.516680978238582611e-02,-9.611516259610652924e-03,-3.105369069838914697e-02,-1.949778491556886095e-02
4.315853118896484375e-03,1.251611113548278809e-02,-3.720419015735387802e-03,-7.510108844144269824e-05,-4.433482266998467480e-03,-5.493127018304400089e-03
-3.789484500885009766e-03,7.225796580314636230e-03,-5.126459989696741104e-03,-1.458553504198789597e-02,-4.331179893378056533e-03,-2.179507250043721811e-02
-1.421046257019042969e-02,2.580642700195312500e-03,-2.581541612744331360e-02,-3.111890144646167755e-02,-4.311675755135979671e-02,-2.106774745831385687e-02
-4.000067710876464844e-03,-2.193525433540344238e-03,-3.365153446793556213e-02,-5.531218647956848145e-02,-3.430161245546869964e-02,-4.031353967003425964e-02
-4.000008106231689453e-03,1.483869552612304688e-02,-5.710276309400796890e-03,-7.013090420514345169e-03,-3.738293339118570202e-02,-2.483682396478537058e-02
-5.263090133666992188e-04,5.419328808784484863e-03,-5.053755827248096466e-03,-1.425528549589216709e-03,-9.920742939289795004e-03,-5.655690676734659306e-03
1.096129417419433594e-04,-8.010566234588623047e-04,-2.105775754898786545e-03,6.976880249567329884e-04,2.605730615505308378e-02,1.489358893750991619e-02
-3.793895244598388672e-03,3.962352871894836426e-03,-1.906868885271251202e-03,1.755071862135082483e-04,1.561910034805880088e-03,-2.649299712941644014e-03
-1.157939317636191845e-03,-2.580583095550537109e-04,-1.357691129669547081e-03,2.924240252468734980e-04,-2.439404520419019562e-04,9.346563845607391841e-03
-2.420961856842041016e-03,4.709661006927490234e-03,-1.281636301428079605e-03,3.086156793870031834e-04,-3.078831757324262952e-03,-2.857803628856570022e-03
-2.210497856140136719e-03,1.032277941703796387e-03,-2.833029255270957947e-03,3.487580688670277596e-03,-1.587944143130748387e-02,-1.714829504766840484e-03
-2.631580829620361328e-02,3.483861684799194336e-03,-6.193959340453147888e-02,2.212377265095710754e-02,-7.602308275461666653e-02,-2.302701770001136516e-03
-6.905257701873779297e-02,7.767738401889801025e-02,-7.669290155172348022e-02,-3.790224203839898109e-03,-1.449987196309905357e-01,-2.283494252991191686e-02
-5.410528182983398438e-02,4.619365930557250977e-02,-1.658866703510284424e-01,-5.864414200186729431e-02,-1.541253978169265793e-01,-4.767127283327088350e-02
-1.153684258460998535e-01,-3.070980310440063477e-02,-1.174589395523071289e-01,-9.418715536594390869e-02,-1.569445471901360634e-01,-4.557364843248556951e-02
-6.052634119987487793e-02,-9.161293506622314453e-03,-3.926822170615196228e-02,-2.448537759482860565e-02,-8.797483583981602351e-02,-3.288788794244812408e-02
-6.420999765396118164e-03,-5.548387765884399414e-03,-6.785873323678970337e-03,-3.987633623182773590e-03,-3.350999637625307059e-02,-2.314758070532318968e-02
-1.263171434402465820e-03,-1.645159721374511719e-02,-2.287429058924317360e-03,-1.148923765867948532e-03,2.729889135389740318e-02,7.793486785180880894e-03
-3.157854080200195312e-04,-2.290320396423339844e-02,-7.424678187817335129e-03,-9.952264837920665741e-03,-5.823861834173271745e-03,-3.093266266291561095e-02
5.263090133666992188e-04,-7.032245397567749023e-03,-1.166249625384807587e-02,-1.079567149281501770e-02,-2.699771962294050809e-02,-2.585612661286518232e-02
-3.157556056976318359e-04,-3.058062493801116943e-02,-1.889542676508426666e-03,-9.872939437627792358e-03,-2.705526274434433276e-02,-6.299688798217051300e-02
7.368028163909912109e-04,-2.858065068721771240e-02,-5.810143891721963882e-03,-1.304929982870817184e-02,3.368427201901269541e-02,-2.129674158426153596e-02
8.420943631790578365e-04,-4.838690161705017090e-03,-2.703114179894328117e-03,-5.830550100654363632e-03,-5.139072626218599282e-03,-2.269563414598030349e-02
1.473695039749145508e-03,-5.161315202713012695e-04,-1.232776325196027756e-03,-1.003828132525086403e-03,-4.447131302804052666e-02,-2.849060742693776405e-02
1.157879829406738281e-03,-2.129018306732177734e-03,-1.264336984604597092e-03,1.290991640416905284e-04,-2.953241407004814079e-03,-5.204866256946827363e-03
1.263171434402465820e-03,1.161262392997741699e-03,-1.268707681447267532e-03,2.859969972632825375e-04,6.103370678373742919e-03,-7.549621509844728351e-03
-1.052916049957275391e-04,1.225814223289489746e-03,-1.042041694745421410e-03,9.765070280991494656e-04,4.257550512040797486e-03,-5.722068725968365577e-03
8.420943631790578365e-04,-1.419350504875183105e-03,-1.550197717733681202e-03,1.030343351885676384e-03,-1.348261250009130663e-02,-3.113712844750510245e-03
-1.052618026733398438e-04,-8.386969566345214844e-04,-9.797079255804419518e-04,6.554872379638254642e-04,-3.119049700227449762e-02,6.160182570821737258e-03
0.000000000000000000e+00,-1.490116119384765625e-08,-1.229289686307311058e-03,3.588958934415131807e-04,-3.425723694081383996e-02,-1.069649590076260370e-02
1.263171434402465820e-03,2.645164960995316505e-03,1.964806346222758293e-03,6.247840938158333302e-04,4.191175503251542978e-03,-3.598516931601208890e-03
-4.210770130157470703e-04,1.032263040542602539e-03,-8.215073030441999435e-04,3.546438529156148434e-04,-1.500625665373611639e-02,-3.517896640540724151e-03
1.052916049957275391e-04,1.225814223289489746e-03,-8.787924307398498058e-04,5.619103903882205486e-04,4.861633014672683828e-03,6.717930582295750241e-03
1.157909515313804150e-03,6.193518638610839844e-03,-5.827387212775647640e-04,5.901762633584439754e-04,9.943244968004805173e-03,1.240301863853721098e-02
8.684098720550537109e-04,6.862908601760864258e-03,-2.736239694058895111e-03,3.526573535054922104e-03,-8.936895273131684192e-04,3.336522090131785467e-04
-4.473924636840820312e-04,5.911275744438171387e-03,-5.126419942826032639e-03,7.226762827485799789e-03,-1.930947730892285108e-02,1.836560300388909162e-03
7.368326187133789062e-04,5.612909793853759766e-03,1.618421374587342143e-04,3.076120046898722649e-03,7.246457398756511736e-03,1.308860999044392237e-02
1.052916049957275391e-04,6.451606750488281250e-04,4.888105671852827072e-03,2.259322674944996834e-03,-1.327683510599086958e-03,5.494811086503070818e-03
5.263090133666992188e-04,3.354832530021667480e-03,8.709754794836044312e-03,4.494057968258857727e-03,-3.508112342117675198e-04,4.804385603987215703e-03
1.526317000389099121e-02,2.270968258380889893e-02,1.460055261850357056e-02,2.495154505595564842e-03,5.412966714462896789e-02,6.074631078256342853e-03
1.203158199787139893e-01,3.438708186149597168e-02,6.953507661819458008e-02,7.786781340837478638e-02,1.168362087141900929e-01,8.685206729976968631e-02
1.526314020156860352e-02,1.399996876716613770e-02,5.420140456408262253e-03,1.111767720431089401e-02,5.494646670957337165e-02,5.313512455771141063e-02
-1.147368550300598145e-02,7.870972156524658203e-03,7.519241422414779663e-03,-4.039480816572904587e-03,7.113018682329652620e-02,2.050591750383001788e-02
-3.473699092864990234e-03,-9.741932153701782227e-03,1.003941148519515991e-02,-6.662469822913408279e-03,4.151503394837163796e-02,-1.172272261583739983e-02
1.052647829055786133e-03,-2.206447720527648926e-02,-2.055167569778859615e-04,-7.836702279746532440e-03,3.581693601273627792e-02,-2.188836539693994609e-02
-1.157909631729125977e-03,-1.135483384132385254e-02,-4.741297569125890732e-03,-5.974874831736087799e-03,3.084483657851322391e-02,-8.690822876700532440e-03
1.052916049957275391e-04,-8.129030466079711914e-03,-5.215117242187261581e-03,-7.097579073160886765e-03,-1.456132917605934551e-02,-1.372491758970417752e-02
-3.578901290893554688e-03,-2.341935038566589355e-02,-1.534574013203382492e-02,-2.398624643683433533e-02,-2.291566469497396952e-02,-2.802083476829642095e-02
-3.684282302856445312e-03,-1.245163381099700928e-02,-7.148854900151491165e-03,-1.441517006605863571e-02,-3.202128624799271961e-02,-4.082360451609012841e-02
-2.526372671127319336e-03,-1.438707113265991211e-02,-2.337698126211762428e-03,-2.593021839857101440e-03,-1.960378187015621165e-02,-1.790322460783677627e-02
-5.684107542037963867e-03,-3.483876585960388184e-03,-1.689360849559307098e-02,-9.500862099230289459e-03,-2.520443003830408202e-02,-2.458311753019359891e-02
-8.736878633499145508e-03,1.161292195320129395e-03,-6.562911439687013626e-03,1.847281673690304160e-04,-1.522728041713161673e-03,-1.394362076257565919e-03
-4.842132329940795898e-03,1.032263040542602539e-03,-1.717820763587951660e-03,4.620455438271164894e-04,-3.171576747779791816e-03,-3.530452760908048271e-03
-4.210472106933593750e-04,1.161292195320129395e-03,-1.331510255113244057e-03,3.321063995826989412e-04,-3.116653343475217497e-03,-1.230739859708979145e-03
-1.368403434753417969e-03,2.838701009750366211e-03,3.358200774528086185e-04,2.209137426689267159e-03,1.555765082978499692e-03,-3.140348613194204885e-03
-2.104937884723767638e-04,2.645149827003479004e-03,-1.359379268251359463e-03,1.201048842631280422e-03,6.430297568109644146e-03,2.261598443409618131e-03
-7.368624210357666016e-04,7.032260298728942871e-03,-4.220233240630477667e-04,1.347471144981682301e-03,-1.117945777082240966e-02,-6.267636281441668622e-03
-6.315708160400390625e-04,4.516124725341796875e-03,-2.922099665738642216e-04,1.367749064229428768e-03,-3.307801521856834626e-03,2.996163518293681882e-03
1.052618026733398438e-04,2.451613545417785645e-03,-1.223632250912487507e-03,5.320251220837235451e-04,-4.674585349657256472e-03,-2.135492783853998322e-03
-1.052618026733398438e-03,2.645149827003479004e-03,-6.304952548816800117e-04,5.860374658368527889e-04,-8.587316186803306550e-06,8.788028877200482203e-05
-1.052647829055786133e-03,4.322603344917297363e-03,-1.164614805020391941e-03,1.220945501700043678e-03,-3.643857244890025271e-03,-9.205466574848109040e-04
1.755356788635253906e-05,5.599468946456909180e-03,7.379490882158279419e-03,3.444537753239274025e-03,-6.087920734948459867e-04,-4.746299174480939076e-05
-3.333687782287597656e-04,2.723112702369689941e-03,-7.163365808082744479e-05,7.451483979821205139e-04,1.571555239788580138e-03,-1.079279896574303343e-02
2.105534076690673828e-04,2.322554588317871094e-03,-1.103531452827155590e-03,3.713129844982177019e-04,-6.125464620255094417e-03,-4.119198178849758918e-03
-3.157854080200195312e-04,5.290329456329345703e-03,-8.429582812823355198e-04,5.303439684212207794e-03,-1.810593023085171893e-03,7.274843784066176156e-03
-4.210472106933593750e-04,8.193552494049072266e-03,4.393213603179901838e-04,7.241637911647558212e-03,9.955150033348347804e-04,1.672104756261738601e-02
4.210472106933593750e-04,-4.515945911407470703e-04,-1.032769912853837013e-03,1.271004555746912956e-03,-1.279181895823455761e-02,-1.302484716092344730e-03
4.105210304260253906e-03,8.258044719696044922e-03,9.022714570164680481e-03,1.400596834719181061e-02,6.876657771799443708e-02,1.998265489878581214e-02
2.094739675521850586e-02,1.502580940723419189e-01,7.610376179218292236e-02,7.091557979583740234e-02,8.133686012362772999e-02,1.300585482096670020e-01
3.526315093040466309e-02,1.730967164039611816e-01,3.933638334274291992e-02,1.926047801971435547e-01,8.217610086721549578e-02,1.678843194762134061e-01
7.157897949218750000e-02,1.216129064559936523e-01,9.162282198667526245e-02,1.818123310804367065e-01,6.036100061503191228e-02,1.496455679170196618e-01
1.313683986663818359e-01,1.158065199851989746e-01,1.235683038830757141e-01,1.635101288557052612e-01,9.545870732488026533e-02,7.174685744396036569e-02
1.442104578018188477e-02,-2.677416801452636719e-02,1.381744891405105591e-01,5.962672457098960876e-02,5.095082020899610598e-02,5.296133172012051915e-03
2.936846017837524414e-02,1.806449890136718750e-02,7.379069179296493530e-02,-1.190593093633651733e-02,7.247992111396683867e-02,5.379667531363430122e-03
2.947366237640380859e-02,-2.425807714462280273e-02,5.375722423195838928e-02,-2.935708872973918915e-02,3.515883588097068468e-02,-1.978686592599565586e-02
1.273679733276367188e-02,-3.877419233322143555e-02,6.630295515060424805e-02,7.301747333258390427e-03,7.767367354485088526e-02,4.786489613643807317e-03
1.599997282028198242e-02,-1.283866167068481445e-02,2.723574638366699219e-02,-8.923568762838840485e-03,5.185264571593961591e-02,-3.169342233696054167e-03
1.157909631729125977e-02,-3.458076715469360352e-02,9.379878640174865723e-02,-1.012505963444709778e-02,4.167047393015366197e-02,4.642780035298166297e-03
2.094733715057373047e-02,-2.993547916412353516e-02,-3.930851817131042480e-03,-1.442216709256172180e-02,6.256533988984180894e-03,-3.404298112519699160e-02
-1.568430662155151367e-02,-1.135480403900146484e-02,-3.833700716495513916e-02,-1.477342564612627029e-02,-4.383837783898059115e-02,-1.799113589387824064e-02
-1.252621412277221680e-02,2.883869409561157227e-02,-2.936423756182193756e-02,-1.335154380649328232e-02,-3.369997170842253809e-02,3.187726864156775752e-03
-1.621067523956298828e-02,-2.987104654312133789e-02,-6.289725657552480698e-03,-1.570621272549033165e-03,3.160562777294817494e-03,3.518091885669427654e-02
-5.999982357025146484e-03,-1.199996471405029297e-02,-5.109176505357027054e-03,-7.763500907458364964e-04,-4.232216551628642520e-03,1.252707619609660927e-03
-3.368377685546875000e-03,-7.741451263427734375e-04,8.450477384030818939e-03,2.746410295367240906e-02,2.817651615533733889e-02,5.869284103807359543e-02
-3.052592277526855469e-03,-2.580285072326660156e-04,-6.687273271381855011e-03,-6.102978950366377831e-04,-6.527837405130298976e-03,8.660214370004748474e-03
-6.842196453362703323e-03,1.289844512939453125e-04,-6.621459964662790298e-03,-9.729519486427307129e-03,1.639194593639281550e-02,1.294813384363624476e-02
-8.736848831176757812e-03,1.934766769409179688e-04,-1.648529199883341789e-03,-3.798024496063590050e-03,-8.762843433940403770e-03,-5.645598215701874700e-03
-3.578901290893554688e-03,2.903282642364501953e-03,-1.302144024521112442e-03,-2.448533661663532257e-03,-3.668621194720778078e-03,1.484120145586728667e-03
-7.368326187133789062e-04,5.741894245147705078e-03,-1.200131373479962349e-03,-1.070800935849547386e-03,7.807599153147215532e-03,4.451742571012884397e-03
-1.263201236724853516e-03,8.967757225036621094e-03,-1.259815879166126251e-03,1.198241880047135055e-04,9.728090270778366744e-03,-2.949761818480944875e-04
-1.052618026733398438e-03,1.548469066619873047e-03,-1.014952664263546467e-03,-1.143535992014221847e-04,3.445264885515442188e-03,-9.271756271628239787e-03
-1.894772052764892578e-03,-1.161336898803710938e-03,-1.156370504759252071e-03,-1.255631359526887536e-04,-1.828413196424127918e-04,1.494667747782035816e-03
-4.210472106933593750e-04,6.645083427429199219e-03,-1.253755530342459679e-03,2.507291210349649191e-04,-5.253410452009887877e-03,-1.204287069903803298e-03
-1.157879829406738281e-03,1.935541629791259766e-03,-1.267242361791431904e-03,3.028413921128958464e-04,2.160300859508801352e-03,1.094493025341480852e-05
-1.228034496307373047e-03,-2.266168594360351562e-03,-2.935035154223442078e-03,-1.168921240605413914e-03,-2.386560316589836361e-02,-8.121316667622391350e-03
-4.666626453399658203e-03,-1.088619232177734375e-03,-6.769018247723579407e-03,-4.784381482750177383e-03,1.419916340138804856e-02,1.622502110950718723e-02
-1.021045446395874023e-02,-2.129077911376953125e-03,-1.188490074127912521e-02,-9.176388382911682129e-03,-3.679727466973048422e-02,-1.641975029180131607e-02
-1.421064231544733047e-02,-1.419359445571899414e-02,-1.007304713129997253e-02,-8.432452566921710968e-03,-1.238766655822409746e-02,3.358630611274004973e-03
-3.157889842987060547e-02,-4.903221130371093750e-02,-4.117134958505630493e-02,-7.608451694250106812e-02,-6.416727951236822491e-02,-2.798573393238745766e-02
-1.294738054275512695e-02,-2.335482835769653320e-02,-4.001275449991226196e-02,-1.541651785373687744e-01,-1.165847659649976720e-02,-8.033920146747330904e-02
1.312631964683532715e-01,5.303221940994262695e-02,1.650280356407165527e-01,-2.154750283807516098e-03,1.939652870271970642e-01,4.381339867163669410e-02
3.357893228530883789e-02,-1.722580194473266602e-02,8.932395279407501221e-02,-4.838357120752334595e-02,9.517257611616969371e-02,1.719992741269948944e-02
8.263152837753295898e-02,-1.161289308220148087e-02,1.658883318305015564e-02,-9.780409187078475952e-02,8.302439884742796039e-02,-1.934323251816616462e-02
9.084206819534301758e-02,-1.716130971908569336e-02,2.784143667668104172e-03,-7.544213533401489258e-02,-2.445006689253048648e-02,-7.497975423313096854e-02
-1.105248928070068359e-02,-1.812899112701416016e-02,-7.102954201400279999e-03,-9.398122876882553101e-02,-4.525118313227949329e-02,-9.226525406455987621e-02
-7.367730140686035156e-04,3.941935300827026367e-02,1.061874348670244217e-02,-2.576630376279354095e-02,-4.305149435133159841e-02,-6.230916786551965458e-02
1.094728708267211914e-02,1.703220605850219727e-02,-1.164401136338710785e-02,-1.923952065408229828e-02,-4.911012634576650271e-02,-5.742856747715485710e-02
1.705253124237060547e-02,1.793557405471801758e-02,-1.012767199426889420e-02,-8.443313650786876678e-03,-1.838230967038612107e-02,-2.033852370946931387e-02
-1.231592893600463867e-02,-6.129145622253417969e-03,-4.600436426699161530e-03,-3.469170071184635162e-03,-3.554550935119493715e-02,-2.566931561538154938e-02
-1.094716787338256836e-02,-2.774178981781005859e-03,-2.833040663972496986e-03,-5.314940586686134338e-03,-9.895864383274499687e-03,-9.065203966072687969e-03
-5.894780158996582031e-03,-3.032207489013671875e-03,-2.059041755273938179e-03,-1.346564851701259613e-03,-1.360649946770386975e-02,-6.443582133562220093e-03
-7.263183593750000000e-03,-3.032326698303222656e-03,-2.668630098924040794e-03,-2.786468714475631714e-03,-1.545385226640583198e-02,-1.338567810601720698e-02
-7.263183593750000000e-03,-6.645143032073974609e-03,-6.899277679622173309e-03,-1.330608222633600235e-02,-1.046881907355867725e-02,-2.320283734202899240e-02
-3.684222698211669922e-03,2.580642700195312500e-03,-6.314690224826335907e-03,-2.530497964471578598e-03,-1.705434797935900804e-02,-8.226070724788203670e-03
-2.210557693615555763e-03,-4.515647888183593750e-04,-1.968125579878687859e-03,-8.232765685534104705e-05,-2.877650258184427656e-03,-4.775655642810239243e-03
-1.684188842773437500e-03,4.515647888183593750e-04,-1.366174547001719475e-03,2.567167393863201141e-04,-9.082741487747014730e-03,-1.048522012541908133e-02
-1.368403434753417969e-03,1.116126775741577148e-02,-1.282811048440635204e-03,3.036706184502691031e-04,-1.772468567556639840e-03,-3.527696918177253282e-03
-1.999974250793457031e-03,9.290397167205810547e-03,-1.271266140975058079e-03,3.101732290815562010e-04,3.946523749543739967e-03,3.376587998958985315e-03
1.192092895507812500e-07,4.903197288513183594e-03,-1.016538357362151146e-03,-8.799237548373639584e-05,1.143331285762450023e-02,8.145940529908468619e-03
-3.159046173095703125e-04,-1.354753971099853516e-03,-1.234390423633158207e-03,2.559322456363588572e-04,2.015303690245495716e-03,3.410831698858335370e-03
-5.262494087219238281e-04,-6.452202796936035156e-04,-1.264560385607182980e-03,3.035620029550045729e-04,2.497415254572032950e-02,2.217788602668169240e-02
-9.474158287048339844e-04,-3.871321387123316526e-04,-1.268738647922873497e-03,3.101581824012100697e-04,2.452353029961074071e-02,-5.229247553836358087e-03
-1.578807830810546875e-03,-3.354787826538085938e-03,-1.269317232072353363e-03,3.110716643277555704e-04,1.274766293951579144e-02,-1.435979281399296648e-03
-7.789611816406250000e-03,-3.025811910629272461e-02,-1.165026915259659290e-03,-1.053505949676036835e-02,-6.315756542109030036e-04,-1.847274149471345162e-02
-2.989476919174194336e-02,-4.987090826034545898e-02,-4.226848948746919632e-03,-7.821226865053176880e-02,1.120901438966548369e-02,-6.759727187430986106e-02
-1.663154363632202148e-02,-1.232260465621948242e-02,-5.332986265420913696e-02,-1.015461832284927368e-01,-5.872853253939069873e-02,-7.945346448913159776e-02
-1.157820224761962891e-03,-2.258062362670898438e-03,-7.833911105990409851e-03,-1.504701841622591019e-02,1.742665795816833452e-02,-1.569501269234302443e-03
-2.105832099914550781e-04,-4.515647888183593750e-04,2.746831811964511871e-02,-1.059245411306619644e-02,1.569979566334467336e-02,-2.033593385797027864e-02
4.947364330291748047e-03,-1.935958862304687500e-04,2.710446016862988472e-03,-1.198819023557007313e-03,1.100660493032812326e-02,-3.983384589842958734e-03
3.831583261489868164e-02,2.464514970779418945e-02,-7.182444678619503975e-04,1.020950949168764055e-04,1.322578654924377872e-02,-1.530558802296111409e-02
1.000004913657903671e-02,-1.012903451919555664e-02,3.545777581166476011e-04,-2.429037913680076599e-02,8.944764983231934252e-03,-2.240663273368803665e-02
6.526291370391845703e-03,-2.387106418609619141e-03,-8.388104848563671112e-03,-2.060399204492568970e-02,-4.826336537613684641e-02,-6.218335621893533727e-02
3.052532672882080078e-03,-1.225769519805908203e-03,2.483403682708740234e-02,-6.933136377483606339e-03,5.496838044222585040e-02,-1.076521530000218441e-02
-2.315700054168701172e-03,-1.870989799499511719e-03,1.602878607809543610e-02,1.793360151350498199e-02,-1.547077380516803657e-02,-9.651586921088695092e-03
-2.526342868804931641e-03,9.677410125732421875e-04,-2.432466717436909676e-03,1.660841749981045723e-03,2.572545743857901357e-03,-5.147807013706651169e-03
-1.052737236022949219e-03,6.122577190399169922e-02,-1.430480740964412689e-03,4.981263191439211369e-04,-5.407830567520477416e-03,-8.891859613958663644e-03
1.473844051361083984e-03,6.716132164001464844e-02,-1.135371997952461243e-02,-2.100304700434207916e-02,-6.889698835334634452e-03,-2.451510383636623658e-02
-1.368582248687744141e-03,2.387106418609619141e-02,-7.918414659798145294e-03,-3.392555983737111092e-03,-1.428516587244210712e-02,-1.213779776613255201e-02
-1.789331436157226562e-03,3.090316057205200195e-02,-2.716596471145749092e-03,7.861558115109801292e-04,-1.418432685239601199e-02,-8.010438407642705982e-03
-1.052618026733398438e-03,-7.677376270294189453e-03,-1.523603219538927078e-02,-6.570594850927591324e-03,-1.107179594843721304e-02,-1.281963829862686755e-02
-6.526350975036621094e-03,-1.516127586364746094e-02,-4.786925390362739563e-03,-1.586847123689949512e-03,-1.167981240493176642e-02,-9.532590622096104305e-03
-1.789510250091552734e-03,1.180642843246459961e-02,-9.027180261909961700e-03,-2.599131083115935326e-03,-8.748791943089528900e-03,-8.102324746865785521e-03
-3.052711486816406250e-03,1.225805282592773438e-02,-1.440190477296710014e-03,4.476023605093359947e-04,-2.472758712669165249e-03,5.436835961422914476e-04
-4.315793514251708984e-03,-3.509682416915893555e-02,3.192676376784220338e-05,1.460461411625146866e-03,-2.383695419518261360e-02,-1.753553558601872453e-02
-1.157891750335693359e-02,-8.522582054138183594e-02,-7.300108205527067184e-03,-8.054018020629882812e-03,-3.243805099422658600e-02,-2.641028494261377091e-02
-1.957875490188598633e-02,-5.941933393478393555e-02,-1.786936819553375244e-02,-2.904854156076908112e-02,-1.977671616408116506e-02,-4.933215585982608786e-02
-1.368582248687744141e-03,2.000033855438232422e-03,-3.437943523749709129e-03,-6.084774155169725418e-03,-4.013836481629340369e-02,-6.910986940049301808e-02
2.421081066131591797e-03,1.651608943939208984e-02,-1.236709766089916229e-03,-1.199683989398181438e-03,-2.471349525993815632e-02,-4.312743856216894045e-02
1.336842868477106094e-02,-2.193570137023925781e-03,1.764132175594568253e-03,2.748743165284395218e-03,-4.452133972834282361e-03,-6.423015722876290745e-03
3.315794467926025391e-02,3.793549537658691406e-02,1.308402698487043381e-02,1.783445128239691257e-03,-5.792945978881469671e-03,-6.760444834357226540e-03
5.263030529022216797e-03,-6.455183029174804688e-05,7.183813140727579594e-04,5.151055520400404930e-04,-1.040789185043600185e-02,-5.146079151762017467e-03
1.589483022689819336e-02,-4.516243934631347656e-04,-8.321253582835197449e-03,-5.513203795999288559e-03,-1.962054064238216711e-02,-1.905157330474782640e-02
2.905273437500000000e-02,-2.387047046795487404e-03,-1.177289895713329315e-02,-5.409011617302894592e-03,-1.999036063509151973e-02,-2.281367623806751510e-02
2.084195613861083984e-02,2.838730812072753906e-03,-2.775309607386589050e-03,-2.484135096892714500e-03,-1.615515764203401261e-02,-1.362227967806606266e-02
8.526325225830078125e-03,1.606446504592895508e-02,-1.477960613556206226e-03,-7.590688619529828429e-05,-1.464893568877556618e-02,-2.850973039340365389e-02
0.000000000000000000e+00,-3.612875938415527344e-03,-1.512389746494591236e-03,6.184852682054042816e-04,-1.612131868518140720e-02,-2.307683543648897384e-02
0.000000000000000000e+00,5.806088447570800781e-04,-2.147826831787824631e-03,-5.696586798876523972e-03,-2.949571825811503345e-02,-4.423384486643744395e-02
0.000000000000000000e+00,2.141940593719482422e-02,-1.193774677813053131e-02,-1.036192569881677628e-02,-3.460238647143398794e-02,-3.632523825256495087e-02
0.000000000000000000e+00,-4.709661006927490234e-03,-3.517176024615764618e-03,-3.767544636502861977e-03,-4.441772369123242470e-02,-3.006455375924499407e-02
0.000000000000000000e+00,6.135487556457519531e-02,-4.927974659949541092e-03,-6.929886061698198318e-03,-7.546343783425868423e-02,-3.505800488819144078e-02
-1.263201236724853516e-03,3.980636596679687500e-02,-1.776080811396241188e-03,-6.915939738973975182e-04,-1.257829089620265961e-02,-1.182917832580598905e-02
-3.368437057361006737e-03,-7.612764835357666016e-03,-1.339578535407781601e-03,1.723401364870369434e-04,-1.197326913794150016e-02,-3.731940877831491088e-03
-5.157768726348876953e-03,-7.870912551879882812e-03,-1.591403386555612087e-03,9.189750999212265015e-04,-1.233159039598241691e-02,-6.857074057547429824e-03
-6.631552707403898239e-03,-8.000016212463378906e-03,-1.297689974308013916e-03,1.267053652554750443e-03,-1.535327490901927661e-02,2.778965690276719025e-03
-8.421182632446289062e-03,-2.458077669143676758e-02,-6.280329544097185135e-04,-8.085272274911403656e-04,-1.400954237683116332e-02,-3.445889885086739213e-02
-3.452628850936889648e-02,-7.767748832702636719e-02,-1.340971607714891434e-02,-2.131185121834278107e-02,-7.277232050876492053e-03,-5.459845386259143396e-02
-2.947372198104858398e-02,-4.509675502777099609e-02,-1.857986673712730408e-02,-2.681126818060874939e-02,-3.155993377250609910e-02,-4.805604633274374038e-02
-4.947363864630460739e-03,2.903223037719726562e-03,-3.880813950672745705e-03,-3.084065159782767296e-03,-1.136481073939599185e-02,-2.509688077737814993e-02
5.894898902624845505e-03,4.903256893157958984e-03,-6.597311585210263729e-04,-8.714502328075468540e-04,-1.614895809130523219e-02,-1.295855936968437483e-02
1.063138246536254883e-02,8.386969566345214844e-04,-1.184976543299853802e-03,1.474320451961830258e-04,9.210633490391861855e-04,-3.267765327040011991e-03
8.105278015136718750e-03,8.451640605926513672e-03,1.868983381427824497e-04,-1.911664498038589954e-03,1.561302255650076631e-02,-2.741876468910858788e-03
-3.473639488220214844e-03,-6.449222564697265625e-05,2.503435593098402023e-03,-8.714905125088989735e-04,-1.458667027748461464e-02,-2.593313295447630118e-02
-5.264282226562500000e-04,2.483868598937988281e-02,4.213173408061265945e-03,5.282526835799217224e-03,-4.908209928076168183e-03,-1.537501312761291317e-02
-1.263201236724853516e-03,5.741834640502929688e-03,-1.031764550134539604e-03,8.104563457891345024e-04,1.369116904175449179e-02,3.078877145015201933e-02
-3.157258033752441406e-04,-4.322528839111328125e-03,-1.236498937942087650e-03,3.803574072662740946e-04,-1.900081632712513624e-02,-5.104768690650907104e-03
-7.368326187133789062e-04,-1.870930194854736328e-03,-1.011723536066710949e-03,-7.827264198567718267e-05,-2.124951637850713837e-02,1.265561868965606185e-03
-7.368326187133789062e-04,-1.806497573852539062e-03,-9.875820251181721687e-04,-5.473347264342010021e-04,-5.472278389615503613e-03,-1.002963245471444331e-03
-2.104043960571289062e-04,-5.806684494018554688e-04,-1.586787984706461430e-03,-9.504298795945942402e-04,4.999201127757757490e-03,5.656852000221201937e-04
-1.789510250091552734e-03,-7.741451263427734375e-04,-7.578690419904887676e-04,-3.106669464614242315e-04,-1.161547429572351575e-02,-3.056673986398444898e-03
-4.209876060485839844e-04,-1.290440559387207031e-04,-2.799494657665491104e-03,-3.201843937858939171e-03,-8.255566656866220043e-04,1.603890319821932309e-02
-5.262494087219238281e-04,1.935362815856933594e-04,-1.532592927105724812e-03,-2.178466878831386566e-03,-2.407804563026250122e-03,-8.994218464709879957e-04
-2.210557693615555763e-03,-3.225803375244140625e-04,-5.838053300976753235e-03,-5.322361830621957779e-03,-4.706461836563313739e-03,-1.340678248678839335e-04
-2.513229846954345703e-03,-3.924369812011718750e-04,-1.953399507328867912e-03,-2.472135238349437714e-03,-9.427606762594242795e-04,1.574627592735453052e-03
-5.592167377471923828e-03,-3.349483013153076172e-03,-1.364135183393955231e-03,-7.424502837238833308e-05,-1.816154899852318039e-03,9.154508107625525248e-03
-8.526325225830078125e-03,-1.135480403900146484e-02,-1.282528624869883060e-03,2.578361018095165491e-04,-2.942445123926873407e-02,-1.761090581562013702e-03
-6.210446823388338089e-03,-4.193544387817382812e-03,-1.271227025426924229e-03,3.038256545551121235e-04,-1.193330068178077852e-02,4.572085342194487367e-02
-1.368343830108642578e-03,-6.967722903937101364e-03,-7.604089565575122833e-03,-5.223483894951641560e-04,-3.917395042532234584e-02,-1.367289050170050757e-02
-4.210531711578369141e-02,-5.232256650924682617e-02,-1.531663835048675537e-01,-6.249141320586204529e-02,-1.419883381207114326e-01,-5.390257202502457545e-02
-1.995790004730224609e-01,-4.129034280776977539e-02,-2.007955908775329590e-01,-7.804644852876663208e-02,-1.433695378612753757e-01,-5.114887261960809894e-02
-1.930526196956634521e-01,-8.296766877174377441e-02,-1.746334582567214966e-01,-1.368521749973297119e-01,-1.839663470240111565e-01,-1.030970458678561741e-01
-8.084210753440856934e-02,-1.120645701885223389e-01,-1.695592403411865234e-01,-1.438624113798141479e-01,-1.703387744056215070e-01,-1.151712830115831920e-01
-9.673685580492019653e-02,-3.864514827728271484e-02,-1.106559634208679199e-01,-3.654052317142486572e-02,-1.276010866899213170e-01,-5.805185581603211631e-02
-2.578943967819213867e-02,-1.961290836334228516e-02,-2.280082367360591888e-02,2.441151766106486320e-03,-1.026546467273306007e-01,-6.439737250657984191e-02
-2.315819263458251953e-03,-5.741924047470092773e-03,-3.809091448783874512e-02,-3.149492666125297546e-02,-9.743673067698921386e-02,-5.544501691023784318e-02
-7.368326187133789062e-04,-5.161285400390625000e-03,-3.184473142027854919e-02,-3.647590347100049257e-04,-5.061108517096357673e-02,-1.025635413305381327e-02
1.368433237075805664e-03,-4.516243934631347656e-04,-3.201160579919815063e-02,-2.745365165174007416e-02,-5.477620254081472240e-02,-1.696870368011893504e-02
-7.368326187133789062e-04,-2.580627799034118652e-03,-2.196757867932319641e-02,-7.783715846017003059e-04,-4.934747292099217475e-02,-3.208062843308129297e-03
-2.505265176296234131e-02,-3.322580456733703613e-02,-4.107115417718887329e-02,-5.284464359283447266e-02,-1.605170611606432374e-02,-6.033677268594406229e-02
-4.547371342778205872e-02,-4.387100040912628174e-02,7.467242889106273651e-03,-1.224598810076713562e-01,-2.565211630575348067e-02,-9.182933585152586176e-02
-3.052636981010437012e-03,-1.399999856948852539e-02,1.238896884024143219e-02,-6.632573157548904419e-02,-3.946241393427385447e-02,-6.944980391179367274e-02
-8.315786719322204590e-03,-4.787092655897140503e-02,-1.348377577960491180e-02,-8.790373057126998901e-02,-4.762256382460350324e-02,-9.384440339688016053e-02
-7.368326187133789062e-04,-3.870978951454162598e-03,-1.565624773502349854e-02,-2.382566221058368683e-02,-2.735411240657725784e-02,-2.003818247513367012e-02
-1.368448138236999512e-03,-5.161240696907043457e-04,-3.235033527016639709e-02,-4.204532876610755920e-02,-3.084981015921783865e-02,-1.968331457722838351e-02
2.526342868804931641e-03,4.451610147953033447e-03,-7.489753887057304382e-03,-8.861247450113296509e-03,-1.337292433734660335e-02,-1.016141103132306434e-02
2.315804595127701759e-03,4.322573542594909668e-03,-1.185505883768200874e-03,-9.757220395840704441e-04,-3.109342633659295529e-02,-1.956374070640598539e-02
2.315759658813476562e-03,2.903223037719726562e-03,-3.124375944025814533e-04,1.163355846074409783e-04,-3.545869729732142872e-03,-2.653250983753796532e-03
1.894742250442504883e-03,4.774190485477447510e-03,-1.915273169288411736e-04,2.675733994692564011e-04,2.841725281393703284e-03,-2.128021722361372881e-03
1.368433237075805664e-03,4.645161330699920654e-03,2.108524786308407784e-03,6.121369660831987858e-04,1.727671907324435097e-02,1.152375337681621481e-02
1.999989151954650879e-03,1.354828476905822754e-03,-5.743325455114245415e-04,1.021673786453902721e-03,-9.684400777816293271e-03,1.225442710422783299e-03
1.052632927894592285e-03,6.516136229038238525e-03,-3.133030550088733435e-04,1.322629628702998161e-03,-2.822866524718747883e-02,-2.462454932992441670e-02
5.263388156890869141e-04,7.096827030181884766e-04,-1.137000042945146561e-03,4.512877494562417269e-04,3.893297289396357996e-03,1.409363933401031055e-02
4.210472106933593750e-04,0.000000000000000000e+00,-2.899092214647680521e-04,8.195340633392333984e-04,-3.016610385713214271e-03,-5.131264191650219963e-03
-1.052767038345336914e-04,1.456975936889648438e-03,-1.133760320954024792e-03,3.816145763266831636e-04,1.750949376310373395e-02,-1.472522366080530887e-04
8.420943631790578365e-04,2.607524394989013672e-03,-1.250624307431280613e-03,3.209676069673150778e-04,-1.162424205515399933e-02,-8.087669953732001815e-03
1.368433237075805664e-03,2.258062362670898438e-03,-1.266808714717626572e-03,3.125686489511281252e-04,1.043912293670179459e-03,6.405700104646694371e-03
1.894727349281311035e-03,4.903227090835571289e-03,5.322828888893127441e-03,2.120841061696410179e-03,-7.756078838506041961e-03,2.497120006466024833e-02
1.663160324096679688e-02,4.232260584831237793e-02,6.059434730559587479e-03,1.034411322325468063e-02,6.615151697788235197e-02,4.736224849546610827e-02
6.852629780769348145e-02,1.279999017715454102e-01,3.010594844818115234e-02,7.543552666902542114e-02,9.462502948822759663e-02,1.024686932285039376e-01
3.600001335144042969e-02,1.121936142444610596e-01,1.649162918329238892e-01,6.524682044982910156e-02,1.433568277192591722e-01,7.040959325254547707e-02
-2.073681354522705078e-02,4.290324449539184570e-02,5.072110518813133240e-02,3.773000091314315796e-02,6.851898303199277507e-02,7.968759064149555371e-02
-2.842158079147338867e-03,4.845157265663146973e-02,-4.749970510601997375e-02,6.879528611898422241e-02,-2.744240810165265998e-02,7.385836686567603948e-02
-5.052596330642700195e-03,2.632260508835315704e-02,-6.138494238257408142e-02,1.229319348931312561e-02,-3.501309795078810794e-02,2.092893352081487413e-03
-1.852634735405445099e-02,1.845163106918334961e-02,-6.101116910576820374e-02,3.942191135138273239e-03,-4.130922898530542398e-02,-5.601902722681795233e-03
-7.999986410140991211e-03,9.676814079284667969e-04,-2.001332491636276245e-02,-9.984623640775680542e-03,-3.695496041764556594e-02,6.265539438250256055e-03
-5.589477717876434326e-02,-4.354828596115112305e-02,-5.780426040291786194e-02,-1.895650103688240051e-02,-1.136869790369843258e-01,-2.894861509301227542e-02
-2.936840057373046875e-02,-3.045162558555603027e-02,-5.535995960235595703e-02,-4.700177814811468124e-03,-8.701283204185017439e-02,-6.855903382544492608e-03
2.842128509655594826e-03,-3.032267093658447266e-03,-8.120769634842872620e-03,-8.206077851355075836e-03,-1.333999913946648519e-02,-1.210949965859886568e-02
-3.578975796699523926e-03,-2.580732107162475586e-03,-3.097947046626359224e-04,-4.544233903288841248e-03,-7.292442995756154289e-03,-5.976631325860792820e-03
-4.210174083709716797e-04,-9.031593799591064453e-04,1.810431480407714844e-03,-2.020117361098527908e-03,-1.218547755482823902e-02,-1.287990088142731970e-02
-1.052767038345336914e-04,-5.806684494018554688e-04,9.865493047982454300e-04,-2.307848189957439899e-04,-8.223108054486338858e-03,-2.449851540892722390e-03
6.315857172012329102e-04,-9.032189846038818359e-04,-1.163208798971027136e-05,2.195011038566008210e-04,-3.830929048689757366e-03,-1.362662262994263074e-02
1.578941941261291504e-03,-3.225505352020263672e-04,2.975301351398229599e-03,-1.508745132014155388e-03,-1.381151030046989803e-03,-2.229845694538490353e-03
1.368418335914611816e-03,1.935452222824096680e-03,-4.284360329620540142e-04,-3.398923727218061686e-04,-5.197825164796832098e-03,-3.744656194467871346e-03
1.684218645095825195e-03,7.741451263427734375e-04,-8.243564516305923462e-04,4.657248500734567642e-04,3.129593353269566336e-03,-9.057192705045125081e-03
3.157705068588256836e-04,-2.903193235397338867e-03,8.747894316911697388e-04,-2.855894272215664387e-04,-4.043884852424906029e-03,1.462749138513519398e-03
1.052916049957275391e-04,-9.677112684585154057e-04,-2.193518215790390968e-03,-9.505279012955725193e-04,-2.268954921010202241e-03,-2.065992934612459475e-03
5.262941122055053711e-04,5.806684494018554688e-04,-1.397388870827853680e-03,1.364806666970252991e-04,1.599717456147509154e-03,-3.667500363677272945e-03
-1.052618026733398438e-04,5.096733570098876953e-03,-3.259702061768621206e-04,7.759368163533508778e-04,-6.701950211191132212e-03,-9.207648243230448504e-04
3.158151812385767698e-04,3.419429063796997070e-03,1.761317485943436623e-03,4.378616868052631617e-04,-6.097333894600209803e-04,-3.691769058327715181e-03
-4.166811704635620117e-04,3.338634967803955078e-03,-5.210998933762311935e-04,5.734351580031216145e-04,-5.350874126764715299e-03,-1.355728345097201304e-03
4.166662693023681641e-04,-8.870959281921386719e-04,-5.332023138180375099e-04,5.917723174206912518e-04,2.200131273164096513e-03,-1.396608072046778837e-04
-3.158003091812133789e-04,1.871019601821899414e-03,-1.167453592643141747e-03,3.500721068121492863e-04,-4.946098030641499221e-04,3.279857336682706626e-03
7.368475198745727539e-04,1.161247491836547852e-03,1.644781325012445450e-03,3.788841422647237778e-04,-1.477456023398993068e-03,-8.381219398106570795e-04
5.052641034126281738e-03,1.335480809211730957e-02,5.276406556367874146e-02,2.016683109104633331e-03,3.461854987674684025e-02,-9.038471612087706220e-03
6.547367572784423828e-02,2.206456661224365234e-02,1.335752904415130615e-01,-8.154423907399177551e-03,1.070442563068780828e-01,2.603705401357514493e-03
1.052631735801696777e-01,-5.593547224998474121e-02,9.986043721437454224e-02,-7.145556807518005371e-02,1.500776928792788567e-01,-1.755762115622339081e-02
1.620000004768371582e-01,-4.458063840866088867e-02,5.774300917983055115e-02,-1.325730383396148682e-01,1.624366425107837131e-01,-1.433143304850204025e-02
-1.126325130462646484e-02,-3.470966219902038574e-02,-1.602800749242305756e-02,-7.682894915342330933e-02,5.685878395959775844e-02,-4.608257949047889213e-02
-5.157768726348876953e-03,-2.787095308303833008e-02,4.808667674660682678e-02,-6.438925862312316895e-02,-4.536873013059050663e-03,-6.103026269663924808e-02
4.284202679991722107e-02,-4.593560099601745605e-02,4.595977813005447388e-02,-2.239341102540493011e-02,7.301974560294866023e-02,3.707915719286553058e-03
7.157921791076660156e-03,-1.354837417602539062e-02,3.438224317505955696e-03,-6.469116080552339554e-03,5.033721097069587813e-02,3.014084261715510582e-03
-1.442104578018188477e-02,-2.999994158744812012e-02,-4.370044451206922531e-03,-3.964056819677352905e-02,-2.103306160932660873e-02,-7.370874675233007878e-02
-9.157836437225341797e-03,-2.625808306038379669e-02,-2.674594148993492126e-02,-2.708985097706317902e-02,-5.394980593123932522e-02,-6.671513040194732014e-02
-1.852649450302124023e-02,-4.883868992328643799e-02,-2.556948922574520111e-02,-2.289402671158313751e-02,-3.823130554349063459e-02,-4.222794081364344976e-02
-1.726308465003967285e-02,-1.916128396987915039e-02,-5.177513230592012405e-03,-1.210358738899230957e-02,-1.917375268138599154e-02,-6.223805372728152818e-02
-7.789373397827148438e-03,-4.387125372886657715e-03,-7.238410878926515579e-03,-8.419503574259579182e-04,2.636587236139931179e-02,4.894437303280319007e-03
-6.947398185729980469e-03,-8.064523339271545410e-03,-4.760694224387407303e-03,-3.963646478950977325e-03,-7.601215235692571071e-03,-2.283444164408976462e-02
-2.842187881469726562e-03,5.161315202713012695e-04,-1.321718213148415089e-03,-1.172041753306984901e-03,-6.658460640974084299e-03,-7.697361471782571130e-03
-5.263090133666992188e-04,-3.096774220466613770e-03,8.074566721916198730e-03,3.102250164374709129e-03,-2.819810016408297315e-02,-1.105399733207002022e-02
-2.631574869155883789e-03,-1.612901687622070312e-03,1.499633217463269830e-04,1.996103819692507386e-04,-1.149981837003899443e-02,-9.584678864764106798e-03
-7.368028745986521244e-04,5.612909793853759766e-03,1.827229047194123268e-03,3.580468764994293451e-04,-2.114824262758574491e-02,-7.069298215542585417e-03
-1.473724842071533203e-03,4.258036613464355469e-03,-8.405602420680224895e-04,3.177037287969142199e-04,-7.832546660252681647e-03,-4.806828019567555010e-03
-9.473562240600585938e-04,-9.032040834426879883e-04,-1.210019341669976711e-03,3.121166373603045940e-04,9.568033520742647013e-04,1.428581396590106189e-03
1.052618026733398438e-04,6.129071116447448730e-03,-1.261185272596776485e-03,3.113429120276123285e-04,-9.137514487530751239e-03,-1.657805545003432357e-02
2.980232238769531250e-08,5.999997258186340332e-03,-1.268271240405738354e-03,3.112357517238706350e-04,-8.623906227648525658e-03,-1.023982295950487398e-02
-2.105832099914550781e-04,3.354847431182861328e-03,-2.831178251653909683e-03,3.487943438813090324e-03,-6.235186778542178843e-03,1.603830524150140491e-02
-1.157820224761962891e-03,5.483850836753845215e-03,-4.013962112367153168e-03,8.820323273539543152e-03,-7.758320483967295900e-03,6.671291899716047524e-03
-1.276284456253051758e-03,6.736576557159423828e-03,-1.649500336498022079e-03,1.489634858444333076e-03,-6.404625712609579580e-03,-3.020318509161706855e-03
-6.092190742492675781e-03,1.010212302207946777e-02,-4.046568647027015686e-03,3.523706691339612007e-03,-3.075601665714078337e-03,-1.554034478057436663e-03
-8.421242237091064453e-04,1.038710772991180420e-02,-1.426744507625699043e-03,1.424893853254616261e-03,-7.812004596226884701e-03,-3.383764076771350604e-03
-3.157556056976318359e-04,5.677402019500732422e-03,-3.186888061463832855e-03,8.778853341937065125e-03,-2.404476090376750363e-03,5.689399404155470741e-03
-3.158450126647949219e-04,1.058064401149749756e-02,2.598306164145469666e-03,2.097211778163909912e-02,2.100738783381572716e-02,1.520802874874660482e-02
-8.420646190643310547e-04,2.000004053115844727e-03,9.792281314730644226e-03,1.131230778992176056e-02,2.418665301763667230e-02,2.490042373313938739e-02
-2.105236053466796875e-04,-1.935482025146484375e-03,1.135988906025886536e-02,3.236869233660399914e-04,6.390696232233494811e-02,-1.343128300149543097e-03
-7.368326187133789062e-04,1.935362815856933594e-04,1.760804210789501667e-03,-2.314186189323663712e-03,1.220841225408264563e-02,-1.917025606474709321e-02
5.263686180114746094e-04,-2.516120672225952148e-03,-8.497593225911259651e-04,-5.237087316345423460e-05,-8.382278274418730746e-03,-1.586718392474328887e-02
-1.789510250091552734e-03,-4.516094923019409180e-04,-7.959729060530662537e-03,-5.140872672200202942e-03,-3.158940481724670235e-02,-1.726479515063794601e-02
-9.473562240600585938e-04,-3.225803375244140625e-04,-2.195945009589195251e-03,-4.438355390448123217e-04,-6.454226239111626739e-03,-6.983887475776051623e-03
-4.210174083709716797e-04,8.386969566345214844e-04,-1.397725078277289867e-03,2.066519227810204029e-04,-1.656607721531422328e-02,-1.112816920352477368e-02
-5.263090133666992188e-04,6.450713408412411809e-05,-1.287180464714765549e-03,2.967372129205614328e-04,-1.867660186960407032e-02,-8.416580123400518865e-03
2.980232238769531250e-08,7.741898298263549805e-04,-1.271871267817914486e-03,3.092130355071276426e-04,-1.369349509082518068e-02,-1.000266711264119479e-02
-2.980232238769531250e-08,3.290340304374694824e-03,-1.269751111976802349e-03,3.109407844021916389e-04,-4.861872973642711315e-03,3.511358318513541077e-03
-8.420944213867187500e-04,9.806469082832336426e-03,-1.269457512535154819e-03,3.111800469923764467e-04,-3.073842653937841618e-03,1.032263111671305467e-02
-5.368471145629882812e-03,7.741749286651611328e-04,-1.016287948004901409e-03,-8.785294630797579885e-05,-5.993860664522010495e-03,-4.122077301618176648e-03
-5.999982357025146484e-03,1.677423715591430664e-03,-5.520801059901714325e-03,6.481965072453022003e-03,-3.029905558827650225e-02,4.378944738087697797e-03
-2.631604671478271484e-03,9.677410125732421875e-04,-1.858180738054215908e-03,1.165798283182084560e-03,-1.742639416501035043e-02,9.222208262459563599e-03
-3.473728895187377930e-03,2.064496278762817383e-03,-1.350948470644652843e-03,4.295683174859732389e-04,-7.804467372413803616e-03,2.219435942510922244e-03
-2.736806869506835938e-03,-2.322554588317871094e-03,-2.946627559140324593e-03,-1.151371048763394356e-03,-6.767259253693147514e-03,-6.855229710527876996e-03
-8.420944213867187500e-04,-1.690322160720825195e-02,-7.786241825670003891e-03,-8.000871166586875916e-03,-9.942707150171870012e-03,-3.188384483918271783e-02
-2.105236053466796875e-04,-1.464515924453735352e-02,2.513781748712062836e-02,-4.378998652100563049e-02,8.013713476930206525e-02,-3.453315808612833493e-02
-1.789510250091552734e-03,-1.735481619834899902e-02,2.885128743946552277e-02,-5.729087814688682556e-02,8.116581103705300393e-02,-2.796493746367856303e-02
1.052618026733398438e-03,-1.754838228225708008e-02,4.043335095047950745e-02,-3.450549766421318054e-02,3.902362632774725171e-02,-5.175551912411524569e-02
-1.894682645797729492e-03,-4.451617598533630371e-03,1.575770042836666107e-02,-3.858271287754178047e-03,-7.590397442039709119e-03,-7.805065513470710314e-03
-9.473264217376708984e-04,0.000000000000000000e+00,7.399241439998149872e-03,-1.622209674678742886e-03,4.496487924124714652e-03,-6.104594063495283329e-03
9.473264217376708984e-04,0.000000000000000000e+00,-3.811739443335682154e-04,6.704498664475977421e-04,-8.123557072502451959e-04,-1.448398531803590794e-03
-1.263141632080078125e-03,5.806535482406616211e-04,-1.146399416029453278e-03,3.609680861700326204e-04,-1.765644219965611939e-03,-9.883809625029549295e-03
4.210174083709716797e-04,2.903208136558532715e-03,-1.252374611794948578e-03,3.181082720402628183e-04,9.688732704212554836e-03,-1.204464224288576135e-03
-5.262792110443115234e-04,9.225800633430480957e-03,-1.267051091417670250e-03,3.121726622339338064e-04,-5.027956888300622040e-02,6.581906106767898557e-03
-7.368922233581542969e-04,2.967759966850280762e-03,1.318712602369487286e-03,1.000625197775661945e-03,4.403915486800968893e-03,2.745762640709270563e-02
-9.473562240600585938e-04,5.999997258186340332e-03,-2.784086973406374454e-04,6.509333616122603416e-04,-5.851018162109644649e-04,1.917285064000961992e-03
0.000000000000000000e+00,3.161296248435974121e-03,1.943376497365534306e-03,2.732843859121203423e-03,-8.025664004672528051e-03,-2.763978055813326451e-03
-7.368326187133789062e-04,-3.225952386856079102e-04,-8.244751370511949062e-04,6.465867045335471630e-04,-5.312626566166045450e-03,3.812828002012463857e-03
-7.368326187133789062e-04,3.483861684799194336e-03,1.483605825342237949e-03,2.671467140316963196e-03,1.250303513721284787e-02,6.343500957475711743e-03
-1.096725463867187500e-04,3.147855401039123535e-03,2.171083120629191399e-03,2.140997909009456635e-03,1.063148266317526236e-02,5.566791870517673324e-05
7.412731647491455078e-04,2.271503210067749023e-03,2.334403106942772865e-03,1.295688911341130733e-03,-4.059144730282238100e-03,-3.912842684535372539e-03
0.000000000000000000e+00,5.741909611970186234e-03,-4.500223731156438589e-04,1.318786060437560081e-03,-2.137424879827598545e-03,2.265855244866193940e-03
-5.263686180114746094e-04,9.677439928054809570e-03,-5.233588744886219501e-04,6.949951057322323322e-04,4.836811117894690426e-03,-8.888516752924152664e-04
9.473860263824462891e-04,3.077417612075805664e-02,2.068554749712347984e-03,3.897334635257720947e-02,7.703561461613439576e-03,5.580304047112161214e-02
2.105534076690673828e-04,8.580648899078369141e-02,1.590360328555107117e-02,1.822362393140792847e-01,1.766730519150883083e-02,1.088308051593918080e-01
5.421048402786254883e-02,2.064519934356212616e-02,1.260426547378301620e-02,5.878724902868270874e-02,6.391041956597831586e-02,1.065620486522069754e-01
9.452629089355468750e-02,-1.974201202392578125e-02,1.561644077301025391e-01,5.021345335990190506e-03,1.407236689885849046e-01,1.508671245534520811e-02
2.326315827667713165e-02,-2.122583985328674316e-02,1.898758299648761749e-02,-1.573045179247856140e-02,-8.568090697898433916e-03,-3.071330185266374357e-02
6.431591510772705078e-02,-1.909679174423217773e-02,1.132670976221561432e-02,-1.045308914035558701e-02,-2.638924030530453990e-03,-6.310883306923309455e-03
4.442102089524269104e-02,-1.806446909904479980e-02,-1.500608515925705433e-03,-7.063677068799734116e-03,1.656423495509651289e-04,-2.876117895895990983e-02
-1.610529422760009766e-02,-2.716130018234252930e-02,-7.982340641319751740e-03,-8.118215017020702362e-03,-9.751821149533768107e-03,-1.465221061852328699e-02
-4.431581124663352966e-02,-3.954835236072540283e-02,-2.058235928416252136e-02,-2.002032101154327393e-02,-4.611179780051344324e-02,-3.668460635719794638e-02
-3.578948974609375000e-02,-2.277417480945587158e-02,-3.374784439802169800e-02,-1.845893077552318573e-02,-4.700653163128265533e-02,-4.342301555694039195e-02
-2.073681354522705078e-02,-3.929038345813751221e-02,5.580857978202402592e-04,-1.515633147209882736e-02,-2.500344839174672984e-02,-4.215461734181769060e-02
-1.431584358215332031e-02,-1.483869552612304688e-02,3.308034315705299377e-02,-7.520501501858234406e-03,-1.250929951835999532e-02,-3.284637266174694759e-02
-3.262996673583984375e-03,-2.000004053115844727e-03,2.695274073630571365e-03,-8.734673028811812401e-04,-8.540569761088967482e-03,-1.136317978359202563e-02
-3.368437057361006737e-03,3.871023654937744141e-04,-1.032621134072542191e-03,7.741423905827105045e-04,-2.535365109551879215e-03,-3.763083162611119414e-03
-1.789510250091552734e-03,2.387091517448425293e-03,-6.306975265033543110e-04,-1.733448356389999390e-03,2.778944909079328340e-02,-1.513867287359638159e-04
-1.789510250091552734e-03,3.096774220466613770e-03,-1.493231276981532574e-03,6.550446269102394581e-04,-3.634873220771384084e-04,1.704486534334637149e-05
-5.263686180114746094e-04,4.322573542594909668e-03,-1.612682593986392021e-03,9.858242701739072800e-04,1.619958711131630480e-03,2.589773786397187028e-03
6.316304206848144531e-04,5.096778273582458496e-03,-1.629225211217999458e-03,1.031633582897484303e-03,1.020205940012064438e-03,-2.817999465370507606e-03
-5.263686180114746094e-04,4.838719964027404785e-03,-1.404244918376207352e-03,1.706758979707956314e-03,1.924074457339841615e-02,3.869227891193149915e-03
-8.420944213867187500e-04,5.419343709945678711e-03,-1.377636683173477650e-03,5.789741990156471729e-04,-7.067902953412641409e-03,1.578788951027609855e-02
-2.105236053466796875e-04,6.580650806427001953e-03,-1.057127141393721104e-03,1.017081085592508316e-03,-5.369493897394050919e-03,1.690270409553584763e-02
-1.473665237426757812e-03,3.871008753776550293e-03,-1.240011421032249928e-03,4.089726426173001528e-04,2.293457278343957739e-03,3.161082826748512487e-04
-1.684248447418212891e-03,1.225814223289489746e-03,-1.265338971279561520e-03,3.247564018238335848e-04,-4.707857199052867259e-03,-4.127530744542307062e-03
-1.157939317636191845e-03,5.096763372421264648e-03,-6.362711428664624691e-04,5.573330563493072987e-04,-3.877310300345104821e-03,8.967342055402199863e-04
-2.105236053466796875e-04,9.096771478652954102e-03,-6.341564003378152847e-04,1.885313307866454124e-03,1.793277329145936960e-02,1.833269234800427583e-02
4.210650920867919922e-03,6.580635905265808105e-03,1.348402723670005798e-02,1.244747452437877655e-02,4.040068891382020411e-02,3.198414711322583592e-02
2.936834096908569336e-02,3.483891487121582031e-03,5.911749973893165588e-02,5.249788984656333923e-03,8.408152423331216596e-02,1.442419485536206025e-02
3.442108631134033203e-02,-2.387106418609619141e-03,1.776105314493179321e-01,1.414697244763374329e-02,1.566088587921399267e-01,2.435232651012242400e-02
-7.684290409088134766e-03,-4.129022359848022461e-03,8.821711875498294830e-03,-1.774856448173522949e-02,3.351208562702012728e-02,-2.049246261881076947e-02
-7.999956607818603516e-03,-7.161304354667663574e-03,-8.556596003472805023e-03,-5.649123340845108032e-03,2.155537949431263200e-02,6.383077732388442449e-03
-1.452624704688787460e-02,-6.064519286155700684e-03,-2.466335892677307129e-03,-2.272038487717509270e-03,-1.040673246698875509e-03,-7.376934327695039428e-03
-2.631604671478271484e-03,0.000000000000000000e+00,-1.447383686900138855e-02,-5.844451487064361572e-03,-1.427635587612563484e-02,-1.212049779108914649e-02
-4.211068153381347656e-04,5.096778273582458496e-03,-4.009372089058160782e-03,-3.771036863327026367e-04,-1.586329663918029098e-02,-7.804238469438784520e-03
8.421540260314941406e-04,2.000004053115844727e-03,-6.990109104663133621e-04,-1.856098067946732044e-03,9.878155866360316395e-03,-1.206039149243087749e-02
-1.157939317636191845e-03,4.580646753311157227e-03,-2.105812774971127510e-03,-3.395089297555387020e-04,5.729258806628223510e-04,-3.283612150773801419e-03
-1.473665237426757812e-03,2.580732107162475586e-04,-5.922622513025999069e-03,-2.734777284786105156e-03,-1.057319053950855903e-02,-1.049506555896057014e-03
3.157854080200195312e-04,-3.225952386856079102e-04,-5.259053315967321396e-03,-2.416521776467561722e-03,-1.054819042367505233e-02,-9.123883322563197673e-03
-1.368463039398193359e-03,-1.290291547775268555e-04,-1.821931567974388599e-03,-6.654319440713152289e-05,1.648084530988747076e-02,1.344147143293372704e-02
1.052618026733398438e-03,-2.580732107162475586e-04,-1.127947005443274975e-03,-1.740232983138412237e-04,-7.166030056327876707e-03,-5.914074957793391540e-03
-1.684188842773437500e-03,2.064526081085205078e-03,-1.463916851207613945e-03,6.048972136341035366e-04,-1.893624559931250673e-03,-1.084505907364419208e-05
0.000000000000000000e+00,3.309145569801330566e-03,-1.296347356401383877e-03,3.518897574394941330e-04,3.310417188446823644e-03,4.300204224923720453e-03
-6.315708160400390625e-04,2.110213041305541992e-03,-1.273140776902437210e-03,3.168510447721928358e-04,-5.991825052650945338e-03,-3.566247653721738020e-03
-1.157820224761962891e-03,-1.935511827468872070e-04,-1.269926899112761021e-03,3.119985631201416254e-04,-1.871706686671714692e-02,-9.530368669292021977e-03
-4.211068153381347656e-04,4.193559288978576660e-03,-1.269481843337416649e-03,3.113265556748956442e-04,-4.428240772464064889e-03,2.416214909397362831e-02
-2.105236053466796875e-04,1.225805282592773438e-02,-6.209928542375564575e-03,1.080269832164049149e-02,8.764148726896792141e-03,2.309678824727079416e-02
-2.104640007019042969e-04,4.993544518947601318e-02,-1.003886666148900986e-02,3.347824141383171082e-02,-2.788902576920548881e-03,6.366887376548380217e-02
-1.715797185897827148e-02,7.522580027580261230e-02,-2.426745742559432983e-02,1.629471778869628906e-01,-3.349149043918231428e-02,8.812764876117906709e-02
-9.810522198677062988e-02,1.076129376888275146e-01,-1.302987486124038696e-01,6.520312279462814331e-02,-1.008083797256489333e-01,7.162228053917019110e-02
-9.705257415771484375e-02,1.387095451354980469e-02,-5.340923368930816650e-02,-5.662119481712579727e-03,-1.186173710915454649e-01,-1.182549254389375637e-02
-1.810529828071594238e-02,2.438709139823913574e-02,-4.920832440257072449e-02,-2.002725750207901001e-02,-7.273725905828598570e-02,-1.839781635310755448e-02
-8.421003818511962891e-03,-2.903223037719726562e-03,-1.976639591157436371e-02,-5.383816082030534744e-03,-3.737877200726824611e-05,9.701187124855348287e-03
-5.473762750625610352e-03,-7.354825735092163086e-03,-4.070618189871311188e-03,-8.533818763680756092e-04,-2.545845091198373211e-02,-3.479999192124744178e-03
-3.810521960258483887e-02,-5.290359258651733398e-03,-2.062590233981609344e-02,1.415830850601196289e-02,-3.623869700336967981e-02,2.731467009889820829e-02
-3.494739532470703125e-02,2.387106418609619141e-03,-4.923441633582115173e-02,-2.747076377272605896e-02,-8.540417121771781694e-02,-1.070235607073999340e-02
-6.031578779220581055e-02,2.387106418609619141e-03,-9.721098095178604126e-02,-2.067567594349384308e-02,-1.072580057848568913e-01,-1.236772573203592795e-03
-4.168421030044555664e-02,4.806447029113769531e-02,-9.133567661046981812e-02,3.044386953115463257e-02,-7.269911812007023855e-02,1.900912894373130158e-02
-3.894746303558349609e-03,1.509678363800048828e-02,-9.149710647761821747e-03,2.136255055665969849e-02,-1.576316019367673960e-02,-3.499704098610750824e-03
1.263171434402465820e-03,1.574194431304931641e-02,1.704381429590284824e-03,1.955934567376971245e-03,-3.821187780545631796e-03,-3.766758266724817839e-03
6.315857172012329102e-04,-2.361291646957397461e-02,-3.859441203530877829e-04,-5.975659936666488647e-03,1.008011514230311434e-02,1.895186876373688989e-02
2.526313066482543945e-03,-2.748382091522216797e-02,3.785181092098355293e-03,-3.762261185329407454e-04,-6.064974188343619232e-03,2.892065175028768476e-03
-1.473665237426757812e-03,-4.451632499694824219e-03,4.308318719267845154e-03,-1.432031160220503807e-03,-7.170708564077088454e-03,-3.031075905830488137e-03
1.263156533241271973e-03,-1.935482025146484375e-03,2.588440198451280594e-03,-2.747352002188563347e-03,-1.325067739711194292e-02,-3.105541902099412388e-03
6.315559148788452148e-04,-2.193510532379150391e-03,1.749359536916017532e-03,-7.264807936735451221e-04,-1.132831105807863281e-03,-1.803145091089169982e-03
0.000000000000000000e+00,-1.806467771530151367e-03,4.225970478728413582e-04,3.955306601710617542e-04,-1.314916567739388142e-02,-8.825031155768603419e-03
3.157883882522583008e-03,-1.935482025146484375e-03,5.428421427495777607e-04,5.504785222001373768e-04,-2.347092129921346526e-03,-1.926159639811991786e-03
1.052632927894592285e-03,-5.161464214324951172e-04,5.006809253245592117e-03,-1.383967581205070019e-03,2.843855598134714668e-04,-4.993744842266001349e-04
-8.421093225479125977e-04,-7.741749286651611328e-04,-3.399171982891857624e-04,-1.410966069670394063e-04,-3.228525462275921853e-03,-3.562905988134995594e-03
4.210621118545532227e-04,-7.096827030181884766e-04,-1.795221032807603478e-04,7.374954875558614731e-04,-7.989509745350176217e-03,-1.518983874543189394e-02
1.052618026733398438e-04,-8.387267589569091797e-04,2.110187429934740067e-03,6.772159249521791935e-04,-1.155868834776363485e-02,-1.307619766478362866e-03
-7.368475198745727539e-04,-1.677393913269042969e-03,1.439793122699484229e-04,3.452491073403507471e-04,-3.477196416244332511e-03,7.770512512987048925e-04
-3.157705068588256836e-04,-9.677708148956298828e-04,1.826400286518037319e-03,3.782162384595721960e-04,1.892657817471832260e-03,-2.732311830873801473e-03
1.473665237426757812e-03,-1.483857631683349609e-03,-8.406749693676829338e-04,3.204969689249992371e-04,2.407329210679431952e-03,-4.590427871636548751e-03
-1.052469015121459961e-04,-1.290291547775268555e-03,-1.210035174153745174e-03,3.125034563709050417e-04,2.002315301146850857e-02,1.235219134680520803e-02
-7.017552852630615234e-04,-9.059309959411621094e-04,-6.286121788434684277e-04,5.556361866183578968e-04,-8.374164671637096546e-03,-1.198560807433279862e-02
7.017403841018676758e-04,-3.199279308319091797e-04,4.904934903606772423e-04,2.074428834021091461e-03,8.745275721911971445e-04,-6.760890165029981302e-04
3.158003091812133789e-04,-1.935064792633056641e-04,-3.931078535970300436e-04,7.996432832442224026e-04,-5.220389963594307403e-03,1.500458512068952865e-03
1.894727349281311035e-03,-8.386969566345214844e-04,-1.148052164353430271e-03,3.788599278777837753e-04,3.388119480384332860e-02,7.443114240458514885e-03
1.021052896976470947e-02,-8.386969566345214844e-04,3.522858023643493652e-02,9.246883913874626160e-03,4.332365861312581501e-02,-2.759127180474663099e-03
7.178948819637298584e-02,1.290142536163330078e-04,1.253386139869689941e-01,-4.093574360013008118e-03,1.414695105850682921e-01,3.002124935009198303e-02
1.435789763927459717e-01,-9.548425674438476562e-03,1.346698701381683350e-01,2.902025356888771057e-03,1.805495663875831269e-01,2.840177676767052795e-02
3.810524940490722656e-02,-2.361291646957397461e-02,1.758662611246109009e-01,-9.829601040109992027e-04,1.390509399592474438e-01,9.209637581457874589e-03
3.821051120758056641e-02,-3.812894225120544434e-02,1.334441602230072021e-01,-5.172168463468551636e-02,1.562631179451159369e-01,-7.103308945292097221e-03
2.631604671478271484e-03,-1.006454229354858398e-02,1.821552366018295288e-01,-3.323334967717528343e-03,1.241616011518544838e-01,3.057194613169755826e-02
7.726317644119262695e-02,-2.774178981781005859e-03,1.075054705142974854e-01,5.491787195205688477e-02,5.774982978910259135e-02,1.597529846447764967e-02
5.505251884460449219e-02,-3.032267093658447266e-03,3.061854466795921326e-02,-2.260830812156200409e-02,5.775973588411886794e-02,1.626170808385296596e-02
-1.399993896484375000e-02,3.180640935897827148e-02,-3.678639233112335205e-02,-1.092129014432430267e-02,9.656889182680927775e-03,-3.246383520829648761e-03
-1.126319169998168945e-02,-1.225802302360534668e-02,-7.791999727487564087e-03,2.909547090530395508e-02,5.172700643264249720e-02,4.208766840387401231e-02
-1.378941535949707031e-02,-9.483873844146728516e-03,-2.371776849031448364e-02,2.785602118819952011e-03,4.388389825612293293e-03,2.330855615411742132e-03
-1.484221126884222031e-02,7.419347763061523438e-03,-1.885475404560565948e-02,4.300272092223167419e-03,1.045538060280115644e-02,1.201683469894887502e-02
-4.210412502288818359e-03,-1.225799322128295898e-03,-2.398573979735374451e-02,-3.101235255599021912e-03,-1.654438393860324652e-02,-8.957232979421192454e-03
-4.421114921569824219e-03,-1.096755266189575195e-03,-5.262725986540317535e-03,-5.060961120761930943e-05,-1.118215578068593175e-02,-2.854487444379966155e-03
-2.631604671478271484e-03,-1.935660839080810547e-04,-1.788382651284337044e-03,4.086230183020234108e-04,-3.496817767663973342e-03,-1.127235590326153281e-03
-2.420961856842041016e-03,3.419339656829833984e-03,-1.341282157227396965e-03,3.247079439461231232e-04,1.012569801379648027e-02,-4.240251410123629938e-03
-1.368403434753417969e-03,2.064496278762817383e-03,-1.279363757930696011e-03,3.130866680294275284e-04,-3.306423672222447152e-03,-4.361436657815742635e-03
-1.157879829406738281e-03,-5.160868167877197266e-04,-6.753494380973279476e-04,-6.156335584819316864e-04,2.179871475156858196e-03,7.083308346085614993e-03
-3.894746303558349609e-03,-6.449222564697265625e-05,-1.187139423564076424e-03,1.828598033171147108e-04,2.074433238720629902e-02,8.801355452448422767e-03
-1.157939317636191845e-03,4.709661006927490234e-03,-1.258016680367290974e-03,2.934422809630632401e-04,1.199670404192554329e-03,-1.452319953315295287e-03
-3.579020500183105469e-03,2.838701009750366211e-03,-1.267832471057772636e-03,3.087567165493965149e-04,-3.617790647685303895e-03,-2.250994530599015331e-03
-1.263141632080078125e-03,5.741924047470092773e-03,-1.269191852770745754e-03,3.108775708824396133e-04,1.078016583155649855e-03,5.351876133905641986e-03
-4.342198371887207031e-04,1.009407639503479004e-02,-1.269380096346139908e-03,3.111713158432394266e-04,-4.936952644075454089e-03,-4.251197124330197141e-03
-1.355230808258056641e-03,1.268008351325988770e-02,-9.408178739249706268e-04,5.558899138122797012e-04,-1.188493913159227588e-03,-1.135172592118455226e-03
2.105236053466796875e-04,6.451636552810668945e-03,-1.223903964273631573e-03,3.451027732808142900e-04,2.213894316988707089e-03,-2.850693428418954456e-03
-1.684129238128662109e-03,-3.871023654937744141e-04,-1.263108104467391968e-03,3.159111074637621641e-04,3.258422159494855919e-02,1.585403167723309359e-02
-1.473665237426757812e-03,-1.935660839080810547e-04,-1.268537598662078381e-03,3.118683816865086555e-04,2.621603237259861885e-02,1.334712143437610798e-02
4.284202679991722107e-02,3.083875775337219238e-02,1.349885761737823486e-01,9.666238329373300076e-04,7.777471241747946351e-02,1.214661169162523091e-02
1.442110538482666016e-02,4.277411103248596191e-02,1.626345142722129822e-02,2.461536787450313568e-04,5.878853577202391989e-02,3.765263119274653292e-02
-5.684256553649902344e-03,7.645153999328613281e-02,-1.156133320182561874e-02,1.478992402553558350e-01,1.048901558639947496e-02,1.252648456871918725e-01
2.705264091491699219e-02,9.477424621582031250e-02,1.551468111574649811e-02,2.044517248868942261e-01,1.191545824303297252e-02,1.001572332928537534e-01
7.494735717773437500e-02,5.896770954132080078e-02,6.448587775230407715e-02,1.625927686691284180e-01,5.212273926998989282e-02,1.238690128001076474e-01
3.347373008728027344e-02,2.683883905410766602e-02,7.260007411241531372e-02,1.316619664430618286e-01,5.277838348136043578e-02,2.439305357514998107e-02
1.442104578018188477e-02,1.948380470275878906e-02,3.753572329878807068e-02,3.025734983384609222e-02,4.625805905601509949e-02,3.710336523614454762e-02
7.052600383758544922e-03,5.651611089706420898e-02,1.584038436412811279e-01,2.255251444876194000e-02,1.190750521186174637e-01,2.529756794756865546e-02
5.578935146331787109e-03,1.438713073730468750e-02,3.699528425931930542e-02,1.081303786486387253e-02,7.171887423852751908e-02,1.891872875992239855e-02
3.263235092163085938e-03,7.806479465216398239e-03,4.454753827303647995e-03,7.715349551290273666e-03,-2.248344350815667525e-03,-2.689489975915615450e-03
1.578927040100097656e-03,7.548391819000244141e-03,-1.785043254494667053e-02,6.408056709915399551e-03,5.057492666177942908e-03,5.637181086487141890e-03
-5.894839763641357422e-03,-9.290337562561035156e-03,-1.740863360464572906e-02,-1.265784027054905891e-03,-1.570345990058363839e-02,-3.195235409787139380e-03
-1.105254888534545898e-02,-1.238709688186645508e-02,-1.808496192097663879e-02,-1.055848971009254456e-02,-4.430055238849206489e-02,-1.062883651570478705e-02
-1.294738054275512695e-02,-1.077419519424438477e-02,-1.801202446222305298e-02,-1.211980450898408890e-02,-1.976184465954133884e-02,1.967345859672273156e-03
-5.684316158294677734e-03,-8.645117282867431641e-03,-2.835427178069949150e-03,-3.295934293419122696e-03,-6.073916046157812332e-03,-4.719919475879352788e-03
-4.526376724243164062e-03,-6.000041961669921875e-03,3.808928304351866245e-04,-2.109070541337132454e-03,2.600209874012548994e-03,-8.982804365492813581e-03
-1.157820224761962891e-03,-6.000101566314697266e-03,1.866607111878693104e-03,-2.156253671273589134e-03,-1.830619262082677778e-02,-1.284705111959116852e-02
-1.789391040802001953e-03,-4.838585853576660156e-03,-8.712665294297039509e-04,-7.041633944027125835e-04,-5.005364037361736962e-03,6.902298287394526000e-04
-2.315759658813476562e-03,-5.032241344451904297e-03,-1.140459789894521236e-03,-8.292250568047165871e-04,-9.932681555673283924e-03,-5.547722602210036769e-03
-1.052618026733398438e-04,-3.225862979888916016e-03,-9.229638380929827690e-04,3.979577159043401480e-04,-7.457037565034241311e-03,-3.159016802513431310e-03
-1.188695430755615234e-03,-3.193497657775878906e-03,-9.683024254627525806e-04,-7.583519618492573500e-05,-5.102120501818241394e-03,-1.858202975135891943e-03
-9.166598320007324219e-04,-3.322601318359375000e-03,-8.213215623982250690e-04,1.244491722900420427e-04,-1.113207951594308298e-03,3.224856967141725983e-03
-2.631545066833496094e-03,-2.322614192962646484e-03,-2.264710608869791031e-03,-1.647386699914932251e-03,-2.791264494490075521e-03,6.049244126886677009e-03
-8.420348167419433594e-04,-2.967655658721923828e-03,-1.154119498096406460e-03,-3.590926644392311573e-04,-1.697155048999032800e-03,-7.689415751548078770e-04
-9.368419647216796875e-03,-1.806437969207763672e-03,-4.391743335872888565e-03,-5.975421983748674393e-03,-6.858408513992664268e-03,-1.746625026345682841e-02
-1.673692464828491211e-02,-3.070968389511108398e-02,-2.199302241206169128e-02,-4.738585650920867920e-02,-4.074504720529148472e-02,-4.358126053121802457e-02
-3.242099285125732422e-02,-1.278710961341857910e-01,-4.197862371802330017e-02,-1.736884117126464844e-01,-1.059779108476703868e-01,-1.126535047112362520e-01
-3.115791082382202148e-02,-7.793545722961425781e-02,-1.784477382898330688e-02,-1.485970914363861084e-01,-1.241549139457909234e-02,-8.425985611910125073e-02
-6.315708160400390625e-03,-3.090322017669677734e-02,1.286887936294078827e-02,-5.080144479870796204e-02,-4.339441840344626655e-03,-2.793450379643802606e-02
-2.105295658111572266e-03,-3.832256793975830078e-02,-8.968400768935680389e-03,-6.312196701765060425e-02,-5.227671261253119539e-04,-3.304546895179871768e-02
-1.368522644042968750e-03,-1.264515519142150879e-02,1.823824830353260040e-02,-3.585661575198173523e-02,1.262724454739405644e-02,-4.992521243892600324e-02
-1.684188842773437500e-03,-1.232257485389709473e-02,-1.244602724909782410e-03,-7.005508989095687866e-02,2.350599426808130943e-02,-6.854916460953397461e-02
8.420943631790578365e-04,1.806437969207763672e-03,-1.531355432234704494e-03,-1.107601914554834366e-02,-6.627536029254699201e-03,-1.046220849886880799e-02
-1.368463039398193359e-03,-3.741949796676635742e-03,-3.326198318973183632e-03,-7.648976752534508705e-04,3.930155926055167726e-03,3.428472878100358168e-03
4.211068153381347656e-04,1.354873180389404297e-03,-1.743680681101977825e-03,4.791455576196312904e-04,-2.097248567347520520e-02,-1.103879700050203194e-02
-1.157939317636191845e-03,4.258096218109130859e-03,9.479212458245456219e-04,2.111740410327911377e-03,-2.320768846436394028e-02,4.945803823838301749e-03
4.211068153381347656e-04,6.967693567276000977e-03,-1.483965665102005005e-03,3.713377518579363823e-04,5.145530819265609068e-03,-6.554569616238070662e-04
-8.421540260314941406e-04,9.677410125732421875e-04,-1.045994926244020462e-03,-7.952176383696496487e-05,1.155767865398171779e-03,1.397243635294129205e-03
-6.316304206848144531e-04,2.451658248901367188e-03,8.440949022769927979e-04,-3.611000429373234510e-04,-6.930794295233688729e-03,-2.216949583358746034e-03
-6.315112113952636719e-04,-1.548439264297485352e-03,-8.989130728878080845e-04,-1.597347727511078119e-04,-4.575518932923294813e-04,1.118543022444684620e-03
-5.263686180114746094e-04,3.226101398468017578e-04,-1.218100544065237045e-03,2.459967217873781919e-04,-8.825805886392146249e-05,1.876578869215994594e-03
1.157939434051513672e-03,3.225803375244140625e-03,-9.337162482552230358e-04,5.468639428727328777e-04,1.845301570040369654e-04,4.843521677033169048e-03
-1.456201076507568359e-03,2.551078796386718750e-03,-2.594158577267080545e-04,-1.888183614937588573e-04,6.179941001831501524e-03,1.296988207453969588e-03
-2.281069755554199219e-04,-1.905918121337890625e-03,-1.129537355154752731e-03,2.419689699308946729e-04,-1.118117474506519216e-03,9.753937858448524789e-04
-1.052618026733398438e-04,-2.580881118774414062e-04,-1.250039436854422092e-03,3.016282280441373587e-04,1.269346586180608583e-03,-1.177356691291459034e-03
1.053214073181152344e-04,2.129018306732177734e-03,-1.266727689653635025e-03,3.098903689533472061e-04,-3.120972837693525292e-03,6.288368374193775701e-05
-3.157854080200195312e-04,-1.612901687622070312e-03,-1.269038766622543335e-03,3.110345860477536917e-04,-3.164242467053046681e-03,5.257740158734758307e-04
1.052618026733398438e-04,-1.206448674201965332e-02,-6.367835449054837227e-04,5.554327508434653282e-04,-1.633910855202636014e-02,-2.527555335096076661e-02
-4.210472106933593750e-04,-1.296776439994573593e-02,-1.052626315504312515e-02,-4.369981214404106140e-02,-7.155491469762864654e-02,-5.267733929583107155e-02
-1.305258274078369141e-02,-3.070965409278869629e-02,1.677720434963703156e-02,-1.137388870120048523e-01,-3.326908046842991240e-03,-1.059883607407821060e-01
-2.863150835037231445e-02,-9.600001573562622070e-02,-1.926514506340026855e-02,-8.503093570470809937e-02,-3.431454724426075131e-02,-1.250491863020384287e-01
-3.915792703628540039e-02,-8.109676837921142578e-02,-9.324974380433559418e-03,-7.348541170358657837e-02,-5.884101039694655810e-02,-5.946840751510862333e-02
-9.052664041519165039e-03,-1.438710093498229980e-02,-2.783351577818393707e-02,-5.335212871432304382e-02,-4.382887556980108457e-02,-6.153676309940259159e-02
-3.999948501586914062e-03,-3.303225338459014893e-02,-1.536739990115165710e-02,-9.930808097124099731e-02,5.914199392289987145e-03,-9.064802964408436026e-02
-6.316006183624267578e-04,-6.129011511802673340e-03,2.478493191301822662e-02,-2.433485165238380432e-02,4.967745464459660809e-03,-2.531930902793622096e-02
4.757893085479736328e-02,-6.451636552810668945e-03,9.470193088054656982e-02,-8.350602351129055023e-03,8.669982382146201871e-02,7.885585709665687837e-03
2.863162755966186523e-02,3.548398613929748535e-03,7.344222813844680786e-02,-2.782826777547597885e-03,5.873378852643895698e-02,-1.624276481038711140e-02
3.463160991668701172e-02,-3.935486078262329102e-03,8.659236133098602295e-02,7.530019152909517288e-03,6.385743184725356514e-02,1.656576325066061450e-02
-1.389491558074951172e-02,-5.741924047470092773e-03,-1.141734537668526173e-03,2.294344827532768250e-03,1.819725243017700222e-02,-8.184852481028070947e-03
-1.010513305664062500e-02,2.064511179924011230e-03,-6.556075997650623322e-03,1.693749567493796349e-03,-1.043572595830255523e-02,-1.296923716821862804e-02
-2.421081066131591797e-03,9.935483336448669434e-03,-4.570391494780778885e-03,7.218071259558200836e-04,1.068570136201985044e-03,-2.863963019870158222e-03
-1.578986528329551220e-03,-1.612916588783264160e-03,-3.384100506082177162e-03,4.230342747177928686e-04,-6.788462170459474976e-03,-6.066692732243472719e-03
-3.894686698913574219e-03,2.580881118774414062e-04,-7.123240735381841660e-03,-1.963713875738903880e-04,-9.586449318536693909e-03,-3.352596068204344304e-03
-8.631587028503417969e-03,6.516113877296447754e-03,-1.276743831112980843e-03,1.182045205496251583e-03,-2.431249002301782980e-02,1.004885986735079562e-03
-4.736900795251131058e-03,6.709665060043334961e-03,-1.355430111289024353e-03,1.727589289657771587e-03,-4.541134817872105600e-03,2.524257146086350545e-02
-1.789510250091552734e-03,6.452202796936035156e-05,-1.593598630279302597e-03,1.134359859861433506e-03,1.900735621917171159e-03,4.158954647815599204e-04
-1.052618026733398438e-04,2.322584390640258789e-03,-1.399311120621860027e-03,1.720985514111816883e-03,-4.061122137664074927e-03,-5.215372239995574866e-03
0.000000000000000000e+00,1.070964336395263672e-02,-1.599675626493990421e-03,1.133445301093161106e-03,-8.767641956255900482e-03,-6.550548436442538147e-03
-9.472966194152832031e-04,2.709716558456420898e-03,-1.315148314461112022e-03,4.250877827871590853e-04,2.091363823025549351e-03,2.550755169135110467e-03
-6.315708160400390625e-04,3.870725631713867188e-04,-1.275744521990418434e-03,3.269881417509168386e-04,-5.656866973569485424e-03,-4.760487344637853724e-03
-3.368437057361006737e-03,9.032338857650756836e-04,-1.253974740393459797e-03,1.185070024803280830e-03,-4.791615519388336963e-03,9.158759794921644826e-04
-6.631552707403898239e-03,3.032267093658447266e-03,-1.267272746190428734e-03,4.322372260503470898e-04,-1.687225002577896760e-03,1.092060868693539577e-03
-5.578935146331787109e-03,5.290299654006958008e-03,-6.365389563143253326e-04,5.722179776057600975e-04,8.507287165092414227e-03,1.415707419368439357e-02
-7.473707199096679688e-03,5.677431821823120117e-03,-1.181764644570648670e-03,3.473640244919806719e-04,-3.578598680617606220e-03,2.389915975168133144e-03
-1.031577587127685547e-02,1.283869240432977676e-02,-1.257272320799529552e-03,3.162242937833070755e-04,-3.868368937679633746e-02,-1.430342227081982109e-02
-4.947423934936523438e-03,1.070967316627502441e-02,-5.554175004363059998e-03,6.537925451993942261e-03,-4.889461933110084146e-02,3.079276589957435917e-03
-1.789510250091552734e-03,-7.096529006958007812e-04,6.061906460672616959e-03,4.545920062810182571e-03,2.672476639282095334e-02,1.944064790376920371e-02
-1.052618026733398438e-03,-1.316130161285400391e-02,5.980487912893295288e-05,-3.365465672686696053e-03,-2.645161729046563437e-02,-4.242205154248868126e-02
1.052618026733398438e-04,-3.561285138130187988e-02,5.732368305325508118e-02,-5.117804929614067078e-02,4.019732139828846584e-02,-3.411431270224163370e-02
-1.999974250793457031e-03,-2.322582900524139404e-02,1.630402170121669769e-02,-9.265246242284774780e-02,-5.867458470413566829e-02,-9.806210275522353470e-02
1.368403434753417969e-03,-2.258062362670898438e-02,1.149961575865745544e-01,-2.431510016322135925e-02,3.864429788485068684e-02,-6.201785810732607374e-02
3.252637386322021484e-02,-9.096816182136535645e-03,9.107998013496398926e-02,-8.180759847164154053e-03,4.041954922866608513e-02,-1.665039172878857165e-03
2.473688311874866486e-02,-3.870978951454162598e-03,5.962009727954864502e-02,2.025655936449766159e-03,3.090603679614289945e-02,1.273631641269434844e-02
-1.526319980621337891e-02,3.483891487121582031e-03,-3.304892452433705330e-03,-1.090141944587230682e-02,-3.504722123399517386e-02,-7.708402315466988952e-03
-1.105254888534545898e-02,-1.935660839080810547e-04,1.165298861451447010e-03,-1.894460176117718220e-03,6.017899466213094684e-02,3.422118667592810581e-02
-7.473707199096679688e-03,6.709709763526916504e-03,-1.707911258563399315e-03,-1.048275618813931942e-03,-1.413348671811753832e-03,8.159850528656059643e-04
-3.684282302856445312e-03,1.103223860263824463e-02,-6.812760140746831894e-03,-2.786960452795028687e-03,-1.920670569380078518e-02,-1.112229253149510377e-02
-2.631604671478271484e-03,-2.903208136558532715e-03,-2.037102589383721352e-03,-1.178448073915205896e-04,-1.059908278078758315e-02,-1.083687885951034602e-02
-6.315708160400390625e-04,-5.419358611106872559e-03,-1.375727239064872265e-03,2.517980174161493778e-04,-9.002823118448688433e-03,-7.397956000882111027e-03
-1.578927040100097656e-03,-6.451606750488281250e-04,-1.596409594640135765e-03,9.299791418015956879e-04,2.197980456942971728e-02,1.922710358159163135e-02
-1.368403434753417969e-03,1.174193620681762695e-02,-1.626971527002751827e-03,1.023899647407233715e-03,-4.325155986284912046e-03,-5.108707827601088880e-03
1.473665237426757812e-03,1.529030501842498779e-02,1.268867636099457741e-03,1.099191489629447460e-03,-2.333527270475244109e-02,-6.288051261530203107e-03
1.473665237426757812e-03,1.496773958206176758e-02,1.829068991355597973e-03,2.550244797021150589e-03,-4.383903714646919525e-02,-1.640796006080158520e-02
4.631638526916503906e-03,2.948385477066040039e-02,-1.152580953203141689e-03,1.248288433998823166e-03,-2.395049518606384709e-02,1.877349905134906294e-02
-1.894772052764892578e-03,3.006452322006225586e-02,-1.253230730071663857e-03,4.409922694321721792e-04,-6.310575736966939076e-02,-1.475914682942591760e-02
-4.736781120300292969e-03,1.290321350097656250e-03,-5.026178434491157532e-03,-4.081642720848321915e-03,-4.286686765116343167e-02,-1.406547044261086121e-02
-5.263209342956542969e-03,-4.516124725341796875e-03,-8.124109357595443726e-03,-1.129687065258622169e-03,-5.364916171643585585e-02,-2.239021416237818585e-02
-5.368471145629882812e-03,-7.096827030181884766e-04,-2.218709792941808701e-03,1.116691128117963672e-04,-1.932450333865531888e-02,-1.205445657786374802e-02
-5.473613739013671875e-03,-3.445160388946533203e-02,-3.416852094233036041e-03,-1.238705590367317200e-02,-1.057081909288548616e-02,-2.790116382657825689e-02
-7.894754409790039062e-03,-3.232255578041076660e-02,-2.246356755495071411e-02,-5.170763283967971802e-02,-1.355342212436738691e-02,-4.580383070619742369e-02
-8.105218410491943359e-03,-3.548388183116912842e-02,1.212388370186090469e-02,-3.879818320274353027e-02,-1.830794359061194143e-03,-6.233154076557578804e-02
-4.000067710876464844e-03,-2.090324461460113525e-02,-1.300113648176193237e-02,-4.595718160271644592e-02,-1.784642660398461089e-02,-5.378356310681553509e-02
-1.684188842773437500e-03,-1.677438616752624512e-03,-2.076710807159543037e-03,-1.164139993488788605e-02,-2.853270489555725931e-02,-4.711022246992291329e-02
1.421058177947998047e-02,2.045166492462158203e-02,-2.764558419585227966e-03,-2.184684947133064270e-02,-2.174892737877343052e-02,-1.762380021012077691e-02
6.210446357727050781e-03,1.290321350097656250e-02,3.282001242041587830e-03,-2.600712003186345100e-03,-2.311635995484095929e-02,-2.506892435939755970e-02
2.547371387481689453e-02,1.045161485671997070e-02,8.565912023186683655e-03,3.474704921245574951e-02,-3.291740050381619653e-02,-1.861674715722960727e-03
3.505265712738037109e-02,2.490320615470409393e-02,8.072410710155963898e-03,6.904652342200279236e-03,-9.441410942555350516e-03,-7.084993608678979982e-03
-7.052600383758544922e-03,1.612903177738189697e-02,2.564452402293682098e-02,-1.384110376238822937e-02,-3.082208905409444810e-03,-1.607591353049087068e-02
1.199996471405029297e-02,2.387097477912902832e-02,2.697539748623967171e-03,-5.930761341005563736e-03,-5.816669787205297482e-04,-6.464340744621766000e-03
3.578901523724198341e-03,-1.864516735076904297e-02,6.945032626390457153e-02,-2.014996670186519623e-02,2.291912541501517353e-03,-9.492862416585978735e-03
-4.631579387933015823e-03,-1.432257890701293945e-02,7.914950139820575714e-03,-3.266110317781567574e-03,1.462220805145086899e-02,-8.516569941002138933e-03
-1.147365570068359375e-02,-3.354835510253906250e-02,-3.825940890237689018e-03,-1.614346052519977093e-03,4.147831959341541364e-03,2.600312045518776705e-03
-2.621054649353027344e-02,-4.335486888885498047e-02,6.252244580537080765e-03,-1.640265434980392456e-02,-5.317766620730424165e-02,-4.314735750998011099e-02
-4.210528731346130371e-02,-3.161290287971496582e-02,3.883272409439086914e-02,-4.879883304238319397e-02,-4.480477427308926508e-02,-9.391741624183946868e-02
-8.315771818161010742e-03,-9.999997913837432861e-03,-2.403865568339824677e-03,-1.223711203783750534e-02,-1.038966405871200038e-02,-4.431785390246911760e-02
2.926313877105712891e-02,-1.741934567689895630e-02,-1.488886680454015732e-02,-2.949866466224193573e-02,-1.694885053983874457e-02,-7.149251724826211074e-02
4.200005531311035156e-02,-2.903215587139129639e-03,-1.259594690054655075e-02,-2.006821520626544952e-02,-7.748875904193042174e-03,-3.343896330054718646e-02
2.105236053466796875e-03,-4.129037261009216309e-03,-1.927084475755691528e-02,-1.770269684493541718e-02,-1.055393876084131932e-02,-3.067471034734303714e-02
5.094736814498901367e-02,7.677420973777770996e-03,7.579705212265253067e-03,-4.512363113462924957e-03,7.556289237874125320e-02,1.900151565543795051e-03
-1.189470384269952774e-02,-3.741949796676635742e-03,-1.077802572399377823e-02,2.274695085361599922e-03,3.061374518308568327e-02,-1.411308227885904598e-03
-5.157887935638427734e-03,7.096901535987854004e-04,-2.200797200202941895e-02,-1.645413786172866821e-02,2.868556952762446599e-02,1.636958102889973787e-02
-3.263235092163085938e-03,3.999993205070495605e-03,-2.234527841210365295e-02,-1.773718185722827911e-02,2.981085886713419342e-03,1.770231977515401844e-02
-2.105236053466796875e-04,1.341935247182846069e-02,-2.822370454668998718e-02,-8.946713060140609741e-02,-1.957358764751404578e-02,-1.386429683538970004e-02
-1.789510250091552734e-03,4.129029810428619385e-03,-3.710250370204448700e-03,-1.208227500319480896e-02,-5.497279979257285731e-02,-2.160236347532684675e-02
-4.210472106933593750e-04,4.516169428825378418e-04,-6.577287567779421806e-04,7.718658540397882462e-03,-2.027187669138186266e-02,1.953556382564913818e-02
-3.789365291595458984e-03,-1.290366199100390077e-04,-2.948123263195157051e-03,3.481578780338168144e-03,-8.102391943826781073e-03,5.983158261049226212e-03
0.000000000000000000e+00,9.290307760238647461e-03,-2.472335472702980042e-03,1.142371329478919506e-03,2.073543205184158467e-03,3.708226103475764646e-03
-7.368326187133789062e-04,1.806467771530151367e-03,-8.005234412848949432e-04,1.900398521684110165e-03,2.268663164527495724e-02,5.789883312616539435e-03
-3.473699092864990234e-03,-8.387118577957153320e-04,-1.289478968828916550e-03,1.827073283493518829e-03,2.287012516069708568e-02,1.930962937433600146e-02
-1.578927040100097656e-03,1.129031181335449219e-02,-1.571291475556790829e-03,2.177797956392168999e-03,-1.322256617406658563e-02,9.538075015864011519e-03
-8.421540260314941406e-04,7.741898298263549805e-04,-1.396221807226538658e-03,1.865490106865763664e-03,-1.369492104262182153e-03,2.282629825480109176e-02
2.210617065429687500e-03,8.645161986351013184e-03,-1.599247800186276436e-03,1.153457444161176682e-03,-8.384517859544082796e-03,9.677640637669404633e-03
-1.636087778024375439e-03,6.268814206123352051e-03,-3.710921620950102806e-03,4.042338579893112183e-03,2.295087706086773593e-04,6.162238532394059831e-03
-1.206099987030029297e-03,5.374848842620849609e-05,-1.919807982631027699e-03,1.454926910810172558e-03,-6.365158948240967618e-03,9.156477415484948201e-04
-2.736866474151611328e-03,6.451621651649475098e-03,-2.193389926105737686e-03,9.073659894056618214e-04,-1.496761505389621050e-02,-1.691792397106428592e-03
-2.947390079498291016e-03,5.419373512268066406e-03,-2.959297038614749908e-03,3.570500761270523071e-03,3.134407451056375749e-02,3.502301168913390939e-02
-1.263082027435302734e-03,7.096767425537109375e-03,-4.227960947901010513e-03,3.811883274465799332e-03,-1.648614565318506919e-03,2.048974353323906872e-03
-5.684256553649902344e-03,3.812903165817260742e-02,-4.423321224749088287e-03,3.774841083213686943e-03,-9.643805979541397733e-03,2.447804302722889069e-02
-3.157854080200195312e-03,6.922580301761627197e-02,1.134543027728796005e-02,6.557885557413101196e-02,8.901726626577399770e-03,8.123303695880590425e-02
8.315742015838623047e-03,2.941933274269104004e-02,3.177785128355026245e-02,1.077876240015029907e-01,5.919589714520157031e-02,1.111113499561584561e-01
5.684214830398559570e-02,3.380650281906127930e-02,1.765847504138946533e-01,3.727591410279273987e-02,1.286783272053781957e-01,5.049087064585311424e-02
7.042098045349121094e-02,2.354842424392700195e-02,3.712898865342140198e-02,1.810800284147262573e-02,5.564808113558683544e-02,6.014500222455287926e-02
2.494740486145019531e-02,5.290317535400390625e-02,2.958720922470092773e-02,-3.784569562412798405e-04,5.720774305130049697e-02,3.042734155969295529e-02
1.115798950195312500e-02,2.677422948181629181e-02,3.911757096648216248e-02,4.752238094806671143e-02,1.549117429126312118e-02,3.946967411073831755e-02
1.957881450653076172e-02,3.658062219619750977e-02,7.283230079337954521e-04,5.092713236808776855e-02,-1.141550839476579426e-02,8.560478394589399187e-02
9.052753448486328125e-03,1.967740058898925781e-02,-1.151674706488847733e-02,6.270136684179306030e-02,-4.602870445359030782e-02,2.211103718360352133e-02
1.947355270385742188e-02,8.961284160614013672e-02,-3.830534219741821289e-02,2.307638898491859436e-02,-2.452624781250278829e-02,1.386600054250633485e-03
3.431564569473266602e-02,4.070967435836791992e-02,-2.160355448722839355e-02,1.258976459503173828e-01,-2.738804613888135009e-02,7.919641190891990590e-02
-1.315760612487792969e-02,-4.587095975875854492e-02,-3.106741933152079582e-03,-8.441337384283542633e-03,-2.949478286561557638e-02,6.330480838226626439e-03
-1.768428087234497070e-02,-1.851612329483032227e-02,-1.965517364442348480e-02,-4.218411073088645935e-02,-1.711559146404262322e-02,-1.734775193815951688e-02
-7.263183593750000000e-03,-9.806454181671142578e-03,-5.860991775989532471e-03,-1.179430913180112839e-02,-1.018649227509094146e-02,-1.190897254354350565e-02
-1.894772052764892578e-03,-3.548383712768554688e-03,-1.774917007423937321e-03,-3.695254912599921227e-03,-1.845146401411756898e-03,-6.136461467866283215e-03
-5.263030529022216797e-03,-1.716125011444091797e-02,2.288271440193057060e-03,-1.040427759289741516e-02,2.825687111649433092e-03,-2.578714997575182188e-02
-8.421540260314941406e-04,4.516184329986572266e-03,-5.226720240898430347e-04,-4.944101907312870026e-03,-6.426617738026330073e-03,-7.160500204950515091e-03
-1.894772052764892578e-03,-2.580881118774414062e-04,-1.345312106423079967e-03,-1.017343369312584400e-03,-3.655011903462845879e-03,-1.057641536961195783e-05
-1.157879829406738281e-03,-1.141941547393798828e-02,-1.459238585084676743e-03,-4.735309339594095945e-04,-8.087071286060343311e-03,-5.044581823149152378e-03
-1.684308052062988281e-03,-5.806386470794677734e-03,-3.371560946106910706e-03,-7.379772607237100601e-03,2.209456939983667212e-02,1.186397910080416729e-02
-2.210497856140136719e-03,1.934766769409179688e-04,-4.558414220809936523e-03,-7.572577800601720810e-03,-3.706934170984332866e-03,-4.432236286351587395e-03
-6.315708160400390625e-04,5.677461624145507812e-03,-3.594370791688561440e-04,-1.703144982457160950e-03,-3.458313952787506196e-03,-2.696249507742276563e-03
-3.157854080200195312e-04,-3.935456275939941406e-03,-4.980953526683151722e-04,-1.219866680912673473e-03,1.367154723344032874e-03,-1.351693640056295109e-02
-1.368403434753417969e-03,3.870904445648193359e-03,-1.162591739557683468e-03,9.918022988131269813e-05,-5.131579184543433314e-03,-9.063418832299552363e-03
3.157854080200195312e-04,-1.612842082977294922e-03,-3.503268118947744370e-03,2.901920233853161335e-04,4.256222625552030792e-03,-5.200561162719607999e-03
-9.166002273559570312e-04,-4.158675670623779297e-03,-1.758091617375612259e-03,-2.924518194049596786e-04,-2.261032227423021013e-04,-1.726702506643640334e-04
-5.570054054260253906e-04,-2.099394798278808594e-03,-1.337087247520685196e-03,2.276168816024437547e-04,1.859440895963260232e-02,6.213033790730460026e-03
-1.052677631378173828e-03,-1.612961292266845703e-03,-1.025653909891843796e-03,-9.942550968844443560e-05,1.037029800156474835e-02,4.858623966996433730e-03
0.000000000000000000e+00,-1.483798027038574219e-03,-1.235652831383049488e-03,2.543488808441907167e-04,-9.738966713841890055e-03,1.016186909410821126e-02
-2.105236053466796875e-03,-1.612961292266845703e-03,-1.011606422252953053e-03,-9.572342241881415248e-05,-3.964112251891638294e-03,-2.199290203323767123e-03
-1.347380876541137695e-02,-1.419365406036376953e-03,-6.786735728383064270e-03,-1.902538002468645573e-03,-9.077936784423812355e-03,1.545006046670460709e-02
-5.157881975173950195e-02,2.445161342620849609e-02,-6.924792379140853882e-02,3.691823408007621765e-02,-8.139309280123541157e-02,2.990508653260837146e-03
-3.273689746856689453e-02,5.187094211578369141e-02,-6.321881711483001709e-02,1.380908191204071045e-01,-5.663091279902232600e-02,1.300214438304694298e-01
-6.389468908309936523e-02,2.974188327789306641e-02,-4.088444635272026062e-02,5.822638049721717834e-02,-6.697291720273312876e-02,1.236882735692157453e-02
-4.126310348510742188e-02,1.741945743560791016e-03,-1.635866612195968628e-02,1.936223357915878296e-02,-3.563447877611025660e-02,3.188271385140417635e-02
-1.578950881958007812e-02,-4.645168781280517578e-03,-3.489475697278976440e-03,-6.356247235089540482e-03,-5.834894932927880973e-03,1.545329681036944347e-02
-3.263235092163085938e-03,-7.096767425537109375e-03,-3.309152787551283836e-03,-8.064677938818931580e-03,-1.023337315820249671e-02,-1.291116062199082481e-02
-4.105269908905029297e-03,-2.103215456008911133e-02,1.883003744296729565e-03,-2.674083923920989037e-03,-1.403610319711035004e-02,-8.396613610850423015e-03
-2.420961856842041016e-03,-8.516192436218261719e-03,-3.881214419379830360e-03,-9.361771866679191589e-03,-3.169507738531862628e-02,-2.038732707302459701e-02
2.631485462188720703e-03,3.226399421691894531e-04,1.758820581017062068e-04,-2.693909453228116035e-03,-9.402824971784795594e-03,3.339624372560273668e-03
1.052618026733398438e-04,3.548383712768554688e-03,1.864530728198587894e-03,-1.544438884593546391e-03,-5.807939043239507271e-03,-6.071778276472650226e-03
-3.157854080200195312e-04,-2.903282642364501953e-03,1.649106154218316078e-03,-5.598907591775059700e-04,3.870508744800993384e-04,-2.362221517771739832e-03
-5.960464477539062500e-08,-6.451606750488281250e-04,1.955774205271154642e-04,-1.877410104498267174e-03,-1.745267993044663513e-02,-1.341628650087012264e-02
3.158450126647949219e-04,6.838738918304443359e-03,4.820728499908000231e-04,-1.906902412883937359e-03,4.054668720697929274e-03,1.734703202768611563e-03
1.157939434051513672e-03,-1.225769519805908203e-03,-8.149646600941196084e-05,-1.262254590983502567e-05,-3.152659773696608880e-03,-1.553357408559469244e-03
-4.210472106933593750e-04,-2.967774868011474609e-03,1.713847159408032894e-04,-5.271966801956295967e-04,7.884011860908479719e-03,-5.683590793595705293e-03
-5.960464477539062500e-08,-1.935482025146484375e-03,-7.412879494950175285e-04,4.397852753754705191e-04,4.110501177637670978e-04,-5.745204621203647832e-04
-4.210472106933593750e-04,-9.032487869262695312e-04,-1.196271274238824844e-03,3.290235763415694237e-04,8.896912581161098288e-04,-1.074333454938758425e-02
-5.263090133666992188e-04,-8.897781372070312500e-04,-1.259281416423618793e-03,3.136843151878565550e-04,1.692293776536324401e-02,-2.522708299032561108e-05
3.157854080200195312e-04,-1.045644283294677734e-03,-1.268007559701800346e-03,3.115599974989891052e-04,5.931923946969952510e-03,3.388253979212135780e-03
1.052618026733398438e-04,-5.807280540466308594e-04,-1.269216067157685757e-03,3.112657868769019842e-04,-2.377209089967191602e-03,-4.628319495798782768e-03
-3.157854080200195312e-04,-1.741886138916015625e-03,-1.269383472390472889e-03,3.112250706180930138e-04,5.261023463329905780e-03,1.758015506418519891e-03
-7.368326187133789062e-04,0.000000000000000000e+00,-1.269406639039516449e-03,3.112194244749844074e-04,-5.786986457285259178e-03,2.657782046048229319e-02
-4.105150699615478516e-03,7.548332214355468750e-03,-4.239159822463989258e-02,3.370283916592597961e-02,-6.877395571069655489e-02,1.588875393664856972e-02
-4.263165593147277832e-02,3.851610422134399414e-02,-5.116029828786849976e-02,-9.776680730283260345e-03,-7.892342584504774550e-02,1.196417179657793817e-02
-9.494736790657043457e-02,1.554840803146362305e-02,-1.668783426284790039e-01,-4.268429800868034363e-02,-1.375899330373613338e-01,-9.548478215606115427e-03
-4.947367310523986816e-02,-4.767739772796630859e-02,-1.193784922361373901e-01,-1.027143597602844238e-01,-1.098988124823989665e-01,-6.473834761788310743e-02
-6.400004029273986816e-02,-1.092902421951293945e-01,-7.268220186233520508e-02,-1.885050088167190552e-01,-9.952562283447718983e-02,-1.019076633618869465e-01
-3.189469873905181885e-02,-2.509677410125732422e-02,-1.625099778175354004e-01,-1.262705028057098389e-01,-1.145024599869515214e-01,-5.019119445899633547e-02
-5.273684859275817871e-02,-7.096767425537109375e-03,-7.932192087173461914e-02,-4.116160050034523010e-02,-1.292697444955166475e-01,-4.015638577262503617e-02
-6.515789777040481567e-02,-2.277415990829467773e-02,-1.329310387372970581e-01,-2.502813935279846191e-03,-9.356150256853368319e-02,-1.908730075122738734e-03
-1.926314830780029297e-02,-2.916127443313598633e-02,-2.738051116466522217e-02,-1.290016155689954758e-02,-5.508594931963273211e-02,-1.886534861547461972e-02
-1.178949326276779175e-02,-1.251614000648260117e-02,4.474775632843375206e-04,-8.665879257023334503e-03,-2.108326375391200713e-02,-2.678423309579081035e-02
0.000000000000000000e+00,-1.870989799499511719e-03,1.361443288624286652e-02,1.456538401544094086e-02,1.353249227227060203e-02,-6.114202140758195902e-03
-2.105236053466796875e-04,1.935362815856933594e-04,1.241120276972651482e-03,1.459902850911021233e-03,2.300941706049552948e-03,1.951994317710248339e-02
1.789480447769165039e-03,4.258096218109130859e-03,3.367548808455467224e-03,1.065381150692701340e-02,1.024917806506842055e-02,-1.642944884232000469e-04
-1.157902181148529053e-03,-1.161307096481323242e-03,1.109704026021063328e-03,3.734926867764443159e-04,-5.668378070253332623e-03,-7.003526859407416261e-03
3.157928586006164551e-04,1.161307096481323242e-03,1.569481333717703819e-03,-2.570108976215124130e-03,6.316724313898403054e-04,-2.160299008589744441e-03
2.421051263809204102e-03,4.838705062866210938e-03,6.909751391503959894e-05,-1.044692908180877566e-04,-5.452282704687672066e-05,-4.632729687209097280e-04
5.263239145278930664e-04,2.774208784103393555e-03,-1.386889634886756539e-04,2.369943977100774646e-04,-1.680145430877022505e-03,-2.261029477126058618e-03
2.105161547660827637e-04,-5.806387052871286869e-04,-1.035017659887671471e-03,-7.690533675486221910e-05,6.513827706243979776e-03,1.698275893069006726e-03
-1.368418335914611816e-03,-9.032487869262695312e-04,-8.946391753852367401e-04,-2.705769729800522327e-04,7.211822122077826691e-03,2.582992170941739163e-03
7.368326187133789062e-04,1.612931489944458008e-03,5.643261101795360446e-05,4.586682480294257402e-04,1.926235884290861122e-03,2.783262272862130349e-04
2.105385065078735352e-04,0.000000000000000000e+00,-2.017128863371908665e-04,1.291554071940481663e-04,-1.517532904736551558e-03,-1.468076015761543562e-03
2.105236053466796875e-04,1.161277294158935547e-03,-1.121546025387942791e-03,2.860047970898449421e-04,-1.682823352465501188e-03,-8.051849822485412922e-03
8.421018719673156738e-04,6.451308727264404297e-04,-1.248932792805135250e-03,3.077266737818717957e-04,-6.811011516737686122e-03,-5.067544914251542743e-03
1.973733305931091309e-04,3.763735294342041016e-04,-1.266574370674788952e-03,3.107349330093711615e-04,8.589986472774313597e-03,9.239328031714275080e-04
1.184195207315497100e-04,9.139776229858398438e-04,-1.269017579033970833e-03,3.111515252385288477e-04,3.217973264574958137e-03,-1.398382042666901359e-04
4.210472106933593750e-04,1.354843378067016602e-03,1.789875444956123829e-03,1.814120216295123100e-03,6.740968407579650545e-03,9.563146226206770129e-04
-4.210472106933593750e-04,2.580583095550537109e-04,-6.184619269333779812e-04,1.188135123811662197e-03,8.284892962590717502e-03,2.020928826054846361e-02
8.421018719673156738e-04,2.193540334701538086e-03,-1.179261249490082264e-03,4.326617345213890076e-04,1.020064163147815783e-03,1.008889216538033651e-02
3.126317262649536133e-02,3.419357538223266602e-02,1.858308911323547363e-02,3.798666223883628845e-02,2.519669766782683951e-02,4.883217753870638944e-02
1.273683905601501465e-01,7.941925525665283203e-02,8.537028729915618896e-02,6.847514957189559937e-02,7.313552823929114766e-02,9.820349902228020511e-02
3.789475560188293457e-02,1.806449890136718750e-02,4.411412402987480164e-02,4.005693271756172180e-02,3.233804029937559221e-02,2.539599007020365562e-02
1.513684391975402832e-01,4.561287164688110352e-02,1.598390191793441772e-01,2.096934011206030846e-03,1.533323807794602089e-01,4.814827813251287836e-02
1.425263285636901855e-01,1.541936397552490234e-02,1.837316900491714478e-01,1.879431889392435551e-03,1.578592848923392467e-01,5.780843975525762346e-02
7.989472150802612305e-02,3.070962429046630859e-02,1.822035163640975952e-01,-5.434569902718067169e-04,1.046525936679358892e-01,2.132623646409714802e-02
7.852637767791748047e-02,8.129060268402099609e-03,2.005371302366256714e-01,4.023177176713943481e-02,1.439715495389464195e-01,2.208509984025486261e-02
-3.999948501586914062e-03,1.322573423385620117e-02,2.194839157164096832e-02,5.870390217751264572e-03,4.307605980645234922e-02,2.300729470562834500e-02
3.305250406265258789e-02,4.883885383605957031e-02,-5.029491614550352097e-03,7.620057556778192520e-03,1.302151454625111171e-02,1.556372757351964786e-02
5.168420076370239258e-02,4.232257604598999023e-02,9.175912290811538696e-02,8.196666091680526733e-02,4.499937925019281693e-02,5.403680057713788898e-02
-3.157895803451538086e-02,-1.858061552047729492e-02,-3.140048822388052940e-03,1.768532674759626389e-03,-1.948277834263834052e-02,3.982598203744386334e-03
-1.831573247909545898e-02,5.000001192092895508e-02,-7.468708325177431107e-03,-2.435396658256649971e-03,-1.113441985817509305e-02,-3.773280460211331233e-03
-9.157896041870117188e-03,1.148390769958496094e-02,-6.131020374596118927e-03,-9.074674919247627258e-03,-1.725548795604936458e-03,-7.876189358798413309e-03
-5.368590354919433594e-03,-1.600003242492675781e-02,-1.125390920788049698e-02,-3.543516155332326889e-03,1.569887263286062762e-02,2.408977109267262939e-02
-3.684163093566894531e-03,-9.096682071685791016e-03,-2.919378457590937614e-03,-1.494346302933990955e-03,4.866938379620044941e-03,3.552632238761690986e-04
-3.157794475555419922e-03,4.516065120697021484e-03,-2.401901874691247940e-03,-6.526092533022165298e-03,1.586717895545541879e-03,4.760077593614853164e-03
-2.210557693615555763e-03,1.825809478759765625e-02,2.009491203352808952e-03,8.065261878073215485e-03,8.109654698043478049e-03,-3.502733195913126929e-03
-4.842102527618408203e-03,2.258062362670898438e-03,-8.153188973665237427e-04,1.385067240335047245e-03,3.845622630305456369e-02,6.735319862563260429e-03
-3.052532672882080078e-03,3.870725631713867188e-04,9.781331755220890045e-03,7.209369447082281113e-03,7.743890476556991587e-03,6.943344733607581531e-03
-2.526342868804931641e-03,-1.934766769409179688e-04,1.232612063176929951e-03,-7.084946846589446068e-04,-1.324489815490714761e-02,-2.681748814655521285e-03
-4.421114921569824219e-03,-3.225862979888916016e-03,1.265094761038199067e-04,-2.182875527068972588e-03,-2.035608880069972315e-02,-5.346147121480404607e-03
-3.473758464679121971e-03,-3.161311149597167969e-03,-1.076090964488685131e-03,-3.418579944991506636e-05,8.844046492836099560e-03,-5.653392541215829237e-04
-4.526197910308837891e-03,1.548290252685546875e-03,-1.511140028014779091e-03,-3.249153378419578075e-04,-7.256568427032483726e-03,-6.812513662846075846e-03
-2.206146717071533203e-03,1.191020011901855469e-03,-9.267094428651034832e-04,-8.247985970228910446e-04,9.351171577679506797e-04,6.901771210368945475e-03
-2.530634403228759766e-03,-2.610325813293457031e-03,-2.640549791976809502e-04,-1.048414967954158783e-03,-1.445943320369558194e-02,4.535435623340411393e-04
-5.263268947601318359e-03,-1.225829124450683594e-03,-1.130179734900593758e-03,1.229243935085833073e-04,-6.147522061336729848e-03,-1.642779863709198374e-04
-6.842076778411865234e-03,3.096818923950195312e-03,-1.250128494575619698e-03,2.851418976206332445e-04,-9.971801153442427790e-03,-8.845547089588734480e-03
-4.947423934936523438e-03,-1.419305801391601562e-03,-1.266740029677748680e-03,3.076072025578469038e-04,-1.955845448031467981e-02,-1.294729526293969535e-02
-1.736831665039062500e-02,-1.806557178497314453e-03,-1.148899737745523453e-02,-3.319479757919907570e-03,-5.701595249303892388e-02,-5.934838422397725743e-03
-5.968421697616577148e-02,-2.793544530868530273e-02,-1.280182152986526489e-01,-3.341563045978546143e-02,-9.991460601141000097e-02,-2.783724846597013247e-02
-9.621059894561767578e-02,-7.658070325851440430e-02,-1.724968105554580688e-01,-5.648842081427574158e-02,-1.120099562676273308e-01,-4.886015057058212818e-02
-1.236841678619384766e-01,-9.483873844146728516e-02,-7.508382201194763184e-02,-8.256695419549942017e-02,-9.145240263651999157e-02,-9.184446337992202558e-02
-2.126318216323852539e-02,-4.174184799194335938e-02,5.562989041209220886e-03,-7.791630178689956665e-02,-3.021085672898848884e-02,-6.345391329077987308e-02
2.842104434967041016e-02,-9.264510869979858398e-02,3.471679612994194031e-02,-1.349392682313919067e-01,1.252673003025250864e-02,-1.011762069824397869e-01
2.263167500495910645e-02,-1.440000534057617188e-01,4.102073144167661667e-03,-1.392717063426971436e-01,-6.547183444165050048e-03,-6.973792586177030017e-02
8.841991424560546875e-03,-1.107741594314575195e-01,3.833615779876708984e-02,-1.167759150266647339e-01,-9.565064062043049375e-03,-8.268420133902854019e-02
2.378946542739868164e-02,-1.993553340435028076e-02,5.307408794760704041e-02,-7.168819755315780640e-02,-1.499498527045339813e-03,-6.717105298518077916e-02
1.494738459587097168e-02,-1.070970296859741211e-02,-3.948124125599861145e-03,-5.087178200483322144e-02,-1.233566574039635100e-02,-1.527352550608962467e-02
1.052635908126831055e-02,-2.322569489479064941e-03,2.446146495640277863e-02,-1.419450528919696808e-02,-6.802554352944412130e-03,-1.526458527658958175e-02
-1.052916049957275391e-04,-6.387099623680114746e-03,1.798442006111145020e-02,7.016235031187534332e-04,-6.724238409893779078e-03,-2.064355346807045244e-02
-1.105266809463500977e-02,-1.909676194190979004e-02,1.601920835673809052e-02,-6.937955319881439209e-02,-5.934060888777992204e-02,-8.846578271920613190e-02
-1.357886195182800293e-02,-1.187095791101455688e-02,-1.808586716651916504e-02,-3.130035474896430969e-02,-3.725135621981934264e-02,-5.681549876218383588e-02
-1.126319169998168945e-02,-7.999993860721588135e-03,-6.439689546823501587e-03,-1.082741562277078629e-02,2.811108812843698956e-02,-3.236562858305008783e-03
-6.842136383056640625e-03,-1.793546229600906372e-02,1.805241592228412628e-02,-1.873567514121532440e-02,9.323921459524342481e-02,-3.483673810883963773e-03
3.157913684844970703e-03,-1.780649274587631226e-02,-1.648082514293491840e-03,-7.705556694418191910e-03,7.353798601302230509e-02,-9.861768707436935344e-03
1.936841011047363281e-02,-3.870964050292968750e-03,1.901215687394142151e-02,1.168912835419178009e-02,8.102500768151799093e-02,5.492364028085550132e-02
-1.999974250793457031e-03,4.193543922156095505e-03,-1.204004976898431778e-02,-2.799807582050561905e-03,6.027647739499286672e-02,3.582098881203155116e-02
-6.736904382705688477e-03,4.193551838397979736e-03,-4.930612631142139435e-03,1.105517614632844925e-03,2.829525949437083909e-02,3.374719725757469035e-02
-3.157854080200195312e-04,5.677424371242523193e-03,1.048801001161336899e-02,5.285938270390033722e-03,2.853745816064545693e-02,3.849227890977857669e-02
-4.210472106933593750e-04,4.903249442577362061e-03,-1.861788332462310791e-03,6.942712352611124516e-04,-4.525654999157247005e-03,3.622469501901459665e-02
-4.105299711227416992e-03,1.058063656091690063e-02,-6.291956175118684769e-03,1.085573155432939529e-02,-2.306195266467980787e-02,2.536840834588072191e-02
-4.947245121002197266e-03,2.000004053115844727e-03,-6.336426362395286560e-03,9.293301030993461609e-03,3.662207696762731501e-03,4.081593871560862397e-02
-1.368463039398193359e-03,1.935511827468872070e-04,-1.971135847270488739e-03,1.555137103423476219e-03,-2.536438833671894599e-02,2.542372128370606887e-02
-3.052651882171630859e-03,2.774186432361602783e-03,-1.366591430269181728e-03,4.834874416701495647e-04,-2.217621136930691961e-03,-5.128567822781510133e-04
-1.675486564636230469e-03,1.030912995338439941e-02,-1.282868790440261364e-03,3.350758634041994810e-04,-4.269788322051493168e-03,5.551451954182495818e-03
-1.166641712188720703e-03,6.206988822668790817e-03,-1.271274057216942310e-03,3.145225055050104856e-04,2.180320628383469739e-03,8.576075258972748472e-03
-1.052618026733398438e-03,4.451610147953033447e-03,-2.831594087183475494e-03,3.488398622721433640e-03,-7.343181857843994464e-03,9.009876355770107814e-03
-2.526253461837768555e-03,4.580646753311157227e-03,-1.258484087884426117e-03,1.420004060491919518e-03,8.671471727526025575e-03,1.374173792267963101e-02
-5.052715539932250977e-03,1.316127181053161621e-02,-6.208405364304780960e-03,1.095623802393674850e-02,1.530867179740980077e-02,4.101330326087992972e-02
-1.084208488464355469e-02,4.787100851535797119e-02,-6.544225849211215973e-03,4.682898148894309998e-02,1.287744246780775370e-02,4.949875949709525713e-02
-1.263150572776794434e-02,9.903220832347869873e-02,-4.043008387088775635e-02,9.801816940307617188e-02,-3.359307118015308902e-02,5.214332015298417389e-02
-3.684192895889282227e-03,7.445168495178222656e-02,-3.839472681283950806e-02,1.154731288552284241e-01,-1.069069375568165725e-03,9.308023692584388442e-02
3.157854080200195312e-04,-2.141946554183959961e-02,1.081567350775003433e-02,3.377422690391540527e-02,1.862461966496198329e-02,4.914280828799322265e-02
7.999926805496215820e-03,-9.225755929946899414e-03,6.086575612425804138e-02,2.026803232729434967e-02,4.922043473978021666e-02,8.310577622672288278e-03
2.442106604576110840e-02,5.483865737915039062e-03,5.365389585494995117e-02,6.671370938420295715e-04,1.150273326884558855e-01,1.138311900444843872e-02
3.052628040313720703e-02,2.896779775619506836e-02,1.282714754343032837e-01,-3.407943295314908028e-04,1.201685300711545779e-01,2.822734425081496745e-02
1.600003242492675781e-02,1.056773960590362549e-01,6.626651436090469360e-02,8.272379636764526367e-02,8.967583068755402564e-02,7.305307448007347659e-02
-5.262792110443115234e-04,5.767739191651344299e-02,4.340990562923252583e-05,1.393529623746871948e-01,5.490987855019113795e-03,9.274736917575499007e-02
-4.631608724594116211e-03,-3.167736530303955078e-02,-2.103854343295097351e-02,-1.485680509358644485e-02,-2.441213610857673189e-02,-1.560360732147003660e-02
-2.947390079498291016e-03,-3.000000119209289551e-02,-7.417095359414815903e-03,-9.119190275669097900e-03,-6.975228014377776731e-03,-1.266808636261229637e-02
-2.421051263809204102e-03,-4.193574190139770508e-03,-2.642427571117877960e-03,-1.184021355584263802e-03,-1.707981785177814515e-02,-2.649416584506303352e-02
-8.421242237091064453e-04,5.161166191101074219e-04,-1.750634168274700642e-03,-1.381665701046586037e-03,-3.132032720814859061e-03,-5.560464127988273830e-03
-1.578986528329551220e-03,-6.516099441796541214e-03,-1.779885264113545418e-03,-4.903048975393176079e-04,-4.447372021481044158e-03,-5.137676695024517848e-03
5.960464477539062500e-08,-3.290325403213500977e-03,-2.783137373626232147e-03,-7.571406313218176365e-04,-5.995428580143347119e-03,-6.509805840071658523e-03
-2.631634473800659180e-03,-1.612931489944458008e-03,-2.604437759146094322e-03,6.883117021061480045e-04,-4.832658955805868572e-03,-9.206935239562619167e-03
-8.420944213867187500e-04,5.806684494018554688e-04,-5.089439218863844872e-04,3.467857604846358299e-04,1.640921361158653724e-02,4.032020636937416747e-03
0.000000000000000000e+00,1.161277294158935547e-03,-1.086293836124241352e-03,-6.170044798636808991e-05,1.908990738202120951e-02,8.604312211842102265e-03
-1.157850027084350586e-03,1.103225350379943848e-02,-1.244050683453679085e-03,2.595733967609703541e-04,-4.558179461704447988e-03,-1.039373857183134575e-02
-1.999944448471069336e-03,9.677410125732421875e-03,-9.349691099487245083e-04,-4.728445492219179869e-04,2.399099714003316564e-03,-4.658776235315492675e-04
-1.684188842773437500e-03,5.161285400390625000e-03,-1.223093830049037933e-03,2.026344882324337959e-04,-8.918147504134443793e-04,-6.973370814928769867e-03
-1.052916049957275391e-04,5.741983652114868164e-03,1.965664327144622803e-03,6.031435914337635040e-04,-8.083358560765141476e-03,-8.755857464736838125e-03
-1.052916049957275391e-04,-3.161340951919555664e-03,-8.213884430006146431e-04,3.516468859743326902e-04,6.480998313983299397e-03,-4.272209090427692146e-03
-6.315410137176513672e-04,-1.677423715591430664e-03,-1.207364257425069809e-03,3.168174007441848516e-04,4.583596151284119458e-04,-2.380482009328749315e-03
-4.649460315704345703e-04,-1.185447094030678272e-03,-1.007688697427511215e-03,-8.707222878001630306e-05,1.111974582596042538e-04,1.256061643797184990e-04
-1.008778810501098633e-03,-1.395195722579956055e-03,-4.448733758181333542e-03,-2.646692795678973198e-03,5.391148097885434254e-03,-2.458425327761248891e-03
-2.526372671127319336e-03,-9.677410125732421875e-04,-1.709711272269487381e-03,-9.841933933785185218e-05,9.388938377968614191e-03,3.292455197535210099e-03
-2.104937884723767638e-04,-9.677708148956298828e-04,-1.330387196503579617e-03,2.544882299844175577e-04,-8.029363852868343088e-03,-1.831764744171238135e-02
-7.368624210357666016e-04,6.451904773712158203e-04,-1.374365761876106262e-02,5.286766681820154190e-03,-3.103126394209709815e-02,2.429516047095847675e-03
-1.947367191314697266e-02,5.309671163558959961e-02,-7.111532241106033325e-02,6.660314649343490601e-02,-6.476581945388204531e-02,6.567429634663479732e-02
-1.747366786003112793e-02,3.561294078826904297e-02,-6.035458296537399292e-02,7.054477930068969727e-02,-3.493370496714476303e-02,4.643354793865839270e-02
-2.610525488853454590e-02,2.219355106353759766e-02,-3.531672433018684387e-02,1.028633955866098404e-02,-2.285106492310617909e-02,3.074967129333749938e-02
-2.305266261100769043e-02,1.374191045761108398e-02,-3.594760596752166748e-02,-3.734661964699625969e-03,-6.847664099871053622e-02,-1.091860478807360479e-02
-5.789458751678466797e-03,-6.645143032073974609e-03,-3.125314367935061455e-03,-3.676002146676182747e-03,-6.075932322444543843e-02,-1.568798910974145144e-02
-6.842076778411865234e-03,-5.999982357025146484e-03,-1.249931519851088524e-03,-1.221346668899059296e-03,-5.297871193127434708e-02,-7.178742738391807876e-03
-3.231573104858398438e-02,-3.483891487121582031e-03,-1.693009398877620697e-02,4.336515441536903381e-03,-5.289840827916236776e-02,-8.616708277074280886e-03
-1.978951692581176758e-02,1.290440704906359315e-04,-2.998011372983455658e-02,7.714305073022842407e-03,-4.584863109576531315e-02,3.519436315781943048e-03
-2.389472723007202148e-02,1.238709688186645508e-02,-1.889728009700775146e-02,1.751585677266120911e-02,-3.391435584002167047e-02,-1.144273520692595802e-02
-2.905267477035522461e-02,9.677350521087646484e-03,-3.568921610713005066e-02,-2.091359114274382591e-03,-6.681689208555496862e-02,2.554623929685861938e-03
-3.800001740455627441e-02,-7.419288158416748047e-03,-6.459837406873703003e-02,-1.425088755786418915e-02,-5.812099305065743238e-02,-1.502988241126190783e-02
-9.157910943031311035e-03,-3.935456275939941406e-03,-8.914129808545112610e-03,-6.176385562866926193e-03,-1.356683800159252939e-02,-1.036690817624164040e-02
-2.378946542739868164e-02,1.180636882781982422e-02,-1.069206860847771168e-03,4.644679836928844452e-03,-6.450179739400319079e-03,1.926577468504686586e-02
-7.368385791778564453e-03,-3.870725631713867188e-04,-1.534864655695855618e-03,-6.539377849549055099e-03,-1.005262194986578095e-02,-2.471373129192988571e-03
-1.157894730567932129e-03,9.677410125732421875e-04,1.935014384798705578e-03,-3.571667708456516266e-03,-9.052132107420618468e-03,-6.759436267750218441e-03
-5.263090133666992188e-04,2.516150474548339844e-03,1.860546297393739223e-03,1.438629231415688992e-03,-8.596414135541685653e-03,1.627009306782922771e-02
4.210472106933593750e-04,2.838671207427978516e-03,6.855242536403238773e-04,-2.177130198106169701e-03,-4.183871284774820509e-03,-8.141462779268082706e-04
9.473562240600585938e-04,1.483857631683349609e-03,3.437159815803170204e-03,-1.516068587079644203e-03,-7.139993591535720441e-03,-9.294248568886165351e-03
8.420943631790578365e-04,-3.870904445648193359e-03,4.988039378076791763e-03,-4.970571491867303848e-03,-5.081844736207763447e-03,-6.531287629304660669e-03
-9.473562240600585938e-04,-2.129077911376953125e-03,8.030271856114268303e-04,-1.832447829656302929e-03,-1.380673115199293477e-02,-5.728752057141850429e-03
8.421093225479125977e-04,-1.419365406036376953e-03,1.920491922646760941e-04,-2.328863833099603653e-03,-1.394429874999403296e-02,-9.764779351223440429e-03
-6.315857172012329102e-04,-1.290261745452880859e-03,9.792607743293046951e-04,-7.169640157371759415e-04,-3.932077119121135667e-03,-1.358084399549941423e-02
1.789465546607971191e-03,-2.193570137023925781e-03,-1.801556907594203949e-03,-6.227958016097545624e-03,5.964865943268726767e-04,-2.838468077128952771e-03
7.368475198745727539e-04,5.161166191101074219e-04,-3.977538144681602716e-04,-6.110407412052154541e-04,-2.459883931160256054e-03,-4.519148712875620255e-03
9.385794401168823242e-04,1.172065734863281250e-03,-1.255423558177426457e-04,-2.110047498717904091e-04,-2.055793598768840269e-03,-1.851528865697504855e-03
2.219334244728088379e-03,-1.752674579620361328e-03,-4.633365460904315114e-05,-1.782528008334338665e-03,-1.718553574723991062e-02,-4.370774877988425899e-03
8.420943631790578365e-04,-9.677410125732421875e-04,1.876355672720819712e-04,-5.234427517279982567e-04,-3.339770723878476844e-03,-3.282750161219399887e-03
8.420943631790578365e-04,-1.548409461975097656e-03,3.256026888266205788e-03,-2.010700525715947151e-03,-1.363719300607080243e-03,-2.337313368595439478e-03
-4.210323095321655273e-04,-1.741945743560791016e-03,-6.426876061595976353e-04,-1.034146407619118690e-05,-7.078527075490725906e-03,-1.515824216886008102e-02
1.578941941261291504e-03,-4.515647888183593750e-04,5.932667478919029236e-02,-2.256147749722003937e-02,8.887117886308715242e-02,5.881177986791497059e-04
3.368422389030456543e-03,6.258010864257812500e-03,1.256975531578063965e-02,-1.258509815670549870e-03,2.897063348233785973e-02,1.832180875917099883e-02
8.063159883022308350e-02,1.821291446685791016e-01,6.429368257522583008e-02,6.978601217269897461e-02,4.543200446219941568e-02,1.299671773169004396e-01
9.515792131423950195e-02,1.980644464492797852e-01,1.356255542486906052e-02,-1.512785255908966064e-02,-5.010302662518562045e-03,-2.181658003139602675e-03
-8.000016212463378906e-03,-5.045163631439208984e-02,-2.799908444285392761e-02,-2.730151452124118805e-02,2.838222009178181793e-02,1.257286067273200025e-02
4.421025514602661133e-03,-2.322584390640258789e-02,4.233797267079353333e-02,-1.661530137062072754e-02,5.595302733175344656e-02,2.053824257953612564e-03
6.231579184532165527e-02,-1.129019260406494141e-02,2.671626396477222443e-02,-2.190066501498222351e-02,6.313998992084179918e-02,1.494578007532743058e-02
1.368463039398193359e-03,1.270955801010131836e-02,1.021202001720666885e-02,3.802728140726685524e-03,-1.093536256535010409e-02,3.671279077994071827e-02
-5.263179540634155273e-03,6.683880090713500977e-02,4.658089950680732727e-03,4.757824540138244629e-02,2.139923364813167694e-03,4.253655140574652549e-02
-4.526376724243164062e-03,-2.109682559967041016e-02,4.363144747912883759e-03,-1.824108650907874107e-03,-1.607840909952074071e-02,-1.959573721506835398e-02
-3.368407487869262695e-03,-1.683872751891613007e-02,-1.013042498379945755e-02,-2.417628653347492218e-02,1.881509565875560952e-02,-8.121778725086237216e-03
-1.473665237426757812e-03,-1.012897491455078125e-02,-4.401331352710258216e-06,-5.354472436010837555e-03,7.278743435612522461e-04,-3.438784831200442094e-03
-1.052618026733398438e-03,-7.935523986816406250e-03,8.686424698680639267e-04,1.906711142510175705e-03,-1.025498608181329985e-02,-8.973539919200912429e-03
-2.104937884723767638e-04,-7.871091365814208984e-03,-1.239315257407724857e-03,-5.557720432989299297e-04,2.629910099549093161e-02,-7.014746313540043410e-03
1.242095232009887695e-02,-1.612889766693115234e-02,1.049670577049255371e-02,-4.554197192192077637e-03,2.300550983281013373e-02,-2.237041558247776507e-02
2.736896276473999023e-03,-1.812905073165893555e-02,1.241256482899188995e-02,-4.447069019079208374e-03,7.003403867543056549e-02,-8.466874495914766818e-03
7.473707199096679688e-03,-6.258010864257812500e-03,6.706476956605911255e-02,-1.727753877639770508e-02,3.948455643437398521e-02,-1.316065029687052412e-02
8.126315474510192871e-02,-5.612969398498535156e-03,1.100302953273057938e-02,-4.140978679060935974e-03,1.911146261622675979e-02,-6.613061122606844755e-03
4.873687028884887695e-02,-3.677248954772949219e-03,5.381839349865913391e-02,-5.851291352882981300e-04,5.978540869479331832e-02,7.803925789311549899e-03
-1.326328516006469727e-02,-1.806437969207763672e-03,5.448342766612768173e-03,3.512539842631667852e-04,2.871942702750018839e-02,-7.691966289334328799e-04
-3.894686698913574219e-03,-7.742047309875488281e-04,3.001105505973100662e-03,3.822120779659599066e-04,6.184928425376057248e-02,3.151687694227733871e-02
-7.052659522742033005e-03,-5.162358283996582031e-04,-1.317275222390890121e-02,2.036193851381540298e-03,2.010830051328582613e-02,-1.578154654237357013e-03
-6.105184555053710938e-03,-5.161762237548828125e-04,-4.438722971826791763e-03,-2.940404556284192950e-05,1.666395354249594618e-02,3.966614752724806348e-03
-3.368377685546875000e-03,-1.741886138916015625e-03,-1.630524639040231705e-03,-1.137985600507818162e-04,-8.987352899368916681e-04,-2.982535119048251859e-03
-1.894772052764892578e-03,-1.225829124450683594e-03,-7.377034053206443787e-04,9.797017992241308093e-05,-1.325907501051659665e-03,1.618984866587416804e-03
-1.894712331704795361e-03,-1.419305801391601562e-03,-1.195774762891232967e-03,2.816859923768788576e-04,-4.284842166318636458e-03,3.557422341390309439e-03
-7.368326187133789062e-04,-9.031891822814941406e-04,-3.065760480239987373e-03,-3.693777834996581078e-04,2.023748151399828998e-02,2.088204099784274348e-03
-1.368403434753417969e-03,-1.096844673156738281e-03,-1.518184784799814224e-03,2.169634972233325243e-04,9.189992343282327170e-03,-1.855918654281280000e-03
-2.526462078094482422e-03,-1.935958862304687500e-04,-1.050733961164951324e-03,-1.009008847177028656e-04,-1.091597603403382521e-03,5.865617054784166839e-03
-1.473665237426757812e-03,-1.934766769409179688e-04,-1.239126082509756088e-03,2.541445719543844461e-04,-4.901841429803432959e-03,-3.728878291070075734e-03
-8.420348167419433594e-04,-1.290321350097656250e-03,-1.265216269530355930e-03,3.033144166693091393e-04,6.404494951442352146e-03,2.937281770779343049e-02
-7.851123809814453125e-04,-3.575086593627929688e-04,-1.268829568289220333e-03,3.101238689851015806e-04,-8.507759497516920177e-04,9.235468856914480495e-04
-3.425359725952148438e-03,-2.223134040832519531e-03,-1.269329921342432499e-03,3.110669204033911228e-04,1.478853001303015446e-03,6.406034999237086858e-03
-2.105236053466796875e-04,-1.935362815856933594e-04,-1.269399188458919525e-03,3.111975092906504869e-04,6.380111906211460848e-03,5.702082687396248240e-03
-9.473562240600585938e-04,-5.806684494018554688e-04,-2.819052664563059807e-03,-1.112557481974363327e-03,8.054411941674111119e-03,1.213779862499864137e-02
-2.000093460083007812e-03,-4.516243934631347656e-04,1.641152310185134411e-03,-1.676564454101026058e-03,4.315204376499348626e-03,3.121910127377836019e-03
-1.684188842773437500e-03,9.032487869262695312e-04,-1.387960975989699364e-03,-1.533003960503265262e-04,-7.111498630928636544e-03,-1.364798696339175610e-02
-1.684248447418212891e-03,-6.838738918304443359e-03,-2.306459471583366394e-03,-2.484210068359971046e-03,-1.330884892096584338e-02,-2.465411712477472150e-02
-2.000004053115844727e-02,-3.754836320877075195e-02,-2.837120182812213898e-02,-2.398542873561382294e-02,-9.528004522698552137e-02,-3.537031690539294004e-02
-5.010518431663513184e-02,-1.490318775177001953e-02,-7.684607058763504028e-02,-2.104888204485177994e-03,-8.952571660391583919e-02,-4.233670021329127842e-04
-3.821057081222534180e-02,-7.999956607818603516e-03,-3.557997196912765503e-02,5.420816130936145782e-03,-3.580957024172448655e-02,-1.772698657231996933e-02
-2.294731140136718750e-02,-6.335496902465820312e-02,-2.275760471820831299e-02,-1.428835839033126831e-02,-7.124447976661940629e-02,-3.643520792896026705e-02
-3.894734755158424377e-02,-5.664515495300292969e-02,-2.373702265322208405e-02,-1.460307091474533081e-02,-3.118174881603508197e-02,-3.288204815735884523e-02
-2.947390079498291016e-03,-2.387166023254394531e-03,-3.379167290404438972e-03,-2.377408323809504509e-03,-5.462477371730223297e-03,-7.146495786818363172e-03
9.473860263824462891e-04,-1.935958862304687500e-04,1.753587857820093632e-04,-1.431186334230005741e-03,-3.373858981375210675e-03,-3.676225581143194310e-03
1.052618026733398438e-04,4.516839981079101562e-04,-9.817470709094777703e-05,-2.136466791853308678e-03,-7.575768542052330190e-03,-8.347344306995463370e-03
1.052618026733398438e-04,1.483917236328125000e-03,-1.979493245016783476e-04,-3.567035309970378876e-04,-9.399813790864186558e-03,-1.005264018049045749e-02
4.526317119598388672e-03,3.806471824645996094e-03,2.219834597781300545e-03,-2.544361399486660957e-03,-1.380147388920782703e-03,-1.694224023045365346e-03
4.073676466941833496e-02,2.580642700195312500e-03,3.589887917041778564e-02,-9.375199675559997559e-03,-1.873506410017267143e-03,-6.342513858308640451e-03
3.200003504753112793e-02,-9.032487869262695312e-04,1.497322171926498413e-01,-1.035631261765956879e-02,7.414958436348229043e-02,-7.033536326833456087e-03
1.157891750335693359e-02,4.515647888183593750e-04,9.743173420429229736e-02,1.620795112103223801e-03,7.765148784785935732e-02,1.003840947532830263e-02
5.894750356674194336e-03,2.580881118774414062e-04,1.332449447363615036e-02,1.619379967451095581e-03,1.954328017655981853e-02,1.747246703919486110e-03
1.052618026733398438e-04,1.934766769409179688e-04,-6.795694353058934212e-04,1.410537282936275005e-03,-1.001076210534712629e-02,-2.063501705349679582e-02
-2.000004053115844727e-03,2.064526081085205078e-03,-2.618976868689060211e-03,1.381614827550947666e-03,-6.469449030922724830e-03,5.605355422601321358e-03
-9.473562240600585938e-04,9.871006011962890625e-03,-1.456310390494763851e-03,4.594565252773463726e-04,-7.794378937670209950e-03,-3.696012027181644344e-03
-1.894742250442504883e-03,-1.483857631683349609e-03,-1.295293914154171944e-03,3.317478403914719820e-04,1.221102790869954546e-03,6.794754430622829133e-03
-1.578986528329551220e-03,-1.483917236328125000e-03,-1.272994908504188061e-03,3.140616172458976507e-04,-2.172205647794100969e-02,-1.453907351879912824e-02
-8.420646190643310547e-04,9.678006172180175781e-04,-1.269906759262084961e-03,3.116122388746589422e-04,-1.145705815873121480e-02,-6.157794738628763476e-03
-1.789480447769165039e-03,1.548349857330322266e-03,-1.269479049369692802e-03,3.112730628345161676e-04,-2.867064767404503556e-03,-1.729533561380225404e-03
-2.736836671829223633e-03,7.742047309875488281e-04,-1.269419793970882893e-03,3.112260601483285427e-04,-2.418381297378591199e-03,-4.595502998682859941e-04
-1.157879829406738281e-03,-1.354873180389404297e-03,-6.368362810462713242e-04,5.554592353291809559e-04,-1.074150556034147996e-02,-3.241984267833536437e-03
-3.158450126647949219e-04,-6.451010704040527344e-04,-1.181805855594575405e-03,3.450431395322084427e-04,-5.052764125120567940e-03,-5.991892812093113641e-03
-1.643359661102294922e-03,-8.663535118103027344e-04,-2.806921955198049545e-03,-1.107870251871645451e-03,-7.052924826489892496e-03,-7.988920702178270439e-03
-2.251356607303023338e-03,-4.240274429321289062e-04,-1.482338528148829937e-03,1.146904978668317199e-04,-5.629098094407369857e-04,-9.716997173491614959e-03
-1.052588224411010742e-03,-1.225709915161132812e-03,-2.737552160397171974e-03,-5.261966725811362267e-04,1.268815116715771296e-02,-9.645027840661790641e-03
-1.052618026733398438e-04,-3.225803375244140625e-04,-1.472731586545705795e-03,1.952458260348066688e-04,-1.169938270484838228e-03,-1.474764684040452689e-02
-1.052916049957275391e-04,0.000000000000000000e+00,-1.297567971050739288e-03,2.951575734186917543e-04,1.299716961723440534e-02,2.707718564911393289e-03
0.000000000000000000e+00,5.806088447570800781e-04,-1.046038465574383736e-03,9.777756640687584877e-04,-1.342798372382070227e-02,-1.035027799037901985e-02
1.052618026733398438e-03,-3.225803375244140625e-04,-8.330237324116751552e-05,2.061729785054922104e-03,7.404515037301884206e-03,2.295741432254611025e-03
2.105295658111572266e-03,6.455183029174804688e-05,7.794630248099565506e-03,5.673285201191902161e-02,1.564686975469697927e-02,3.835746684973884157e-02
-1.263171434402465820e-03,1.283866167068481445e-02,6.737390998750925064e-03,1.720164343714714050e-02,4.701587667065965093e-03,1.387820504149217538e-02
-2.104937884723767638e-04,9.096742607653141022e-03,-1.605573052074760199e-04,2.650354756042361259e-03,1.309557003038808176e-03,2.005729271054024210e-02
-7.368624210357666016e-04,-3.677427768707275391e-03,-3.554962808266282082e-03,-4.939452279359102249e-03,-2.394141940641603128e-02,1.411991448407623473e-02
3.157258033752441406e-04,-2.580642933025956154e-03,-1.255004666745662689e-03,-1.192851806990802288e-03,-2.982359876764206774e-03,-2.726021879505408085e-03
-3.157854080200195312e-04,0.000000000000000000e+00,-6.348399911075830460e-04,3.471611707936972380e-04,-1.176453310148595222e-03,-3.588267215717283465e-03
-1.052320003509521484e-04,-1.290321350097656250e-03,-1.181529369205236435e-03,3.161961503792554140e-04,6.017945031209670503e-03,8.026639428303172785e-03
-6.315708160400390625e-04,-1.741945743560791016e-03,-9.286514832638204098e-04,5.565857863985002041e-04,2.436231017045598080e-04,-2.133481232216488666e-03
-3.158152103424072266e-04,-6.455183029174804688e-05,-1.144418725743889809e-03,-3.264547558501362801e-05,-4.632786285047707509e-03,-7.272429742731345570e-03
-2.850592136383056641e-04,-8.789896965026855469e-04,-1.252100337296724319e-03,2.635971759445965290e-04,-1.392728057479697412e-03,-2.874303982396103629e-03
-5.570054054260253906e-04,-3.467202186584472656e-04,-1.267013023607432842e-03,3.046235069632530212e-04,-8.797098906768718862e-04,-4.701503203473067494e-04
-4.210472106933593750e-04,3.225803375244140625e-04,2.459061564877629280e-03,-4.368470516055822372e-03,4.976562156867814224e-03,-7.578158411781998893e-03
-5.262792110443115234e-04,-1.225888729095458984e-03,7.547133602201938629e-03,-2.657184842973947525e-03,1.921441348057228993e-02,1.662270963104603427e-03
2.104938030242919922e-04,6.451010704040527344e-04,-4.841700138058513403e-05,-9.987234807340428233e-05,4.276855859441486274e-03,-4.741159558581897748e-03
0.000000000000000000e+00,-8.385777473449707031e-04,1.026973221451044083e-02,4.216360859572887421e-03,1.039691857158508981e-02,-7.098133125129857390e-03
1.694735884666442871e-02,-1.935958862304687500e-04,4.721033573150634766e-02,4.395094886422157288e-02,-1.984899274751938947e-02,2.311926986673018547e-02
7.589471340179443359e-02,8.645176887512207031e-03,7.994660735130310059e-02,-3.711483732331544161e-04,6.047809362500800034e-02,1.898563002128428323e-02
2.715790271759033203e-02,3.890329599380493164e-02,1.272286027669906616e-01,2.296789921820163727e-02,7.254006643961474765e-02,2.191263980400126599e-02
-9.579002857208251953e-03,-2.451658248901367188e-03,1.379356626421213150e-02,-9.793571662157773972e-04,3.129368899608309107e-02,6.446493177883372283e-03
-6.315648555755615234e-03,1.206451654434204102e-02,1.459078583866357803e-02,4.454492125660181046e-03,3.953991353938590692e-02,7.959067407051545473e-03
-3.473699092864990234e-03,4.515051841735839844e-04,1.202675886452198029e-02,-4.142915364354848862e-03,2.391420037897873385e-02,9.206489572308185210e-03
-2.000093460083007812e-03,-1.741766929626464844e-03,2.155535039491951466e-04,-1.448377850465476513e-03,1.521472975179527509e-02,1.348232176006047833e-03
-8.420944213867187500e-04,-3.871321387123316526e-04,-1.063759322278201580e-03,6.753398338332772255e-05,1.191832829094430224e-02,2.812538872963565861e-03
-2.104640007019042969e-04,6.455183029174804688e-05,-1.240929821506142616e-03,2.774709428194910288e-04,7.876264997917381550e-03,-5.750997326908480201e-04
-1.263201236724853516e-03,-5.804896354675292969e-04,-1.265466096810996532e-03,3.065448545385152102e-04,5.343706803408565520e-03,-1.917463543614800203e-03
-1.789510250091552734e-03,-1.548469066619873047e-03,-1.268864027224481106e-03,3.105712821707129478e-04,-2.900053835697580240e-03,-2.133507684035584884e-03
-1.052677631378173828e-03,-1.354932785034179688e-03,-1.016205758787691593e-03,-8.793723827693611383e-05,1.733617913785234776e-03,3.625451791299805215e-04
-1.473724842071533203e-03,-1.548349857330322266e-03,-2.900269348174333572e-03,-1.223039813339710236e-03,-9.957738330744092536e-03,-6.078411130780336791e-03
-2.420902252197265625e-03,-9.678006172180175781e-04,-2.791780978441238403e-03,-1.724098459817469120e-03,-7.120836588319967575e-03,-6.147322730393534052e-03
-2.631545066833496094e-03,-1.548230648040771484e-03,-3.478417405858635902e-03,-2.873328980058431625e-03,3.182538320024352885e-03,-8.113015164616488306e-03
-1.991271972656250000e-03,-7.312297821044921875e-04,-1.575333182699978352e-03,-1.298059360124170780e-04,-2.009509781066398659e-02,-1.613787582467618442e-02
-3.166675567626953125e-03,-1.462459564208984375e-03,-1.311777275986969471e-03,2.501415438018739223e-04,-3.572844677527609036e-03,-1.943201406272659915e-03
-2.842098474502563477e-03,0.000000000000000000e+00,-1.543779857456684113e-03,-2.855391358025372028e-04,-1.180965188231741791e-03,-5.926852175064251105e-04
-1.579016447067260742e-03,-9.677410125732421875e-04,-1.307407394051551819e-03,2.285742230014875531e-04,-1.217372951951567472e-02,2.003816244581874129e-03
-5.262792110443115234e-04,-4.516243934631347656e-04,5.013219080865383148e-03,2.109647030010819435e-03,8.036769285346245795e-03,1.346239894735190568e-02
1.473724842071533203e-03,-1.161217689514160156e-03,1.640788093209266663e-02,-1.044005504809319973e-03,1.077660209430120197e-03,-8.649026090401634725e-03
3.347370028495788574e-02,-4.774212837219238281e-03,1.171237453818321228e-01,9.753685444593429565e-03,7.290951763219766235e-02,1.388920899823620214e-02
8.515787869691848755e-02,-7.999897003173828125e-03,1.707799136638641357e-01,3.212550655007362366e-02,9.987743556156658542e-02,1.452183846941301759e-02
1.338946819305419922e-01,3.754830360412597656e-02,1.416523456573486328e-01,-1.393139176070690155e-02,6.361913339684122093e-02,1.776456745777288404e-02
2.462105751037597656e-01,7.742047309875488281e-04,6.121820583939552307e-02,-4.212827607989311218e-02,5.332724048293613350e-02,-2.244311003489896095e-02
3.263175487518310547e-03,-2.812910079956054688e-02,2.115502767264842987e-02,-1.364741940051317215e-02,-4.651838448739198384e-02,-5.539903248549560288e-02
-1.589471101760864258e-02,-3.290235996246337891e-03,1.836125156842172146e-03,-1.621897798031568527e-03,-3.670982989338256175e-02,-2.435066962177456773e-02
-3.600007295608520508e-02,-2.438724040985107422e-02,-4.319397732615470886e-03,-2.251599216833710670e-03,-3.605182453706845536e-02,-4.486220418890951578e-02
-2.515774965286254883e-02,-1.922577619552612305e-02,-2.446983940899372101e-03,-3.232068847864866257e-03,-1.518577681137145419e-02,-2.288540774720271287e-02
-3.589481115341186523e-02,-3.729033470153808594e-02,-1.622941344976425171e-02,-1.492231432348489761e-02,-4.008598695699561176e-02,-3.761974853864868962e-02
-3.463166952133178711e-02,-1.567745208740234375e-02,-8.926164358854293823e-03,-4.846130963414907455e-03,-6.508791588609597056e-02,-2.268863727581349465e-02
-6.947457790374755859e-03,5.354821681976318359e-03,-2.329785376787185669e-03,-4.030170675832778215e-04,-4.242407488083355105e-03,-4.297714468290192436e-03
-6.947159767150878906e-03,-1.419365406036376953e-03,-4.100191406905651093e-03,6.569307763129472733e-03,-7.965610879056228555e-03,-8.276356360921832689e-03
-8.421003818511962891e-03,8.451581001281738281e-03,-1.661442103795707226e-03,1.177894300781190395e-03,-4.912349142903060795e-03,-6.035352422836481878e-03
-4.947602748870849609e-03,-2.322494983673095703e-03,-1.323702279478311539e-03,4.312434757594019175e-04,1.344429753365439240e-02,7.414361841132643960e-03
-3.262996673583984375e-03,-5.161762237548828125e-04,-2.669548615813255310e-03,-4.188372113276273012e-04,-1.874122192909943863e-03,-6.828379900759018462e-03
-3.052830696105957031e-03,-2.580881118774414062e-04,-1.463313936255872250e-03,2.101139107253402472e-04,-7.087412789151592563e-03,-5.694445261160252514e-03
-1.684188842773437500e-03,5.162358283996582031e-04,-9.676755289547145367e-04,5.418946384452283382e-04,-3.244004250822829505e-03,-6.564779047700253223e-04
-3.052592277526855469e-03,3.225207328796386719e-04,6.018123240210115910e-04,1.240253768628463149e-04,-1.041495468190767326e-02,-1.062411498733473181e-02
-1.578986528329551220e-03,2.903163433074951172e-03,-1.010266831144690514e-03,2.852943434845656157e-04,-3.667768415009931005e-04,-1.720379533232258007e-03
-8.420944213867187500e-04,1.741945743560791016e-03,-1.233521848917007446e-03,3.076283028349280357e-04,8.912246701692438933e-03,4.906246948459203061e-03
-3.052532672882080078e-03,4.451572895050048828e-03,-1.264440128579735756e-03,3.107213124167174101e-04,-1.177751064224796806e-03,-1.256181799947253541e-02
-1.894712331704795361e-03,-2.580285072326660156e-04,-1.194909797050058842e-03,-6.886748014949262142e-04,1.255581064133970415e-02,3.226791832771580548e-03
-1.578986528329551220e-03,-1.870930194854736328e-03,-1.259092823602259159e-03,1.727444032439962029e-04,1.878210999669782666e-03,-9.410274031052268118e-04
-4.464745521545410156e-03,-5.215406999923288822e-04,-1.014852547086775303e-03,-1.070247380994260311e-04,-1.521966747597414127e-03,-2.340253888705429164e-03
-1.290357112884521484e-02,-1.349389553070068359e-03,-9.055685950443148613e-04,4.979743971489369869e-04,-3.050322457447407487e-02,-1.805912046643687319e-02
-7.789552211761474609e-03,-6.455183029174804688e-05,-4.103988176211714745e-04,-5.091451457701623440e-04,2.956443754242865651e-03,1.303209337351107777e-02
-4.736840724945068359e-03,1.289844512939453125e-04,-2.700090641155838966e-03,-1.226165913976728916e-03,-3.883146272368742657e-04,-2.485792525404539877e-03
-5.368351936340332031e-03,1.291036605834960938e-04,-1.467543654143810272e-03,9.830786439124494791e-05,-8.287571844184604686e-03,-1.651349748009622864e-02
-2.600008249282836914e-02,-1.238709688186645508e-02,-4.222790151834487915e-02,-3.067553415894508362e-02,-8.198920566705680812e-02,-4.645222934439141582e-02
-1.340000033378601074e-01,-3.335475921630859375e-02,-1.587980836629867554e-01,-4.697304964065551758e-02,-1.490464225784648988e-01,-3.393320947342903793e-02
-1.111578345298767090e-01,-9.419381618499755859e-03,-1.992838829755783081e-01,-4.492066428065299988e-02,-1.571321696187055750e-01,-4.071324267327591784e-02
-7.684212923049926758e-02,-3.348386287689208984e-02,-9.425112605094909668e-02,-2.713522315025329590e-02,-9.258585934689733676e-02,-3.998533520577796097e-02
-8.199997991323471069e-02,-4.193544015288352966e-02,-2.228731848299503326e-02,-1.701571792364120483e-02,-1.209200272195261050e-01,-3.324613002469023471e-02
-6.284210085868835449e-02,-5.670967698097229004e-02,-1.537567283958196640e-02,-4.713481664657592773e-02,-8.260881460350333327e-02,-8.311707540877133482e-02
-5.084215104579925537e-02,-5.393543839454650879e-02,5.733199790120124817e-02,-4.777789115905761719e-02,-4.622554070431306172e-02,-7.554100262110630126e-02
-3.199999034404754639e-02,-4.025810956954956055e-02,6.247944198548793793e-03,-8.627550676465034485e-03,-4.659058277806593651e-02,-2.151784967063719023e-02
-5.063156783580780029e-02,-2.238714694976806641e-02,-2.625320293009281158e-02,-3.301439061760902405e-02,-3.637627799355414027e-02,-2.209945964970838617e-02
-1.178947091102600098e-02,-1.825803518295288086e-02,-1.336906570941209793e-02,-1.273983530700206757e-02,-1.761476243517634543e-02,-1.081043480608578911e-02
-9.368449449539184570e-03,-5.219355225563049316e-02,-1.764539163559675217e-03,-1.977343345060944557e-03,-2.930834306985374837e-02,-2.685853115941005953e-02
-2.631567418575286865e-03,-3.432255983352661133e-02,-4.134733695536851883e-03,-4.123978782445192337e-03,-8.264152449628170416e-02,-5.980644720252392688e-02
1.578949391841888428e-03,-9.393548965454101562e-02,-1.823697239160537720e-02,-3.333917260169982910e-02,-8.129190558442189740e-02,-9.851540830710714403e-02
1.568421721458435059e-02,-5.012901872396469116e-02,-9.412125684320926666e-03,-4.295243695378303528e-02,-3.719545106545751878e-02,-5.678803158151790598e-02
1.210525631904602051e-02,-7.677450776100158691e-03,-1.011201646178960800e-02,-2.936007641255855560e-02,-1.165191957749200924e-02,-1.741573068646440348e-02
-2.105236053466796875e-04,-5.999997258186340332e-03,6.299998611211776733e-03,-2.685766480863094330e-02,-1.175138744399539803e-02,-2.098381996183462661e-02
1.999989151954650879e-03,-9.032189846038818359e-04,1.263194018974900246e-03,-2.715714508667588234e-03,-1.986786336404477993e-02,-2.309952284624738894e-02
2.631574869155883789e-03,5.161240696907043457e-04,-1.175430417060852051e-02,2.745182951912283897e-03,-6.461817031658156907e-03,4.200257118516237398e-03
0.000000000000000000e+00,1.161292195320129395e-03,-1.170301809906959534e-03,6.798615795560181141e-04,-2.375260269745993469e-03,-4.025320187522801740e-03
2.105385065078735352e-04,7.225826382637023926e-03,-8.319632033817470074e-04,1.563824334880337119e-04,-3.693078669586125073e-03,-7.299077645037010953e-03
6.315708160400390625e-04,4.903220105916261673e-03,-1.462878659367561340e-03,-5.750235286541283131e-04,1.861280762669448308e-04,-7.020185941799955698e-04
-1.052767038345336914e-04,8.645161986351013184e-03,-1.283029792830348015e-03,1.218144432641565800e-03,6.261506094599411654e-03,6.252645511165666470e-03
1.052767038345336914e-04,7.870964705944061279e-03,-9.427081677131354809e-04,6.814955850131809711e-04,-6.840968356248700033e-04,-8.492058766434995576e-05
2.105236053466796875e-04,4.387088119983673096e-03,2.004494657739996910e-03,6.694605690427124500e-04,-1.318341947619927623e-03,8.034843842474881370e-04
-1.052618026733398438e-04,3.483869135379791260e-03,-4.874225414823740721e-04,6.055090343579649925e-04,-3.507249763419206801e-03,-3.935964504490768734e-04
2.105385065078735352e-04,5.612895358353853226e-03,4.414042923599481583e-03,1.856395509093999863e-03,-9.380733020076803541e-03,-5.121604666812551443e-03
5.262941122055053711e-04,4.516139626502990723e-03,7.664262666366994381e-04,1.465356559492647648e-03,-5.091907416752583515e-03,-2.099780886656188450e-03
1.157909515313804150e-03,3.354817628860473633e-03,-2.630583730933722109e-05,9.599713375791907310e-04,-5.229070158748960750e-03,2.722964034445912729e-03
1.052632927894592285e-03,6.516143679618835449e-03,-2.374074829276651144e-04,1.314084511250257492e-03,2.620350430079465553e-03,7.246992202653013138e-03
2.105250954627990723e-03,6.709665060043334961e-03,-1.499980106018483639e-03,4.784525837749242783e-03,8.378870548999550749e-03,1.807327620332355167e-02
-3.157854080200195312e-04,5.096778273582458496e-03,-1.301341690123081207e-03,9.307218715548515320e-04,-1.287750080148697407e-03,7.152022891780407399e-03
2.315819263458251953e-03,1.716130971908569336e-02,3.942550159990787506e-03,9.919975884258747101e-03,6.587264383794977363e-05,3.877565553107725771e-03
1.284211874008178711e-02,2.400001883506774902e-02,2.589126816019415855e-03,1.255600061267614365e-02,2.115440516243083380e-02,4.743516426952965048e-02
-1.684248447418212891e-03,-1.225814223289489746e-03,-4.465620219707489014e-02,5.940697714686393738e-02,-6.093328150531363008e-02,2.500257531958971491e-02
-1.378946006298065186e-02,-2.580642933025956154e-03,-2.299023792147636414e-02,-3.251918125897645950e-03,-1.071184798375810487e-01,-3.452702708835175827e-02
-1.115790009498596191e-02,-2.000004053115844727e-03,-5.369548872113227844e-02,-4.685000702738761902e-02,-1.170787699294209006e-01,-6.393877464945907363e-02
-3.789484500885009766e-03,-1.103228330612182617e-02,-3.289674222469329834e-02,-4.461741447448730469e-02,-5.425892224727135726e-02,-3.163602672512810798e-02
4.210531711578369141e-03,-2.993549406528472900e-02,-1.784664578735828400e-02,-8.307021111249923706e-02,-4.633046949112440416e-02,-7.849483891657715873e-02
8.947372436523437500e-03,-1.961287856101989746e-02,4.500221926718950272e-03,-2.208566665649414062e-02,3.108022377429620065e-02,1.160164595776724816e-03
3.894731402397155762e-03,-1.645160466432571411e-02,-1.219931617379188538e-02,-1.577562279999256134e-02,-2.088785325563335959e-02,-3.586050163199594465e-02
-5.262941122055053711e-04,-2.645164728164672852e-03,-1.286107674241065979e-02,1.317854970693588257e-03,-5.222905047202885953e-02,-3.119354846095823142e-02
-3.158003091812133789e-04,-6.451457738876342773e-05,-5.314480047672986984e-03,-1.705530099570751190e-03,-2.817265295535875680e-02,-1.729846516154331937e-02
-4.210621118545532227e-04,-3.225803375244140625e-04,7.493048906326293945e-04,1.673005870543420315e-03,-7.008447840291864850e-03,-5.839740977942708966e-03
-1.052618026733398438e-04,-4.516094923019409180e-04,2.131757792085409164e-03,2.024694345891475677e-03,-2.685552141999991704e-02,-2.232461753385539538e-02
0.000000000000000000e+00,-1.290366199100390077e-04,4.755549598485231400e-04,7.765378104522824287e-04,-1.968672275222260737e-02,-9.346876525734626462e-03
0.000000000000000000e+00,2.903223037719726562e-03,2.093846444040536880e-03,1.900543342344462872e-03,-3.703934064369196477e-03,-5.977702017841091120e-03
2.105236053466796875e-04,3.741934895515441895e-03,1.417162857251241803e-04,5.146663752384483814e-04,-3.960453610413861014e-03,-5.396115335784879008e-03
0.000000000000000000e+00,2.258062362670898438e-03,-2.141382865374907851e-04,1.252414775080978870e-03,-3.972755361000057661e-03,-3.459347359050540804e-03
1.052767038345336914e-04,1.677416265010833740e-03,-5.674072308465838432e-04,1.355023006908595562e-03,-2.143971854697834800e-03,4.082385125235427070e-04
0.000000000000000000e+00,2.451620995998382568e-03,-5.264416686259210110e-04,1.729674055241048336e-03,-3.240931517367151571e-03,-2.850855536814883573e-03
7.368475198745727539e-04,2.387084066867828369e-03,-3.066707286052405834e-04,1.420679735019803047e-03,-1.241608271098293415e-02,5.678779848158677090e-03
-4.210621118545532227e-04,1.935586333274841309e-04,-1.990893622860312462e-03,3.265707753598690033e-03,-1.684811865725954760e-02,-4.490410874184114220e-03
-5.789473652839660645e-03,1.290217041969299316e-04,-7.470459095202386379e-04,1.645774464122951031e-04,-3.796353192766588336e-02,-1.360482050675360099e-02
-9.684219956398010254e-03,8.387118577957153320e-04,-7.799706608057022095e-02,-1.079737860709428787e-02,-1.363255213770599994e-01,-3.237737268743590136e-02
-1.052631437778472900e-02,2.032257616519927979e-02,-5.079370737075805664e-02,-2.871596626937389374e-02,-9.467489160722664110e-02,-3.249219590861951446e-02
-2.842083573341369629e-03,2.645149827003479004e-03,-1.082549616694450378e-02,7.300233840942382812e-02,8.362724141038890835e-04,2.725680419651421715e-02
-6.947383284568786621e-03,1.806452870368957520e-03,-7.042914163321256638e-03,-2.692947350442409515e-02,-1.099019705947945624e-03,4.986422753681818421e-02
-2.842106157913804054e-03,-2.387091517448425293e-03,1.950120553374290466e-02,-3.351001068949699402e-02,-1.517881596652692622e-02,-1.119052948838272776e-02
-7.368475198745727539e-04,-5.419358611106872559e-03,-1.928563506226055324e-06,-1.262385118752717972e-02,-1.490587090758843658e-02,-1.188240035653653770e-02
-6.315783248282968998e-04,-1.096770167350769043e-03,2.632349496707320213e-04,-5.093145649880170822e-03,-1.661957486717469124e-02,-1.252628713949532901e-02
-6.315857172012329102e-04,-1.096770167350769043e-03,5.633043590933084488e-03,-8.206791244447231293e-04,-3.001750985646811642e-03,-3.111469536349359410e-03
-7.368326187133789062e-04,-2.580583095550537109e-04,1.058153342455625534e-03,-3.315556095913052559e-04,-1.555001638429054367e-02,-1.265829385064742851e-02
3.157779574394226074e-04,-6.452202796936035156e-05,1.003427547402679920e-03,2.936455130111426115e-04,-3.099610018925957888e-02,-8.841093476890993230e-03
-1.052543520927429199e-04,6.452202796936035156e-05,7.377713336609303951e-04,1.141925808042287827e-03,-4.474630780546995368e-03,2.034167383622581537e-04
-4.210695624351501465e-04,6.450713408412411809e-05,2.825033443514257669e-04,6.542842020280659199e-04,-1.066494663931272235e-03,-1.621302182050837759e-03
-6.315708160400390625e-04,3.871023654937744141e-04,1.181367042590864003e-04,1.010854728519916534e-03,-1.427425659319414564e-03,-1.421291987453859873e-04
2.105236053466796875e-04,-2.580732107162475586e-04,1.056537381373345852e-03,1.549153355881571770e-03,-1.163061673443444022e-02,-4.281885117317640876e-03
1.403540372848510742e-04,7.527023553848266602e-04,9.592241840437054634e-04,9.549203095957636833e-04,-2.009429840033405412e-02,-7.241281633697971287e-03
9.122937917709350586e-04,2.731174230575561523e-03,3.734785423148423433e-04,4.108353459741920233e-04,-9.510171562777003373e-03,-1.394783363945190091e-03
-1.473695039749145508e-03,2.580642700195312500e-03,1.091899350285530090e-03,1.466057379730045795e-03,-2.015246960845651358e-03,-4.331947022974957928e-04
8.420943631790578365e-04,1.612901687622070312e-03,1.215605880133807659e-03,8.906477596610784531e-04,-5.203377770052419748e-03,-3.812831025982205135e-03
4.210695624351501465e-04,1.051612198352813721e-02,1.040142262354493141e-03,2.198638860136270523e-03,3.831444717911747233e-03,5.612531873925297177e-03
3.157894313335418701e-02,7.664518058300018311e-02,1.921721547842025757e-02,4.184146597981452942e-02,4.821075476904468360e-02,7.374652566241035601e-02
8.400000631809234619e-02,7.367737591266632080e-02,3.307457640767097473e-02,4.829730838537216187e-02,5.006258467766144804e-02,1.251389486182192812e-01
1.591578871011734009e-01,1.174193918704986572e-01,1.790567338466644287e-01,4.701710864901542664e-02,2.149492642592463199e-01,9.812979503254304348e-02
1.108420789241790771e-01,1.574838459491729736e-01,1.953233033418655396e-01,7.471329718828201294e-02,1.912494016893901971e-01,5.650722381169437369e-02
7.357901334762573242e-02,2.825806736946105957e-01,4.569150134921073914e-02,1.944937855005264282e-01,5.762130603554282970e-02,1.556296857797949684e-01
1.144210696220397949e-01,1.349677443504333496e-01,9.745075367391109467e-03,1.952879577875137329e-01,3.421141308018249561e-02,1.227012965180733772e-01
-1.768434047698974609e-02,0.000000000000000000e+00,-6.253951694816350937e-03,-1.582464203238487244e-02,-3.017517171116779195e-02,-9.875832338815504485e-03
9.136843681335449219e-02,0.000000000000000000e+00,1.083856727927923203e-02,1.087733432650566101e-01,1.296051418120391929e-02,4.190708547506272197e-02
1.189476251602172852e-02,0.000000000000000000e+00,-6.061897799372673035e-02,1.877620443701744080e-02,-2.467563452740506591e-02,4.190480236759430710e-02
-5.273681879043579102e-02,0.000000000000000000e+00,-8.036856353282928467e-02,-2.036843076348304749e-02,-4.682422899001181804e-02,4.481314735847341524e-02
-3.557884693145751953e-02,0.000000000000000000e+00,-1.466642040759325027e-02,8.914261125028133392e-03,-3.041548723042808433e-02,3.766607357039220005e-02
-7.894814014434814453e-03,0.000000000000000000e+00,-9.971032850444316864e-03,-3.215837851166725159e-02,-1.471715031998321876e-02,-1.499347208896906203e-02
-2.084213495254516602e-02,0.000000000000000000e+00,-2.939442172646522522e-02,-3.665973618626594543e-02,-2.796492164838682015e-02,-2.315723731803398522e-02
-2.452623844146728516e-02,0.000000000000000000e+00,-1.491565816104412079e-02,1.493938639760017395e-02,-3.701642435827068311e-02,1.415512986364220183e-02
-5.473852157592773438e-03,0.000000000000000000e+00,-1.414543483406305313e-03,-7.080188021063804626e-03,-2.823181756111736718e-02,-1.482037915047507148e-02
-5.578815937042236328e-03,0.000000000000000000e+00,2.624599495902657509e-03,-5.485021509230136871e-03,-4.361324667958577095e-03,-4.990465769468599433e-03
-2.631485462188720703e-03,0.000000000000000000e+00,-6.424784660339355469e-04,-4.750483669340610504e-03,6.194185134089202904e-03,-1.241005852906373885e-04
-7.368922233581542969e-04,0.000000000000000000e+00,-1.855032496678177267e-05,-3.835709998384118080e-03,-9.758426586435220429e-03,7.654797713564254202e-03
-2.105295658111572266e-03,0.000000000000000000e+00,8.110560011118650436e-04,-8.600689470767974854e-04,-1.712743807974703714e-03,-1.065325714424553150e-03
-1.157999038696289062e-03,0.000000000000000000e+00,-1.414445432601496577e-04,-1.584750134497880936e-03,-3.804862193943048254e-03,-2.538938373420340788e-04
-3.157258033752441406e-04,0.000000000000000000e+00,-1.164482440799474716e-03,-1.954517327249050140e-03,1.353234836448891087e-03,-7.651426602944821909e-06
-1.578986528329551220e-03,0.000000000000000000e+00,-1.306161866523325443e-03,-2.005726099014282227e-03,2.194932015515682622e-03,-4.716971630097654966e-05
-1.473665237426757812e-03,0.000000000000000000e+00,-9.435708634555339813e-04,-7.865633233450353146e-04,-5.438345758060902924e-04,-1.004072037778330762e-03
-1.789510250091552734e-03,0.000000000000000000e+00,-9.711563470773398876e-04,-2.398782089585438371e-04,4.489947445993625053e-04,4.464410062294671411e-04
6.580352783203125000e-05,0.000000000000000000e+00,-2.755220280960202217e-03,-4.191864747554063797e-03,-2.678352163600905556e-03,5.596961077612913615e-04
-1.118421554565429688e-03,0.000000000000000000e+00,-1.526461332105100155e-03,-2.315573859959840775e-03,-4.746967010226477157e-03,-5.912836333163418168e-03
-7.368922233581542969e-04,0.000000000000000000e+00,4.008942923974245787e-04,-5.596933886408805847e-03,-1.427827713935414522e-02,-1.361628652096147363e-02
-1.473605632781982422e-03,0.000000000000000000e+00,-7.984227850101888180e-04,-4.789035301655530930e-03,-1.384832830368409873e-02,-1.979057403421391470e-02
-3.789424896240234375e-03,-1.529037952423095703e-02,-6.818992551416158676e-04,-1.293859258294105530e-02,-2.662424665467710838e-02,-3.299592396659978277e-02
-3.210526704788208008e-02,-1.179999709129333496e-01,-1.580336503684520721e-02,-2.346083521842956543e-02,-5.729533816200671481e-02,-5.284320239400841501e-02
-1.852643489837646484e-02,1.838713884353637695e-02,-4.490085691213607788e-02,2.123237401247024536e-02,-9.040475479578446993e-02,-1.914941641742801126e-03
-3.263056278228759766e-03,1.664507389068603516e-02,-1.372428331524133682e-02,2.760211005806922913e-02,-5.606871718281780659e-02,3.814242763576647377e-02
-4.736840724945068359e-03,9.032368659973144531e-03,-2.543996321037411690e-03,2.961195772513747215e-03,-1.481689221116155863e-02,-5.755846485568039128e-03
-7.789433002471923828e-03,-2.903461456298828125e-03,1.211091526784002781e-03,-8.459559641778469086e-03,-1.392201312671126345e-02,-9.660385427080919740e-03
-1.894772052764892578e-03,-1.419305801391601562e-03,2.497591311112046242e-03,-1.924772397615015507e-03,1.313634922872619626e-03,4.259403386015381265e-03
-2.736806869506835938e-03,9.679794311523437500e-04,2.288553863763809204e-03,6.844116374850273132e-03,9.737935585885537648e-03,1.068711776967978810e-02
-1.263141632080078125e-03,2.193391555920243263e-03,-1.063567106029950082e-05,5.985377938486635685e-04,1.437256333122682861e-02,6.569967357297645805e-03
-7.368326187133789062e-04,-2.580642933025956154e-03,-9.320903336629271507e-04,-7.777940481901168823e-04,4.858598654973178554e-03,-7.741456672154395369e-04
-9.474158287048339844e-04,-3.419220447540283203e-03,-1.162609201855957508e-03,-1.832189009292051196e-04,-1.870618334166795904e-03,-3.929557322077309456e-03
-6.315708160400390625e-04,-6.452202796936035156e-04,-9.236903861165046692e-04,-5.341663490980863571e-04,7.713885734236258784e-04,-1.078256043095054961e-03
-1.053214073181152344e-04,-1.548469066619873047e-03,-1.490034162998199463e-03,-3.941570757888257504e-04,-1.469875790073960076e-03,-1.907452622134458986e-03
-8.420944213867187500e-04,-1.419365406036376953e-03,-1.299964264035224915e-03,2.135318354703485966e-04,7.100797316416773697e-03,-5.264686699755494192e-04
-6.315708160400390625e-04,-8.386969566345214844e-04,-9.427125332877039909e-04,-4.792207910213619471e-04,-1.364372561677917872e-02,-8.810259877559900588e-03
1.052618026733398438e-04,-1.378953456878662109e-03,-1.224166247993707657e-03,2.017514489125460386e-04,-1.544464050458849158e-02,-5.050948703202440271e-03
-7.368922233581542969e-04,-1.201629638671875000e-03,-1.784775638952851295e-03,1.068254860001616180e-04,-1.270562686611498293e-02,-1.148791103110646805e-02
-8.420944213867187500e-04,-1.354932785034179688e-03,-7.590655004605650902e-04,1.285241451114416122e-04,-1.992679309151057510e-02,-9.272144555211303540e-03
-5.263090133666992188e-04,-2.645075321197509766e-03,-1.198733225464820862e-03,2.859173691831529140e-04,-1.375374137293228216e-02,-5.866789783047887674e-03
6.316304206848144531e-04,-2.451598644256591797e-03,1.865548430941998959e-03,-1.482891268096864223e-03,-1.187234532839198664e-03,1.887539368795737582e-04
-1.052677631378173828e-03,-2.496773004531860352e-02,7.257368415594100952e-03,-4.855249542742967606e-03,1.466460152296811259e-02,-1.558348258335984227e-02
2.421081066131591797e-03,-3.832262754440307617e-02,4.313857108354568481e-02,-1.855734735727310181e-02,4.226442756394988010e-02,4.130798039050920245e-03
4.705262184143066406e-02,-1.354813575744628906e-03,1.558585464954376221e-01,4.509671777486801147e-02,7.878160681407564425e-02,4.004799921069679414e-02
9.968435764312744141e-02,9.554833173751831055e-02,1.788156926631927490e-01,3.761152923107147217e-02,9.158340504433226670e-02,2.128383977966241680e-02
3.652626276016235352e-02,1.709669828414916992e-02,1.832206398248672485e-01,5.374768003821372986e-02,9.580397841531862468e-02,3.044822345079012393e-02
8.126306533813476562e-02,3.238713741302490234e-02,1.470264792442321777e-01,4.287922382354736328e-02,4.849317737313185717e-02,1.585013719289496414e-02
3.305262327194213867e-02,8.709669113159179688e-03,1.235834360122680664e-01,7.758832722902297974e-02,8.462471119048586843e-02,2.252636471822766495e-02
-6.105303764343261719e-03,1.225948333740234375e-03,1.062778290361166000e-02,8.730817586183547974e-03,-5.201893298035109581e-03,-9.386895943932049846e-03
7.684218138456344604e-02,1.954835653305053711e-02,4.200854524970054626e-02,5.123274773359298706e-02,7.605849381792495478e-02,5.106556529430994473e-02
1.610517501831054688e-02,0.000000000000000000e+00,7.238572929054498672e-03,-1.458624377846717834e-02,3.526916686851677696e-02,3.471914530728009707e-03
-7.157802581787109375e-03,0.000000000000000000e+00,-1.023123599588871002e-02,-1.630464941263198853e-02,-7.928593924656501812e-04,-6.254690906782323090e-03
6.536841392517089844e-02,0.000000000000000000e+00,7.585620135068893433e-02,4.549109726212918758e-04,1.055666822941674354e-01,1.465967137572898871e-02
-8.947312831878662109e-03,0.000000000000000000e+00,4.808383062481880188e-02,7.476517930626869202e-03,5.166030099748297744e-02,1.267722547560579116e-02
-2.189481258392333984e-02,0.000000000000000000e+00,-8.080919273197650909e-03,-3.819903125986456871e-03,4.875359487535035896e-03,8.186440449039933398e-03
-6.315946578979492188e-03,0.000000000000000000e+00,-4.218737129122018814e-03,-1.048062695190310478e-03,2.406209933200731399e-03,-5.185253082457319529e-03
-3.684163093566894531e-03,0.000000000000000000e+00,-1.640206901356577873e-03,-1.550515764392912388e-03,-5.167321891769383058e-03,-4.565620433514605558e-03
-2.947270870208740234e-03,0.000000000000000000e+00,-1.348469755612313747e-03,-2.041558036580681801e-03,3.276030439786303816e-03,2.190644229472266113e-03
6.315708160400390625e-04,0.000000000000000000e+00,-1.206547021865844727e-03,-1.014439389109611511e-03,2.542478509350942772e-02,1.027261242554278198e-02
-4.211068153381347656e-04,0.000000000000000000e+00,-3.607053076848387718e-04,-1.619354356080293655e-03,1.679328906840105162e-02,6.162517125864908074e-03
-9.474754333496093750e-04,0.000000000000000000e+00,-6.976786069571971893e-03,-4.045831505209207535e-03,-4.049572924766042803e-03,6.445271343337444225e-05
-1.368343830108642578e-03,0.000000000000000000e+00,-1.697738072834908962e-03,-3.010896733030676842e-03,-2.446731602470109124e-02,-9.260045638763036990e-03
6.315112113952636719e-04,0.000000000000000000e+00,-1.328728976659476757e-03,-1.488575362600386143e-04,-1.185915473359555605e-04,-1.926412994849940885e-03
9.474158287048339844e-04,0.000000000000000000e+00,-1.203813124448060989e-03,-7.523214444518089294e-04,4.976454524796558587e-06,1.665992297232410380e-03
-7.368326187133789062e-04,0.000000000000000000e+00,-1.439642626792192459e-03,-4.368283262010663748e-04,-7.530078603673606708e-04,1.123468401489691182e-02
-1.473724842071533203e-03,0.000000000000000000e+00,-1.039856695570051670e-03,-1.914437889354303479e-04,1.279710688048929512e-02,1.477603219990153427e-02
6.315708160400390625e-04,0.000000000000000000e+00,-1.237619668245315552e-03,2.416053757769986987e-04,5.213595045952423845e-03,6.804354742214080431e-03
1.463162899017333984e-02,0.000000000000000000e+00,-1.265007653273642063e-03,3.015778784174472094e-04,1.829105334278224859e-02,1.973908654854783506e-02
3.515809774398803711e-02,0.000000000000000000e+00,1.508863363415002823e-02,2.546218410134315491e-02,4.819353036090490150e-02,4.857974661568498220e-02
1.505255699157714844e-02,0.000000000000000000e+00,8.082772046327590942e-02,4.786579310894012451e-02,8.279112761661622244e-02,4.144433686643900216e-02
9.578943252563476562e-03,0.000000000000000000e+00,3.804706782102584839e-02,1.629668101668357849e-02,2.252073751912675448e-02,-1.093215976795836042e-02
0.000000000000000000e+00,0.000000000000000000e+00,8.173517137765884399e-02,2.786433696746826172e-02,2.271192844947833578e-02,-7.114677888604203915e-03
0.000000000000000000e+00,0.000000000000000000e+00,1.154065225273370743e-02,6.027337629348039627e-03,3.414333835246363691e-03,-2.334796805622707527e-03
0.000000000000000000e+00,0.000000000000000000e+00,5.784531240351498127e-04,1.030129787977784872e-04,1.989980359217380368e-03,4.063285033722996431e-05
0.000000000000000000e+00,0.000000000000000000e+00,-6.711913156323134899e-04,-2.456603106111288071e-04,-8.882478898419421398e-03,-5.436353163497775753e-03
0.000000000000000000e+00,0.000000000000000000e+00,-7.704410818405449390e-04,-1.293772249482572079e-03,-1.588465305097130909e-02,3.729212103108642262e-03
0.000000000000000000e+00,0.000000000000000000e+00,-1.379625406116247177e-03,-5.118132685311138630e-04,-1.560628827844290356e-02,-4.682045324478356640e-03
0.000000000000000000e+00,0.000000000000000000e+00,-7.291793008334934711e-04,-2.499234396964311600e-04,-5.749353391869327368e-03,3.907373841102290690e-03
0.000000000000000000e+00,0.000000000000000000e+00,-9.414654923602938652e-04,-1.655595406191423535e-04,-6.903194035491999614e-03,2.554491235565192753e-02
0.000000000000000000e+00,0.000000000000000000e+00,-2.773637417703866959e-03,-1.178583013825118542e-03,-4.344729692436821722e-03,-5.896978831631094486e-03
0.000000000000000000e+00,0.000000000000000000e+00,-1.477729063481092453e-03,1.048975609592162073e-04,-6.047915637243939102e-03,3.564102760436921313e-03
0.000000000000000000e+00,0.000000000000000000e+00,-1.298260060139000416e-03,2.826453710440546274e-04,-9.072882780456481555e-03,-2.831813139192479456e-03
0.000000000000000000e+00,0.000000000000000000e+00,-1.124134054407477379e-03,-4.881901622866280377e-05,-2.261037648304764502e-02,-4.344452163183576410e-03
0.000000000000000000e+00,0.000000000000000000e+00,-9.207029361277818680e-04,5.060352850705385208e-04,-1.609293569714953520e-03,3.539121080057078261e-03
0.000000000000000000e+00,0.000000000000000000e+00,-4.124947299715131521e-04,-5.080288392491638660e-04,-2.480335597948357673e-03,-3.455692154470474398e-03
0.000000000000000000e+00,0.000000000000000000e+00,-8.976081735454499722e-04,-2.013042831094935536e-04,-6.962735682720655461e-03,-1.256188451097456360e-03
-5.473613739013671875e-03,0.000000000000000000e+00,-1.093093026429414749e-02,6.722439080476760864e-03,-5.618982547173523301e-03,3.029702970638092907e-02
-6.515794992446899414e-02,0.000000000000000000e+00,-1.367010921239852905e-01,-1.000367477536201477e-01,-1.249262102779056249e-01,-7.827414629363538268e-02
-1.707368493080139160e-01,-3.722590208053588867e-02,-1.385375261306762695e-01,-1.605876982212066650e-01,-1.807441135349563410e-01,-5.849692975595477407e-02
-2.667368650436401367e-01,-4.167747497558593750e-02,-1.621863991022109985e-01,-1.511945128440856934e-01,-1.367143644511514822e-01,-1.238939572200354888e-01
-5.715781450271606445e-02,-1.129030585289001465e-01,-1.071694642305374146e-01,-1.170986071228981018e-01,-9.422915853821223209e-02,-5.565534236151181702e-02
-1.368427276611328125e-02,-9.464520215988159180e-02,-4.164232686161994934e-02,-6.611166894435882568e-02,-5.239020582560272032e-02,-3.209832104195964320e-02
-2.147367596626281738e-02,-9.561294317245483398e-02,-6.911893375217914581e-03,-1.089077908545732498e-02,-4.172632338528359242e-02,-3.782727834812460443e-02
-3.315791487693786621e-02,-4.838705062866210938e-02,-5.570136476308107376e-03,-1.829357258975505829e-02,-1.672838635699314125e-02,-1.672474510487997890e-02
-7.684230804443359375e-03,-8.580684661865234375e-03,-1.522702630609273911e-03,-2.793383086100220680e-03,-2.205523751730709137e-02,-1.612137183097805959e-02
-1.084205508232116699e-02,-7.741868495941162109e-03,-3.865548642352223396e-03,-6.898678839206695557e-03,-1.505185806825259931e-02,-1.090087575967091382e-02
-1.063161995261907578e-02,-3.935515880584716797e-03,-4.156038910150527954e-02,-2.853143401443958282e-02,-1.048615783034101412e-02,-9.014867853073260662e-03
-2.210527658462524414e-03,6.452202796936035156e-04,-9.541994892060756683e-03,-3.524135332554578781e-03,-4.550146212022987413e-03,-4.126628955920641495e-03
-2.947330707684159279e-03,1.522576808929443359e-02,-6.132536754012107849e-02,2.070934511721134186e-02,-6.765947849891595922e-03,-6.791468692644020422e-03
-4.315733909606933594e-03,2.038705348968505859e-02,-3.157488629221916199e-02,6.916252523660659790e-02,-7.235831383786717197e-02,4.784217865264039915e-02
-9.474158287048339844e-04,2.903223037719726562e-03,5.150933749973773956e-03,2.507539838552474976e-02,-1.043867738948200952e-02,3.452784916699602746e-02
-5.263388156890869141e-04,2.367740869522094727e-02,1.542643364518880844e-02,8.412127941846847534e-02,3.516764999795896074e-02,6.664761456997236877e-02
-9.473562240600585938e-04,7.419347763061523438e-03,2.111053327098488808e-03,1.267795730382204056e-02,2.603837578878653858e-02,4.799387328287174626e-02
6.316006183624267578e-04,-2.064466476440429688e-03,-5.251322407275438309e-03,-1.484918687492609024e-02,-7.507156266015613255e-03,-1.054809973956938318e-02
-1.263171434402465820e-03,-2.129077911376953125e-03,1.814690651372075081e-03,-3.972531761974096298e-03,-8.291576107009923646e-03,-8.473482111789554239e-03
-7.368624210357666016e-04,7.612883578985929489e-03,-3.681888047140091658e-04,-2.687705447897315025e-03,-1.868869192067634799e-02,-2.833432281733855307e-03
-2.947360277175903320e-03,5.806452035903930664e-02,-1.156943663954734802e-02,1.848344691097736359e-02,-4.021605184180998549e-02,2.332126469372952648e-02
1.368433237075805664e-03,-1.548409461975097656e-03,-9.950620587915182114e-04,7.841458427719771862e-04,-1.910136690014496708e-02,-8.826265897562746154e-03
8.631557226181030273e-03,-3.483891487121582031e-03,-2.819531364366412163e-03,-3.912450280040502548e-03,-9.957883584425175627e-03,-8.924716170757518441e-03
-8.420944213867187500e-04,-1.999914646148681641e-03,2.235207241028547287e-03,-1.574115012772381306e-03,-1.075418589764964850e-02,-1.026766095099262976e-02
-1.578956842422485352e-03,-9.677410125732421875e-04,3.964791540056467056e-04,-4.310150980018079281e-04,-1.078143487012006574e-02,-8.214382418229027039e-03
1.052916049957275391e-04,-1.096785068511962891e-03,9.232228039763867855e-04,-1.686390372924506664e-03,5.144459180858595992e-04,-4.048990215362036071e-04
2.210497856140136719e-03,-5.806088447570800781e-04,3.081862814724445343e-04,2.625938504934310913e-04,8.699366287178156298e-04,4.672402657266150339e-04
-6.315410137176513672e-04,-2.580881118774414062e-04,6.129105458967387676e-04,-1.288135652430355549e-03,-3.750273594222530704e-03,-3.399259503862467335e-03
-1.052632927894592285e-02,-2.581477165222167969e-04,2.756009576842188835e-03,-5.695416475646197796e-04,-9.378179233726413599e-03,2.194109278496822468e-04
-2.210527658462524414e-02,-1.161158084869384766e-03,-1.355679146945476532e-02,1.649476587772369385e-02,-5.801588707495852759e-02,-5.697312735421178331e-03
-2.115789242088794708e-02,-2.258181571960449219e-03,1.692367484793066978e-03,9.777718223631381989e-04,-2.939367394156633395e-02,-4.550475432357203864e-03
-3.263145685195922852e-03,3.870725631713867188e-04,8.777099428698420525e-04,-9.665312245488166809e-04,-7.330114177386271024e-03,-7.454713353636455153e-03
-1.578927040100097656e-03,-6.449222564697265625e-05,-6.286492862273007631e-05,-5.560560384765267372e-04,-5.810905411854250247e-03,-6.127326125865750761e-03
-1.473724842071533203e-03,-2.580285072326660156e-04,1.322558149695396423e-03,-9.551394614391028881e-04,1.198628538016421885e-02,1.778158592721856834e-02
-9.473562240600585938e-04,-6.455183029174804688e-05,1.127017167164012790e-04,-2.586585760582238436e-04,1.394433178553100561e-02,8.736259709747784541e-03
-3.157854080200195312e-04,1.192092895507812500e-07,-1.326502679148688912e-04,2.156408882001414895e-04,6.577211879929656391e-03,3.268748300694013231e-03
-2.104937884723767638e-04,6.443262100219726562e-05,1.756816782290115952e-04,-2.467185549903661013e-04,-9.983567731778109078e-03,-8.889634749027708338e-03
6.315410137176513672e-04,1.290440704906359315e-04,-2.602254971861839294e-04,2.003291156142950058e-04,-4.487059756875133587e-03,-4.880573749789895999e-03
-1.157879829406738281e-03,3.224611282348632812e-04,-1.842965284595265985e-04,2.792055893223732710e-04,-7.332348167169433495e-04,2.306385984007064405e-03
2.105236053466796875e-04,-1.934766769409179688e-04,1.548071741126477718e-04,5.348070408217608929e-04,-3.137800116088218516e-03,-2.696188110400704607e-03
1.368403434753417969e-03,2.580285072326660156e-04,7.330274675041437149e-04,1.238547964021563530e-03,-2.741998257488109658e-03,-1.288531988212188173e-03
-1.052618026733398438e-03,3.871917724609375000e-04,1.141692977398633957e-03,1.580686308443546295e-03,-1.612301434162866087e-02,5.310892541097594899e-04
2.105534076690673828e-04,2.580285072326660156e-04,3.384419833309948444e-04,7.150476449169218540e-04,-5.045148093459239647e-03,-2.270650173605420763e-03
-1.973807811737060547e-04,2.392530441284179688e-04,-4.108129360247403383e-05,1.329377118963748217e-04,-5.242764696404833558e-03,-2.717373833401620642e-03
1.973807811737060547e-04,-4.565715789794921875e-05,7.058991468511521816e-04,1.182893640361726284e-03,-6.343192161939015250e-03,-7.426438543117752644e-03
-1.052916049957275391e-04,9.031295776367187500e-04,-9.958519367501139641e-04,4.319358267821371555e-04,-5.227798931497495971e-03,-2.796726378563402227e-03
-1.052618026733398438e-04,-3.225803375244140625e-04,4.727778024971485138e-03,1.893132459372282028e-03,4.449059506747232717e-03,2.328314784715068697e-03
4.315763711929321289e-03,6.452202796936035156e-04,5.921337753534317017e-03,-2.322538523003458977e-03,1.332523953650133208e-03,-9.184451678685312537e-03
2.073684334754943848e-02,1.419365522451698780e-03,1.170532777905464172e-01,-1.837251149117946625e-02,8.508752032345512362e-02,-2.877860660016967609e-03
9.263160079717636108e-02,9.419381618499755859e-03,1.792370676994323730e-01,7.476449757814407349e-02,1.037787392811964082e-01,1.111243030964894629e-01
3.989467024803161621e-02,2.167742848396301270e-01,4.346373677253723145e-02,1.945008784532546997e-01,8.570886818340284208e-02,1.280649061524261612e-01
5.073684453964233398e-02,1.023225188255310059e-01,2.255870029330253601e-02,1.770672947168350220e-01,2.485946188740584262e-02,1.030355251344037271e-01
8.021047711372375488e-02,-1.367753744125366211e-02,9.777182340621948242e-02,1.628282219171524048e-01,5.331232777167826953e-02,3.791314229713149686e-02
1.263201236724853516e-03,-1.458054780960083008e-02,2.667114324867725372e-02,5.806194245815277100e-02,6.401031526791278736e-03,2.990232585427121670e-02
-1.031565573066473007e-02,-6.774246692657470703e-03,-2.927602455019950867e-02,3.950997069478034973e-02,-2.398982081742317973e-02,-1.067723850904450655e-03
-2.463167905807495117e-02,-7.741868495941162109e-03,-3.387927636504173279e-02,2.956171054393053055e-03,-3.174752735637298429e-02,-1.248039201997719339e-02
-1.273691561073064804e-02,-5.483865737915039062e-03,-9.347244165837764740e-03,-7.350018247961997986e-03,-3.622471968461127290e-02,-1.718751506910076721e-02
-1.684188842773437500e-03,-5.290448665618896484e-03,-1.938816742040216923e-03,-1.575136906467378139e-03,-2.398457108154516959e-02,-1.166299295225470267e-02
-7.368326187133789062e-04,-5.032241344451904297e-03,-2.914952114224433899e-03,-1.496794167906045914e-03,-4.212094796126830687e-03,1.743993251509270981e-03
2.736747264862060547e-03,-3.483772277832031250e-03,-1.497299526818096638e-03,6.082886102376505733e-05,-1.158501860977434461e-03,4.557607604580737881e-03
9.474754333496093750e-04,-4.064619541168212891e-03,-8.885586430551484227e-05,3.779593622311949730e-03,1.283047814109217200e-02,5.672214943478026683e-03
1.200002338737249374e-02,-3.096699714660644531e-03,3.593399748206138611e-02,4.088520631194114685e-02,4.376375048244085519e-02,2.623390604245523505e-02
2.210557460784912109e-03,-7.741451263427734375e-04,1.874546171166002750e-03,3.206613706424832344e-03,9.201636331631846133e-03,1.458727298953987894e-02
1.578927040100097656e-03,-1.096785068511962891e-03,-7.318050134927034378e-03,-2.783027011901140213e-03,-6.578272367672610699e-03,-4.377407732296112464e-03
4.210531711578369141e-02,6.449222564697265625e-05,5.810801405459642410e-03,8.020950481295585632e-03,1.774653952928773037e-02,-9.255818461868098312e-04
2.073687314987182617e-02,3.871023654937744141e-03,-2.888797025661915541e-04,1.378930639475584030e-03,2.148728467831872990e-03,-1.006080772566020354e-02
4.209280014038085938e-04,1.289248466491699219e-04,-2.146429615095257759e-03,-3.553485730662941933e-04,-2.805909877164669552e-03,-2.293594578560376185e-03
2.947509288787841797e-03,3.032267093658447266e-03,-2.608022885397076607e-03,7.761800079606473446e-04,1.680590347496035974e-02,1.696111553635404334e-02
-1.052677631378173828e-03,5.548357963562011719e-03,-3.281134180724620819e-03,1.106680356315337121e-04,-1.362859863058751841e-02,-1.129326835375243920e-02
-1.263201236724853516e-03,-3.032207489013671875e-03,-1.956543419510126114e-03,-5.509179118234897032e-06,8.090341109299181710e-03,1.595511354241208046e-02
-2.421021461486816406e-03,-1.290380954742431641e-03,-1.364570576697587967e-03,2.673552371561527252e-04,-5.730952531929567328e-03,-2.779091266252364800e-03
-1.052677631378173828e-03,2.129018306732177734e-03,-1.282588928006589413e-03,3.051439416594803333e-04,-3.871452250292062303e-03,-3.852661641287363770e-03
-3.157258033752441406e-04,7.161378860473632812e-03,-9.403062285855412483e-04,-4.665335291065275669e-04,3.525320711653678885e-04,5.585453750228674963e-05
-1.706182956695556641e-03,5.269050598144531250e-04,-1.223832950927317142e-03,2.035084908129647374e-04,-2.904858539020782615e-03,3.039961906463273245e-03
-7.149577140808105469e-04,4.634320735931396484e-03,-1.263098325580358505e-03,2.963018778245896101e-04,-6.655669471492542399e-04,-3.616694688158006432e-04
-9.474158287048339844e-04,1.419365522451698780e-03,-1.268536085262894630e-03,3.091527323704212904e-04,2.662637466174233580e-04,-1.900637777835639808e-04
-4.210472106933593750e-04,-2.451598644256591797e-03,-4.873293917626142502e-03,-2.668030560016632080e-03,-1.075814895375692970e-02,-5.959897274139702716e-03
-2.420961856842041016e-03,-1.225709915161132812e-03,-5.705319344997406006e-03,-4.902194719761610031e-03,-9.196917062086029659e-03,1.517047806816732014e-03
-2.652633190155029297e-02,-2.309691905975341797e-02,-3.748252987861633301e-02,-2.940150909125804901e-02,-8.181611272726740935e-02,-3.622513874485111529e-02
-4.873692989349365234e-02,-6.883865594863891602e-02,-5.898377671837806702e-02,-1.459570825099945068e-01,-9.138576313210933222e-02,-7.233686319664922593e-02
-1.673671603202819824e-02,-1.206433773040771484e-02,9.993591345846652985e-03,-3.121478855609893799e-02,-2.063533436682618571e-02,-4.444586323413357576e-02
-4.631668329238891602e-03,-3.032386302947998047e-03,9.261918603442609310e-04,-2.556833438575267792e-03,5.655672048908932936e-03,9.569838554376541850e-03
-1.063156127929687500e-02,-8.387565612792968750e-04,-2.485501579940319061e-02,2.355194278061389923e-02,-2.862560544137338070e-02,3.944066156141179391e-02
-2.157890796661376953e-02,-1.032173633575439453e-03,-7.413925975561141968e-02,4.180350527167320251e-02,-8.147925604865235982e-02,1.855006708772877211e-02
-3.000003099441528320e-02,3.354907035827636719e-03,-7.862495630979537964e-02,1.459044963121414185e-02,-5.561419884151774795e-02,2.194435286564799803e-02
-2.094730734825134277e-02,-8.388161659240722656e-04,-1.406872924417257309e-02,1.444924529641866684e-02,-3.389529567259330634e-02,2.704113984597311671e-02
-4.210591316223144531e-03,-9.031891822814941406e-04,3.636653535068035126e-03,3.079864755272865295e-02,-1.438787155681531260e-02,5.285197652043382988e-02
-1.894712331704795361e-03,9.032487869262695312e-04,1.439400715753436089e-03,2.734342357143759727e-03,-3.959640807900566273e-03,-5.118754665312863494e-03
3.158151812385767698e-04,2.387166023254394531e-03,2.179334638640284538e-03,1.230433583259582520e-03,2.206245577494936327e-03,-3.082831680680492292e-03
-1.052707433700561523e-03,-1.161396503448486328e-03,-7.179853273555636406e-04,-5.613049142993986607e-04,1.404136722614968136e-03,1.512832189481527756e-02
-4.210472106933593750e-04,-2.129077911376953125e-03,-2.476911759003996849e-04,1.737277343636378646e-04,-1.902462370782398438e-03,-4.664429869023711817e-03
-1.052618026733398438e-04,-7.741451263427734375e-04,-1.050113234668970108e-03,-8.566706674173474312e-05,-6.717555523435558840e-04,-5.494307400396913899e-03
-1.052320003509521484e-04,-1.419305801391601562e-03,-1.919634960358962417e-04,-1.075031934306025505e-03,2.584620857494890345e-03,3.762812465646303561e-03
0.000000000000000000e+00,-7.741451263427734375e-04,-8.670670795254409313e-04,-2.798279165290296078e-04,5.460715854696651661e-03,1.147414820766190502e-02
-1.052618026733398438e-04,-1.935958862304687500e-04,-8.851020247675478458e-04,4.740431031677871943e-04,-1.690997867698218471e-05,9.890802500517659190e-03
-3.158152103424072266e-04,-6.452202796936035156e-04,-1.216187840327620506e-03,3.337679081596434116e-04,-1.941501100367393207e-03,-3.798981921283278718e-03
3.157854080200195312e-04,-1.289248466491699219e-04,-1.262039644643664360e-03,3.143413632642477751e-04,-9.731702040033374246e-04,-4.394086453606615983e-03
-2.104937884723767638e-04,-3.226399421691894531e-04,-1.268389634788036346e-03,3.116509760729968548e-04,-7.194483810216922848e-03,-1.535171176237720703e-03
3.114640421699732542e-04,-8.730292320251464844e-04,-1.269268919713795185e-03,3.112784179393202066e-04,-1.497024610284292123e-02,-1.373432278879493929e-02
-2.062320709228515625e-04,-6.753802299499511719e-04,-2.819034503772854805e-03,-1.112546306103467941e-03,1.944429165388505965e-03,9.315143938065872931e-03
-3.157258033752441406e-04,-3.226399421691894531e-04,-2.477041016391012818e-05,-3.155542770400643349e-03,-3.613555658812117599e-02,-1.884395807288363756e-02
-1.052916049957275391e-04,1.935958862304687500e-04,-1.097041531465947628e-03,-1.688894117251038551e-04,3.556970394585334816e-02,4.796668953128302437e-03
2.104938030242919922e-04,-7.097125053405761719e-04,-4.384563304483890533e-03,-1.464323047548532486e-02,8.475496182126285305e-03,-2.730242471724020348e-02
2.578952908515930176e-02,0.000000000000000000e+00,6.132034957408905029e-02,-4.471432790160179138e-02,1.021312617286724844e-01,1.173688027620356511e-03
8.231579512357711792e-02,-5.161285400390625000e-03,1.703180819749832153e-01,-2.829323289915919304e-03,1.233149761643943521e-01,-5.022728252385366687e-03
1.176841855049133301e-01,5.548417568206787109e-03,1.942822188138961792e-01,1.593897491693496704e-02,1.516177197938475274e-01,3.732897352924791079e-02
1.251578927040100098e-01,-2.877420186996459961e-02,1.103479564189910889e-01,-3.126467391848564148e-02,1.058369901231515087e-01,-2.105156962282550559e-02
-7.157862186431884766e-03,-3.548401594161987305e-02,3.921146970242261887e-03,-3.900116309523582458e-02,-3.453407603460689757e-02,-5.500187662255884291e-02
5.736845731735229492e-02,-1.090306043624877930e-02,-1.224660687148571014e-02,-3.300127759575843811e-02,-5.039533091598968895e-02,-7.016917690613588832e-02
6.652623414993286133e-02,-7.245165109634399414e-02,-9.665635414421558380e-03,-7.167394459247589111e-02,-1.572860011925847346e-02,-5.340176385958894656e-02
1.279999613761901855e-01,-3.322583436965942383e-02,-7.890066131949424744e-03,-5.053763836622238159e-02,-4.514511704005030879e-02,-6.852471050947261944e-02
1.021057367324829102e-02,-3.871023654937744141e-03,2.022328772000037134e-06,-2.725894190371036530e-02,2.002136463990566995e-02,-3.912773713870087988e-02
0.000000000000000000e+00,-8.967757225036621094e-03,-4.374654032289981842e-03,-4.103573039174079895e-03,-3.197675826848112024e-02,-2.935934146717711357e-02
0.000000000000000000e+00,2.516210079193115234e-03,-7.303403690457344055e-03,-1.431558630429208279e-03,-1.273885184286882577e-02,-1.283236332235282440e-02
0.000000000000000000e+00,-1.296776439994573593e-02,-7.314295507967472076e-03,-5.868471227586269379e-03,-2.359966736969809631e-02,-9.643764948307875784e-03
-6.316304206848144531e-04,1.258063316345214844e-02,-8.862622082233428955e-03,-2.260463684797286987e-02,-3.218861848860044006e-02,-1.382454727428250596e-02
-1.010507345199584961e-02,-1.477420330047607422e-02,-1.429549045860767365e-02,-1.203188113868236542e-02,-3.558135919588778506e-02,-2.898092416995901033e-02
-1.105278730392456055e-02,3.354847431182861328e-03,-1.195794530212879181e-02,-1.636126264929771423e-02,-1.565748350493301189e-02,-2.722198983159063168e-02
-1.652634143829345703e-02,8.000016212463378906e-03,-3.276027040556073189e-03,-1.009866013191640377e-03,-8.438286445575648997e-03,-8.839783019798153063e-03
-8.842051029205322266e-03,3.225803375244140625e-04,-2.515616128221154213e-03,9.116572327911853790e-04,-6.396290108634516969e-03,-6.890137375354266069e-03
-1.894712331704795361e-03,-3.225803375244140625e-04,-1.170077375718392432e-04,1.524727907963097095e-03,-4.068601156987927681e-03,-1.479198979629936517e-02
-5.684137344360351562e-03,9.676814079284667969e-04,-2.247798722237348557e-03,2.333358163014054298e-03,-7.576522109908445657e-03,-9.607209990380338738e-03
-4.210710525512695312e-03,7.097125053405761719e-04,-3.534837858751416206e-03,-8.685521897859871387e-04,-1.478409681444325940e-02,-1.014591657494090526e-02
-3.157913684844970703e-03,0.000000000000000000e+00,-1.895422465167939663e-03,7.748230709694325924e-04,-2.769542888160447802e-03,1.576621550273105132e-03
-1.578927040100097656e-03,1.025801897048950195e-02,-2.410394605249166489e-03,-2.199202310293912888e-03,-6.380412130006618554e-03,-5.917363719741941530e-03
-2.210497856140136719e-03,6.580710411071777344e-03,-1.552355708554387093e-03,-1.211907132528722286e-03,-6.237088983663596764e-03,-1.050848219488043078e-02
-2.421081066131591797e-03,6.258130073547363281e-03,-1.055466243997216225e-03,-2.987835905514657497e-04,-3.980379118921018033e-03,-5.388131254608130583e-03
-2.315759658813476562e-03,4.580616950988769531e-03,-1.518388977274298668e-03,-1.293852925300598145e-03,-3.133577972741274920e-03,-3.936223665844035269e-03
-2.105295658111572266e-03,-6.455183029174804688e-05,-1.377077074721455574e-03,-1.205741544254124165e-03,-4.548208466107261927e-03,-6.336761437025550947e-03
-2.947211265563964844e-03,-1.999974250793457031e-03,-1.085234223864972591e-03,-1.488773035816848278e-03,-4.841891320982227853e-03,-4.487632705147293066e-03
-4.526376724243164062e-03,-3.226399421691894531e-04,-1.243904000148177147e-03,6.193970330059528351e-05,3.905974278658685961e-03,-2.639302381386710028e-03
-3.684163093566894531e-03,-2.580285072326660156e-04,-1.265877974219620228e-03,2.766961697489023209e-04,2.780607992284078733e-03,1.950548105175836655e-03
-5.052685271948575974e-03,-7.097125053405761719e-04,-9.269275702536106110e-03,-2.005085349082946777e-03,-1.924767341287392242e-02,-1.691368389639880121e-02
-3.589481115341186523e-02,-8.258044719696044922e-03,-1.465182006359100342e-02,-6.955690914765000343e-04,-2.468401597385394552e-02,-1.124536291392141951e-03
-4.273664951324462891e-02,-2.851617336273193359e-02,-4.783637356013059616e-03,-1.795012969523668289e-03,-2.983947294132960337e-02,-4.662304694108865277e-02
-8.000075817108154297e-03,-5.929023027420043945e-02,1.739215338602662086e-03,-2.899863058701157570e-03,2.127894628669224630e-02,-2.739022728387840999e-02
-2.842187881469726562e-03,-4.322588443756103516e-03,3.762812819331884384e-03,-3.994917497038841248e-03,1.823102133560894345e-02,-1.527198984451860753e-02
-1.578927040100097656e-03,4.838705062866210938e-03,-5.081076640635728836e-03,-2.900077728554606438e-03,-1.405188021927905595e-02,3.484637613036051240e-03
9.052693843841552734e-03,4.322588443756103516e-03,-1.797283766791224480e-03,-1.335103443125262856e-04,1.756631782727779978e-02,2.232286048415368929e-04
7.652628421783447266e-02,3.064507246017456055e-02,4.014157876372337341e-02,-1.621556840837001801e-02,2.755161215562296206e-02,-2.302706912964769259e-02
1.831567287445068359e-02,-3.245157003402709961e-02,3.017007373273372650e-02,-9.395807050168514252e-03,4.035993134900905943e-02,-5.574641815875525097e-02
2.852648496627807617e-02,-1.587092876434326172e-02,1.162087451666593552e-02,-2.976597100496292114e-02,-4.292438810887233558e-02,-6.488337153615741926e-02
-1.347380876541137695e-02,-8.774161338806152344e-03,1.101811509579420090e-02,4.056871868669986725e-03,-1.676429183075534013e-02,-2.615544666137736840e-02
-1.168429851531982422e-02,-1.548409461975097656e-03,-5.476146470755338669e-03,-3.380517708137631416e-03,-1.031837334600282929e-02,-6.823341921268766264e-03
-4.631400108337402344e-03,-2.129018306732177734e-03,-5.477297585457563400e-03,-4.999302793294191360e-03,-1.605749978062043226e-02,-1.124389324262109469e-02
-4.736900795251131058e-03,-2.580642933025956154e-03,-1.903438824228942394e-03,-2.427394967526197433e-03,-3.395819978801384309e-02,-2.128699566632663576e-02
-6.105244159698486328e-03,5.548357963562011719e-03,-1.408499083481729031e-03,-2.071214374154806137e-03,-3.579123325219768503e-02,-9.110839906299128543e-03
-4.631638526916503906e-03,-2.193510532379150391e-03,-9.068020619451999664e-03,-2.517994958907365799e-03,-4.370008809324588128e-02,-2.851432767102712873e-02
-3.368496894836425781e-03,-2.258121967315673828e-03,-8.601156063377857208e-03,-9.653233923017978668e-03,-5.162292849439609199e-02,-4.954455474543362214e-02
-5.262970924377441406e-03,-1.870870590209960938e-03,-2.284775720909237862e-03,-1.068747602403163910e-03,-4.968989250654232137e-02,-1.954125326269284812e-02
-3.894746303558349609e-03,4.451513290405273438e-03,-7.357384543865919113e-03,4.379319027066230774e-03,-4.520326796054519036e-02,-1.642989808324468726e-02
-3.368377685546875000e-03,5.741953849792480469e-03,-2.112527145072817802e-03,8.746052044443786144e-04,-3.276240967526078407e-02,8.007418887648609651e-04
-6.421148777008056641e-03,-1.677393913269042969e-03,1.360783353447914124e-03,2.519142115488648415e-03,-4.807849936127261969e-03,-4.099158863127838615e-03
-3.263175487518310547e-03,2.311468124389648438e-04,-1.204259577207267284e-03,2.273641759529709816e-03,-2.711492595139119999e-02,-6.689251097984572070e-03
-3.473699092864990234e-03,8.656382560729980469e-04,-1.260387711226940155e-03,5.829923320561647415e-04,-2.670422271338068754e-02,-4.352313935031659753e-03
-2.526283264160156250e-03,-3.225803375244140625e-04,-1.268160762265324593e-03,3.488561778794974089e-04,-2.768412876999803984e-02,-3.831780864711653578e-02
-2.947390079498291016e-03,-3.871321387123316526e-04,-3.032979089766740799e-03,-7.464628433808684349e-04,-2.383491858331154845e-02,-1.412395371589192372e-02
-3.578841686248779297e-03,6.455183029174804688e-05,-1.286373706534504890e-03,8.335228194482624531e-04,-2.517068585690296345e-02,-1.245950430462627878e-02
-1.357907056808471680e-02,-3.096759319305419922e-03,-1.468652952462434769e-02,1.957871572813019156e-04,-3.259820914522393309e-02,-5.343255379495537305e-03
-6.526309251785278320e-02,-1.651614904403686523e-02,-5.636995285749435425e-02,1.025457866489887238e-02,-3.375962049311809210e-02,-4.834129209001725158e-03
-1.892631649971008301e-01,-4.025804996490478516e-02,-1.634592264890670776e-01,-5.705007538199424744e-02,-1.135827260403488026e-01,-4.852370284585738602e-02
-1.595789790153503418e-01,-9.354829788208007812e-03,-1.064843460917472839e-01,2.381386235356330872e-02,-1.169752421710228418e-01,-2.515417590289503735e-02
-6.652629375457763672e-02,1.922577619552612305e-02,-1.535190492868423462e-01,-8.459350094199180603e-03,-1.064997032768388863e-01,-2.426890874768883322e-02
-1.532631665468215942e-01,9.419381618499755859e-03,-9.195759892463684082e-02,-5.538436025381088257e-02,-1.184614613531778105e-01,-3.919784173962304052e-02
-6.063155829906463623e-02,2.890318632125854492e-02,-4.782051593065261841e-02,4.912691935896873474e-02,-2.440083928682668102e-02,5.601083043059817967e-02
-3.368452191352844238e-03,8.419352769851684570e-02,-5.668631568551063538e-02,7.598656415939331055e-02,-5.689878531097036785e-02,5.693315148813615778e-02
1.189476251602172852e-02,1.083871126174926758e-01,-2.144318819046020508e-02,2.449272945523262024e-02,-5.029931514228991318e-02,5.336614164112685188e-02
9.157881140708923340e-03,-1.103222370147705078e-02,-3.828985383734107018e-03,2.919076650869101286e-04,-1.288339058739396137e-02,-1.523712685024269931e-03
7.368475198745727539e-04,-1.251620054244995117e-02,-2.025558613240718842e-02,-5.822061561048030853e-03,-8.084429935434123138e-03,5.033163261837336755e-03
1.473680255003273487e-03,-1.245158910751342773e-02,3.334676875965669751e-05,-1.926509547047317028e-03,-9.313039653852328570e-03,-7.594071243724909159e-03
2.315804595127701759e-03,-1.129037141799926758e-02,4.596518352627754211e-03,-6.412612274289131165e-04,-1.275249847771497969e-02,-1.620908897522799208e-02
1.894742250442504883e-03,-4.516065120697021484e-03,2.672956325113773346e-03,4.770744417328387499e-04,-9.596386318591498821e-03,-2.873698260006524174e-03
6.315559148788452148e-04,-4.709720611572265625e-03,-1.812403788790106773e-04,-1.929518533870577812e-03,-1.372605148857886093e-02,8.612272025294909206e-03
2.315789461135864258e-03,-2.580642933025956154e-03,3.920503426343202591e-03,-1.131950702983886003e-04,-2.614950405616411899e-02,1.276777514859417373e-02
6.315559148788452148e-04,-2.774178981781005859e-03,8.439716184511780739e-04,-5.895732901990413666e-04,-2.486556659252059376e-02,-1.979215823123281481e-02
1.473695039749145508e-03,-1.483917236328125000e-03,5.869021606486057863e-06,-3.104368457570672035e-03,-1.564345467777705778e-02,-3.280481129030871079e-03
1.157909515313804150e-03,-1.290321350097656250e-03,-1.092798309400677681e-03,-1.618023525224998593e-04,-3.428769694678734936e-02,-1.207583255982036530e-02
8.420943631790578365e-04,-1.419246196746826172e-03,-2.910876879468560219e-03,-1.233269344083964825e-03,-1.473610438011263568e-02,5.738880322563200131e-03
3.157854080200195312e-04,-2.322614192962646484e-03,-1.496735261753201485e-03,9.732412581797689199e-05,-2.664195112108203034e-02,7.219196922359394364e-03
8.421391248703002930e-04,-2.903223037719726562e-03,-1.300892326980829239e-03,2.815965272020548582e-04,-1.506684701193883313e-02,-8.070241845106185252e-03
4.210621118545532227e-04,-4.258155822753906250e-03,-3.126065130345523357e-04,7.960337679833173752e-04,-1.856700436163905010e-02,-1.387468147981874012e-02
6.315559148788452148e-04,-1.677453517913818359e-03,-1.136903534643352032e-03,3.783600404858589172e-04,-3.684818969053793580e-02,-5.200107841636381067e-03
7.499903440475463867e-04,-2.956926822662353516e-03,-2.547574462369084358e-03,-1.502322382293641567e-03,-2.862482251373066333e-02,-3.328019173459845215e-03
-1.183897329610772431e-04,-6.849527359008789062e-03,-1.446421840228140354e-03,6.006325929774902761e-05,-9.865045878854061812e-03,-7.211779847056787318e-03
1.052618026733398438e-03,-5.806386470794677734e-03,-3.513527335599064827e-03,-1.042239367961883545e-03,-9.090137906674344848e-04,-5.193728342366643602e-03
1.473665237426757812e-03,-2.451598644256591797e-03,4.379108082503080368e-03,1.688975607976317406e-03,-7.802622341613663082e-03,-7.079087815380580295e-03
2.421095967292785645e-03,-1.935362815856933594e-04,-1.585649879416450858e-04,7.467005634680390358e-04,-3.386333285093190426e-03,2.419973735364816525e-03
3.347364068031311035e-02,9.032487869262695312e-04,3.644931688904762268e-02,3.529363498091697693e-02,4.255429622198647621e-02,3.217093287227656973e-02
5.421052873134613037e-02,2.748382091522216797e-02,2.246784418821334839e-02,1.670055836439132690e-01,2.788357759680692993e-02,1.213092765757748381e-01
-2.947330707684159279e-03,2.422581315040588379e-01,1.334557682275772095e-01,1.335899978876113892e-01,8.281970859624721015e-02,1.182560785113979662e-01
1.242101192474365234e-02,4.819351434707641602e-02,5.646058171987533569e-02,8.156062103807926178e-03,8.580281125918531870e-02,4.996987851112244527e-03
3.052622079849243164e-03,-4.716122522950172424e-02,2.932208776473999023e-02,-1.758318208158016205e-02,9.483961759308101591e-02,2.387049570480903604e-02
6.600001454353332520e-02,-1.083874702453613281e-02,8.545801043510437012e-02,-8.243432268500328064e-03,1.704126313368590218e-01,3.604172026333163359e-02
1.391578912734985352e-01,-8.387029170989990234e-03,1.295230090618133545e-01,-2.377722412347793579e-02,9.109583067382232002e-02,2.524129400787522570e-02
-7.578909397125244141e-03,-6.967782974243164062e-03,3.339469060301780701e-02,-1.507279649376869202e-02,8.892279439810124586e-02,1.464154241523574207e-02
-1.094740629196166992e-02,-3.999948501586914062e-03,-2.156368643045425415e-02,-1.114856544882059097e-02,2.926225065111864865e-03,-6.295604347929750766e-03
-9.578853845596313477e-03,-3.741919994354248047e-03,-9.181509725749492645e-03,8.352632721653208137e-05,5.596944408821968864e-02,1.363660820114720451e-02
-4.000067710876464844e-03,-3.096818923950195312e-03,-8.064597845077514648e-03,9.134893771260976791e-04,1.463456626192183307e-03,-4.958453729462908299e-03
1.789480447769165039e-03,-1.483917236328125000e-03,2.344546373933553696e-03,1.131492550484836102e-03,8.149421209712670588e-02,2.680276090582278670e-02
-5.263090133666992188e-04,-3.290295600891113281e-03,-1.478839479386806488e-02,2.597064943984150887e-03,3.095858772365644995e-02,3.314841349562458461e-02
7.999956607818603516e-03,-1.483798027038574219e-03,-1.269747223705053329e-02,3.455822123214602470e-03,3.164711077534931860e-02,1.944846599371419238e-02
9.905266761779785156e-02,3.935396671295166016e-03,3.009716980159282684e-03,-2.275845501571893692e-03,1.493474246474413292e-02,-1.246445297889242632e-02
3.778946399688720703e-02,-4.903256893157958984e-03,2.494326978921890259e-02,-2.809006161987781525e-02,7.090339328856032353e-02,-1.012165855808899728e-02
-1.894736289978027344e-02,-2.580583095550537109e-03,-2.775963023304939270e-02,-1.330985501408576965e-02,2.193666525631599029e-02,4.628535852053472510e-03
-5.684137344360351562e-03,-1.161336898803710938e-03,-2.042206469923257828e-03,4.143090700381435454e-05,-7.433029056435058735e-04,-3.271186590761282487e-03
-3.579020500183105469e-03,-9.676814079284667969e-04,-3.237630589865148067e-04,-1.456055440939962864e-03,-9.198625080548694655e-03,-7.744083635332632554e-03
-1.578986528329551220e-03,3.870725631713867188e-04,-1.138448715209960938e-03,6.647071131737902761e-05,1.794046658571701869e-02,1.395298554746338127e-02
-1.263141632080078125e-03,5.806684494018554688e-04,-1.699092681519687176e-03,-9.117339504882693291e-04,-1.405404357197603815e-02,-3.365644338013201731e-03
-1.052618026733398438e-04,1.871049404144287109e-03,-1.075787702575325966e-03,-2.572129305917769670e-04,5.925070239592322707e-03,7.369915019379336130e-03
1.052618026733398438e-04,2.064526081085205078e-03,-1.774332253262400627e-03,-8.890297031030058861e-04,-2.656987232989038716e-02,-2.220868770446005058e-02
3.157854080200195312e-04,1.806318759918212891e-03,-1.086207455955445766e-03,-2.540686400607228279e-04,-7.409209442491793141e-03,-1.119268252085081627e-02
-3.157854080200195312e-04,-3.870725631713867188e-04,-1.244038692675530910e-03,2.329325216123834252e-04,-2.341268364525816992e-02,-5.507868204535415479e-03
-8.421540260314941406e-04,-1.935541629791259766e-03,-9.349674219265580177e-04,-4.765339836012572050e-04,6.240867709870201452e-03,5.002254917916504340e-03
-5.263090133666992188e-04,-2.064526081085205078e-03,-1.832630601711571217e-03,-5.415586056187748909e-04,-6.103319099813653281e-03,-1.061718559937890882e-03
-4.211068153381347656e-04,-1.290202140808105469e-03,-1.538112061098217964e-03,-7.730253855697810650e-04,-7.489739731552980118e-03,-5.900457852535345715e-03
-2.105295658111572266e-03,-1.935362815856933594e-04,-1.306622521951794624e-03,1.610627805348485708e-04,1.417335234402461452e-03,5.374711091425621312e-03
-2.148747444152832031e-04,-1.056432723999023438e-03,-1.274563721381127834e-03,2.904236025642603636e-04,-7.318109630253921694e-03,6.398836221607084873e-03
-4.100739955902099609e-03,-1.266241073608398438e-03,-1.016995054669678211e-03,-9.072747343452647328e-05,-5.872842270150391286e-04,2.450654690712317230e-03
-6.842196453362703323e-03,-1.289844512939453125e-04,-2.255084924399852753e-03,-2.475544344633817673e-03,5.728674385668597324e-03,-2.395827704563147087e-03
-6.421029567718505859e-03,-2.322614192962646484e-03,-3.782523330301046371e-03,-4.555687773972749710e-03,-1.583620528240636816e-02,-8.594880915452351999e-03
-2.210438251495361328e-03,-1.291036605834960938e-04,-1.617448520846664906e-03,-3.627939440775662661e-04,3.068656157453020228e-02,4.746461946214086680e-02
-1.473605632781982422e-03,-5.161166191101074219e-04,1.099036308005452156e-03,7.854714058339595795e-03,2.377558716050742760e-02,4.698936423930666351e-02
2.347356081008911133e-02,1.742124557495117188e-03,2.541186101734638214e-02,3.316208720207214355e-02,3.826616443677721691e-02,6.334223408406725042e-02
1.005262732505798340e-01,6.548374891281127930e-02,6.630270928144454956e-02,2.732861600816249847e-02,9.025610369096170871e-02,3.443699469139493985e-02
1.621049642562866211e-02,4.238700866699218750e-02,1.771951019763946533e-01,1.500003878027200699e-02,7.374451408382753925e-02,1.884372013734614271e-02
-1.231569051742553711e-02,-1.277416851371526718e-02,1.915595121681690216e-02,-4.379220481496304274e-04,3.444759144495179726e-02,2.444254806554468917e-03
-2.736866474151611328e-03,1.877421140670776367e-02,1.695408821105957031e-01,4.343778640031814575e-02,5.622323626461422919e-02,4.568293364722286753e-02
8.315801620483398438e-03,2.509689331054687500e-02,1.976095736026763916e-01,3.723197802901268005e-02,1.177995558511639729e-01,3.567503301315788633e-02
5.557888746261596680e-02,3.677308559417724609e-03,1.042233780026435852e-01,4.539517313241958618e-02,1.033446182653250389e-01,4.203792539404771489e-02
1.295790076255798340e-01,9.032487869262695312e-04,3.172500431537628174e-02,-1.718226820230484009e-02,8.688445464230198922e-02,7.877341460549858176e-04
-1.705265045166015625e-02,0.000000000000000000e+00,-3.682266175746917725e-02,-2.112851291894912720e-02,-6.576607101179909876e-03,-1.226030220729812381e-02
-2.147358655929565430e-02,0.000000000000000000e+00,-3.361177816987037659e-02,-8.744479157030582428e-03,-5.844854081593631179e-03,-6.950607689871657335e-03
-4.105269908905029297e-03,0.000000000000000000e+00,-8.100537583231925964e-03,-9.204570087604224682e-04,2.164763515499146251e-02,-8.413014709399035951e-03
-3.052651882171630859e-03,0.000000000000000000e+00,3.616556152701377869e-02,-8.091297931969165802e-03,5.392178749347209532e-02,-7.153499649270589344e-05
-3.578901290893554688e-03,-1.290261745452880859e-03,8.485507220029830933e-03,-6.936929188668727875e-03,8.184725477458698606e-02,1.063815035631066053e-02
4.736781120300292969e-03,-5.548596382141113281e-03,4.940035939216613770e-02,-1.742211356759071350e-02,7.434100605145488316e-02,1.006772876868544664e-02
-4.631519317626953125e-03,-4.644989967346191406e-03,6.963645108044147491e-03,-3.128693671897053719e-03,1.309332034293575475e-02,3.976108286330715114e-03
-9.472966194152832031e-04,-3.483831882476806641e-03,-1.650055870413780212e-03,-7.446836098097264767e-04,-2.144038815614646154e-03,-5.641366895355437450e-03
-5.263686180114746094e-04,-2.000033855438232422e-03,-1.322125550359487534e-03,1.649878104217350483e-04,-1.119983623749654100e-03,1.177763745114723815e-02
-3.368556499481201172e-03,-1.032233238220214844e-03,-2.709637163206934929e-03,2.659038000274449587e-04,-1.650064300740616829e-02,-8.053699023049754047e-03
-1.368403434753417969e-03,-1.483917236328125000e-03,-1.825273619033396244e-03,-8.378053316846489906e-04,-8.340598007247068679e-04,-1.153450556436702579e-03
-1.473724842071533203e-03,-2.129077911376953125e-03,-1.119319349527359009e-03,-5.818336503580212593e-04,-1.228826018606632431e-03,-3.803968713814442903e-04
-1.789510250091552734e-03,-1.096844673156738281e-03,-7.684235461056232452e-04,-9.454505052417516708e-04,1.041583348533237086e-02,3.719694301778792012e-03
-1.157879829406738281e-03,-1.290321350097656250e-03,-1.200029277242720127e-03,1.371838152408599854e-04,-3.858893472802105151e-03,3.320416954415067456e-03
-4.211068153381347656e-04,-9.676814079284667969e-04,-1.259801676496863365e-03,2.871166507247835398e-04,1.696421041414986064e-02,1.570914657033972706e-02
-4.209876060485839844e-04,-8.386373519897460938e-04,-9.394913795404136181e-04,5.525586311705410480e-04,5.744420947301209779e-04,1.563096470018088269e-02
1.053214073181152344e-04,3.871321678161621094e-04,-1.223720144480466843e-03,3.446414484642446041e-04,-1.506055616634638383e-04,-5.434615369724754563e-04
-6.316304206848144531e-04,6.443262100219726562e-05,-1.263082842342555523e-03,3.158472245559096336e-04,-8.119026970898612916e-05,2.883447220902668473e-03
4.210472106933593750e-04,-4.515647888183593750e-04,-9.399457485415041447e-04,5.565375322476029396e-04,5.247334076513787693e-03,1.001387577713241939e-02
-6.316304206848144531e-04,-3.225803375244140625e-04,-1.223783125169575214e-03,3.451924712862819433e-04,-6.487033997845337296e-03,-5.738305774703134077e-03
-2.104043960571289062e-04,-1.419365406036376953e-03,-9.345031576231122017e-04,5.606014747172594070e-04,2.389506532502139180e-03,7.761554343309717829e-03
-1.574695110321044922e-03,-8.117556571960449219e-04,-1.223029335960745811e-03,3.457552811596542597e-04,-1.321207874859453568e-03,5.152893884217968345e-04
-2.636075019836425781e-03,-1.381754875183105469e-03,-1.009858096949756145e-03,-8.306465315399691463e-05,1.786217516734467381e-03,3.780703602444923650e-03
4.211664199829101562e-04,-3.225803375244140625e-04,-1.233465154655277729e-03,2.566147013567388058e-04,-2.015484755181873311e-02,-2.964968199041490005e-03
-2.315759658813476562e-03,-2.193629741668701172e-03,1.860738499090075493e-03,-1.486949389800429344e-03,-2.131970790201265231e-02,-1.701825402215556560e-03
-8.421540260314941406e-04,-6.709754467010498047e-03,-4.051488824188709259e-03,-2.840560395270586014e-03,1.936333455956074090e-02,-7.815525873198447826e-03
-1.610517501831054688e-02,-5.529028177261352539e-02,-6.466034799814224243e-02,-7.703996449708938599e-02,-8.433950500243270199e-02,-7.398153926644734923e-02
-8.347368240356445312e-02,-6.980633735656738281e-02,-1.585555821657180786e-01,-1.151129379868507385e-01,-1.568041476604378204e-01,-5.539658629892230124e-02
-2.218947410583496094e-01,-1.739355921745300293e-01,-1.579753905534744263e-01,-1.414705216884613037e-01,-1.868493668101791627e-01,-1.203994981605216452e-01
-1.312631666660308838e-01,-5.851614475250244141e-02,-1.145423501729965210e-01,-7.861912995576858521e-02,-1.368806088344030059e-01,-8.260402077912587515e-02
-2.852627635002136230e-02,-7.658058404922485352e-02,-2.894503623247146606e-02,-1.259930990636348724e-02,-2.555193453286008776e-02,-1.315938643380765161e-02
-4.147371649742126465e-02,-6.451606750488281250e-03,-4.973742738366127014e-02,-3.045221418142318726e-02,-7.370551803604996621e-02,-3.206000133514708139e-02
-1.389470696449279785e-02,1.225769636221230030e-03,-3.304271399974822998e-02,-2.507687918841838837e-02,-6.459325808075533359e-02,-3.632447721674214591e-02
-3.157883649691939354e-03,-5.483806133270263672e-03,-5.118937790393829346e-02,-4.045340046286582947e-02,-9.094677972350950768e-02,-5.543452937065929120e-02
-1.052618026733398438e-04,3.096759319305419922e-03,-1.275761611759662628e-02,-1.444457005709409714e-02,-7.143153354247999687e-02,-3.522864387444046841e-02
-1.578956842422485352e-03,1.212906837463378906e-02,-3.317617997527122498e-02,1.934769749641418457e-02,-6.157829921853874566e-03,-3.407310563957294258e-03
-5.252632498741149902e-02,1.406443119049072266e-02,-6.827883422374725342e-02,3.549889847636222839e-02,-3.005205427901458393e-02,5.578353211526110300e-03
-9.873685985803604126e-02,8.709669113159179688e-03,-6.757622957229614258e-02,1.414608955383300781e-02,-5.201015626514049472e-02,-9.882052641816185812e-03
4.421055316925048828e-03,1.974195428192615509e-02,-3.189269453287124634e-02,7.963120937347412109e-03,-2.451498601646306952e-02,-1.562174016479911387e-02
4.842124879360198975e-03,-1.464515924453735352e-02,-6.444929167628288269e-03,-7.208500057458877563e-03,-1.431474405464960853e-02,-1.285688051849642743e-02
-8.421242237091064453e-04,-3.741919994354248047e-03,1.605857250979170203e-04,-5.734906531870365143e-03,-3.266013872176287691e-02,-2.434081886727224031e-02
-6.315708160400390625e-04,-3.419339656829833984e-03,1.891194144263863564e-03,-1.176237594336271286e-03,-1.261283654826961254e-02,-1.087159820679894917e-02
3.263130551204085350e-03,-3.354847431182861328e-03,6.209446000866591930e-04,-4.692006390541791916e-03,-1.732443226189772645e-02,-1.125903241952475042e-02
7.368624210357666016e-04,-3.225803375244140625e-03,3.357365203555673361e-04,-3.226852975785732269e-03,-3.122212315836847552e-02,-1.374540149012870582e-02
7.368415594100952148e-03,-6.838679313659667969e-03,2.972595393657684326e-03,-1.335742563242092729e-04,2.792103121364686302e-03,1.194605933813697174e-02
1.894742250442504883e-03,-3.935515880584716797e-03,1.460250467061996460e-03,1.635430526221171021e-04,-7.352705245466495398e-03,-5.786784921466558984e-03
-3.158003091812133789e-04,-9.677410125732421875e-04,1.092934282496571541e-03,3.851841029245406389e-04,-1.962872192051712261e-03,-3.565925378347795105e-03
7.368475198745727539e-04,-7.096529006958007812e-04,3.081726317759603262e-04,5.957427201792597771e-04,5.713254316694893475e-03,-1.383957532294893822e-03
-2.105236053466796875e-04,6.455183029174804688e-05,-1.055797183653339744e-04,3.339659888297319412e-04,-6.848550836870082037e-03,-5.909580575319428597e-03
5.263239145278930664e-04,-3.871321387123316526e-04,-1.628798199817538261e-04,2.977128024213016033e-04,2.438380204933254802e-04,-4.842268136195648776e-04
1.473680255003273487e-03,-1.290440559387207031e-04,1.577731454744935036e-04,5.373700987547636032e-04,-3.444791195637453285e-03,-4.552849786467638715e-03
1.263156533241271973e-03,5.806684494018554688e-04,2.055582124739885330e-03,1.073604333214461803e-03,-9.718107873171177857e-03,1.165203547769777526e-02
1.578956958837807178e-03,1.870930194854736328e-03,-4.803475167136639357e-04,6.614784360863268375e-04,-8.529887505103195267e-04,-8.127438461602298769e-04
5.131512880325317383e-04,3.871321678161621094e-04,-1.160133862867951393e-03,3.597256145440042019e-04,-5.430240326041335663e-03,-7.434048901345802207e-03
5.394667387008666992e-04,-5.960464477539062500e-08,-9.256884804926812649e-04,5.626141792163252831e-04,-1.937090622383763616e-02,-9.271941677039152729e-03
6.421059370040893555e-03,-1.934766769409179688e-04,5.370070226490497589e-03,2.155469730496406555e-03,1.564521633513571430e-02,-6.960230327768934799e-03
7.052630186080932617e-03,0.000000000000000000e+00,3.555124159902334213e-03,4.016962368041276932e-03,3.200801569461120266e-02,3.569178579638093707e-04
1.631575822830200195e-02,2.580285072326660156e-04,4.207606893032789230e-03,3.407601732760667801e-03,8.619708537871417775e-02,4.331910202188904435e-02
7.568426430225372314e-02,-1.012909412384033203e-02,6.546781957149505615e-02,-3.958252817392349243e-02,6.146756170054601398e-02,-3.180373028748917363e-02
-3.473713994026184082e-03,-1.574188470840454102e-02,-2.793585509061813354e-02,1.079960726201534271e-02,-5.548306329647090251e-03,-3.321691556790051791e-02
-4.631578922271728516e-02,-8.000016212463378906e-03,-4.390353709459304810e-02,9.177407249808311462e-03,-8.652646090750693020e-02,3.860233059314238657e-03
-5.126315727829933167e-02,-2.580285072326660156e-04,-6.581323593854904175e-02,-6.820415612310171127e-03,-1.301940771118523799e-01,-3.110607011111188314e-02
-3.136841207742691040e-02,-9.677410125732421875e-03,-4.437053203582763672e-02,-6.747792474925518036e-03,-9.355479411483713648e-02,-2.357021573698059314e-02
-2.800001204013824463e-02,-2.058067731559276581e-02,-1.264906227588653564e-01,-9.813074953854084015e-03,-1.516985858474981796e-01,-5.196921487689021291e-02
2.210527658462524414e-03,-3.032267093658447266e-03,-1.611941680312156677e-02,-3.501107217743992805e-03,-6.244779734074512589e-02,-1.896236903437475974e-02
8.420943631790578365e-04,-1.419305801391601562e-03,-2.380618127062916756e-03,-2.334021992282941937e-04,-2.283475138278756589e-03,-5.534566583706879150e-03
-3.157779574394226074e-04,-1.612961292266845703e-03,-4.779473820235580206e-04,2.191386156482622027e-04,-8.935843658614217588e-03,-6.817318672186489792e-03
-7.368475198745727539e-04,-5.806088447570800781e-04,-5.436592036858201027e-04,-1.573111396282911301e-03,-1.295880918308256469e-02,-5.136237133640308983e-03
2.105236053466796875e-04,-8.387267589569091797e-04,-2.235489519080147147e-04,3.360378832439891994e-05,-2.703062544698209280e-03,-1.761074807541451737e-03
-1.052618026733398438e-03,3.871023654937744141e-04,-1.792172552086412907e-04,2.561160072218626738e-04,-1.231212846305318465e-02,-6.794253656643545192e-03
8.421018719673156738e-04,9.677708148956298828e-04,-1.730778021737933159e-04,2.869314630515873432e-04,-7.464576849183224283e-03,-3.085925815483031576e-03
-1.052767038345336914e-04,8.322507143020629883e-03,-7.889921544119715691e-04,5.525329615920782089e-04,-1.805619352282761270e-02,-1.413597885845940816e-02
2.105385065078735352e-04,-2.967715263366699219e-03,-1.202877727337181568e-03,3.446378686930984259e-04,-1.521909901399665088e-04,1.213381483543640726e-02
8.421093225479125977e-04,-1.806437969207763672e-03,2.410162560408934951e-04,1.212649978697299957e-03,-7.200222360787655873e-03,1.214025646007943493e-02
5.578950047492980957e-03,0.000000000000000000e+00,-2.003863337449729443e-04,1.349077792838215828e-03,1.313116459278163006e-02,1.248774502848859491e-02
3.894723951816558838e-03,1.870959997177124023e-03,-1.121362322010099888e-03,4.549504665192216635e-04,-5.109192089717495833e-03,-1.858598781713377557e-03
-6.666481494903564453e-04,-8.279383182525634766e-04,2.081718062981963158e-03,1.402746071107685566e-03,1.057680359563550887e-03,-1.895823286144460162e-03
4.561394453048706055e-04,1.408606767654418945e-03,8.329184493049979210e-04,4.724159662146121264e-04,-1.984655350916408878e-03,-2.159575587739048785e-03
-5.263164639472961426e-04,1.096755266189575195e-03,2.867163624614477158e-03,3.791714843828231096e-04,1.987565387998380118e-03,3.723298301461341886e-03
6.315633654594421387e-04,1.741945743560791016e-03,2.646229695528745651e-04,8.095467346720397472e-04,-4.446707048068709867e-03,-1.980076212801745728e-03
2.631589770317077637e-03,2.387046813964843750e-03,1.843108097091317177e-03,4.425162915140390396e-04,-2.557528142848486397e-03,4.199678575977472406e-03
7.642106711864471436e-02,4.387139808386564255e-03,1.181754693388938904e-01,-1.724753063172101974e-03,9.423909560842957944e-02,3.570471341024727963e-02
1.295789480209350586e-01,-3.477415442466735840e-02,1.854459196329116821e-01,1.271061319857835770e-02,1.777856175338570210e-01,3.664359864543875744e-02
5.336844921112060547e-02,-7.045161724090576172e-02,8.683596551418304443e-02,-7.852165400981903076e-02,1.905942808033387337e-01,2.860095848011057207e-02
1.558947563171386719e-01,-1.064512133598327637e-02,1.757005304098129272e-01,-7.034833077341318130e-03,1.400297643395163050e-01,7.727876566732683195e-03
1.024209856986999512e-01,8.258044719696044922e-03,1.428813338279724121e-01,3.440476255491375923e-03,7.012931684887746542e-02,-6.885909937843659456e-03
5.947381258010864258e-02,8.838683366775512695e-03,1.607356071472167969e-01,6.178752984851598740e-03,5.687805222095221325e-02,-1.231535402441386040e-02
1.536822319030761719e-02,-2.129018306732177734e-03,7.159100472927093506e-02,-5.516615230590105057e-03,6.520672934671267740e-02,-9.231656284587330674e-03
5.989480018615722656e-02,-6.258040666580200195e-03,2.657152898609638214e-02,-2.193078165873885155e-03,1.709342231990085281e-02,-2.496743673787427120e-02
6.178939342498779297e-02,-2.581179141998291016e-04,9.252479672431945801e-02,-1.229928899556398392e-02,7.267865287371932936e-02,-7.651674083981374608e-03
-3.063154220581054688e-02,6.455183029174804688e-05,1.728117838501930237e-02,3.211659844964742661e-03,2.884127941340963730e-02,-3.473601734739290015e-03
-1.736837625503540039e-02,-1.154842972755432129e-02,8.769761770963668823e-03,-2.081396989524364471e-03,4.076094411283648355e-03,-4.908288461240029044e-03
-1.147377490997314453e-02,-4.967778921127319336e-03,1.402100315317511559e-03,-2.647263696417212486e-03,-4.208411945702206225e-03,-8.311338770337961535e-03
-8.842051029205322266e-03,-5.096793174743652344e-03,-1.625451818108558655e-02,-5.268958862870931625e-03,-1.055865693005664241e-02,-1.461125155405484932e-02
-3.157794475555419922e-03,1.258075237274169922e-02,-1.758206635713577271e-02,4.790279548615217209e-03,5.305316049464714467e-03,1.198725137275524766e-02
-8.105218410491943359e-03,3.032267093658447266e-03,-8.776172995567321777e-03,-1.229873741976916790e-03,1.611982604198303193e-02,-4.443576108394964308e-03
-7.158041000366210938e-03,-9.031891822814941406e-04,-2.523111179471015930e-03,4.586736904457211494e-04,-4.930157656271028088e-03,-1.695487158076519618e-03
-5.684196949005126953e-03,7.290244102478027344e-03,-3.141513327136635780e-03,-2.193448017351329327e-05,-7.763656309450750470e-04,1.329510355016910728e-03
-3.263056278228759766e-03,6.129056215286254883e-03,-2.450488042086362839e-03,1.483880478190258145e-04,-9.511923878461558957e-03,2.621936511030126260e-04
-5.368471145629882812e-03,8.838683366775512695e-03,-1.745251938700675964e-03,9.156580199487507343e-04,2.036237701603482719e-02,1.190150670910727904e-02
-5.789518356323242188e-03,6.838768720626831055e-03,-1.420313376002013683e-03,1.690697739832103252e-03,4.048225535248750617e-03,1.306821539524349873e-02
-4.420995712280273438e-03,2.838701009750366211e-03,-1.483351574279367924e-03,5.577059346251189709e-04,1.414771269324610614e-02,2.362847660606748335e-02
-1.894772052764892578e-03,1.806437969207763672e-03,-1.045909943059086800e-03,-5.371184670366346836e-05,3.200577848555319349e-03,4.002329804726728613e-03
-2.105236053466796875e-03,6.452202796936035156e-05,-1.238457974977791309e-03,2.606797206681221724e-04,-2.054762174681101783e-02,-3.200454911852473883e-03
-2.315878868103027344e-03,1.419335603713989258e-03,-9.365354781039059162e-04,5.488974275067448616e-04,-1.646490030018021855e-02,-9.660626162902419267e-03
-2.894759178161621094e-03,1.680105924606323242e-03,-1.223310828208923340e-03,3.441344015300273895e-04,-2.619503046777271749e-03,-1.464672710155989765e-03
-3.526270389556884766e-03,3.223150735720992088e-03,-1.263026148080825806e-03,3.157769970130175352e-04,-2.549330066294874797e-03,-3.683418049164971508e-03
-7.894694805145263672e-03,3.677397966384887695e-03,-1.268526189960539341e-03,3.118498134426772594e-04,-1.477559040194087459e-03,1.257321399285415975e-03
-1.010525226593017578e-02,1.012900471687316895e-02,-3.488890593871474266e-03,-1.007369719445705414e-03,-6.637391646041379545e-03,-8.085017006150718721e-03
-4.926323890686035156e-02,-5.161285400390625000e-03,-4.033036530017852783e-02,-1.105405483394861221e-02,-7.687360589760316998e-02,-3.607755992060024397e-02
-1.771578192710876465e-01,-2.522578835487365723e-02,-1.768682003021240234e-01,-3.815092891454696655e-02,-1.448851374333912645e-01,-3.376540495733637570e-02
-1.581052541732788086e-01,-1.896774768829345703e-02,-1.796814352273941040e-01,-1.142173931002616882e-01,-1.573477961328535457e-01,-1.220296757213281680e-01
-6.736843287944793701e-02,-4.645165801048278809e-02,-1.702059805393218994e-01,-9.221620857715606689e-02,-1.166397453141030383e-01,-5.776468127799816443e-02
-1.168419420719146729e-02,-3.367742896080017090e-02,-4.364484921097755432e-02,-2.533422596752643585e-02,-9.986885007170087647e-02,-5.521702843877029920e-02
-4.210472106933593750e-04,-3.006449341773986816e-02,-2.111253142356872559e-02,-2.508565038442611694e-02,-6.690348388283950953e-02,-3.789175671992817129e-02
4.315763711929321289e-03,-4.238708317279815674e-02,-7.711374200880527496e-03,-2.733469009399414062e-02,-6.560439130273820751e-03,-2.288930611437667295e-02
5.999967455863952637e-03,-6.245163083076477051e-02,-4.973758943378925323e-03,-7.194497436285018921e-02,-5.304743205921447213e-03,-6.849159768550894256e-02
9.894788265228271484e-03,-1.103226840496063232e-02,-8.904719725251197815e-03,-3.518033400177955627e-02,3.894876279323167267e-03,-5.448429072349902924e-02
3.894716501235961914e-03,6.452202796936035156e-05,-2.529200399294495583e-03,-6.516536697745323181e-03,-6.615829715744148132e-03,-9.202297192162922634e-03
1.789450645446777344e-03,6.450713408412411809e-05,-7.207044400274753571e-03,-3.181161126121878624e-03,-2.096961974623567926e-02,-1.970371887951838374e-02
-3.894731402397155762e-03,2.258062362670898438e-03,-1.235021557658910751e-02,2.967701220768503845e-06,-5.446128019821117050e-02,-2.603079209987058107e-02
-7.263153791427612305e-03,1.483871042728424072e-02,-1.814469881355762482e-02,1.394843589514493942e-02,-5.164265415032076589e-02,-5.650033384929420421e-03
-1.263141632080078125e-03,7.096976041793823242e-04,-2.332509029656648636e-03,2.427843632176518440e-03,-2.066075479118367753e-02,-1.215220650248399759e-03
5.684242118149995804e-03,1.032233238220214844e-03,-1.722497399896383286e-03,9.974514832720160484e-04,3.427035290997526573e-03,-1.255597046665002381e-03
2.210542559623718262e-03,1.677438616752624512e-03,-5.821657396154478192e-05,6.342761334963142872e-04,-1.948095205421385145e-03,-5.685671993600927010e-03
2.631530165672302246e-03,1.290321350097656250e-03,-5.458138766698539257e-04,1.269417582079768181e-03,-2.195457073466133835e-03,1.541383161723919315e-05
9.473711252212524414e-04,2.645149827003479004e-03,-9.419289999641478062e-04,1.112699741497635841e-03,-1.578050378556739020e-03,-9.062762650982603141e-04
1.052632927894592285e-03,4.258051514625549316e-03,-1.224057748913764954e-03,4.222147690597921610e-04,-4.885588985125366435e-03,-2.182906334859152642e-03
2.105087041854858398e-04,4.580676555633544922e-03,-9.345412254333496094e-04,5.712682032026350498e-04,2.300078682848649692e-03,3.923814981395407075e-03
0.000000000000000000e+00,2.709716558456420898e-03,-1.223034574650228024e-03,3.472325042821466923e-04,-9.359466232897517557e-03,-4.729653745306761081e-03
4.342198371887207031e-04,2.099439501762390137e-03,-9.343995479866862297e-04,5.608840147033333778e-04,-4.352151022355421617e-03,6.250895322915006602e-03
-2.236813306808471680e-04,3.061846131458878517e-03,-3.631683648563921452e-04,1.258815405890345573e-03,-6.691053609690023052e-03,-4.497943575695551033e-03
2.105385065078735352e-04,3.741905093193054199e-03,-5.880462122149765491e-04,1.355909393168985844e-03,-3.258307360195722424e-03,2.296232125632707843e-03
-1.052767038345336914e-04,7.161289453506469727e-03,-1.175048993900418282e-03,4.558966029435396194e-04,-1.704474134748501513e-03,4.656873740715994359e-04
0.000000000000000000e+00,7.548391819000244141e-03,-3.472330747172236443e-03,7.773428689688444138e-03,7.542107741875803129e-05,1.194642432470505167e-02
8.210524916648864746e-03,3.651610016822814941e-02,-7.133878301829099655e-03,7.700283080339431763e-02,1.272024398933346845e-02,3.810268681103989863e-02
6.789475679397583008e-02,8.651609718799591064e-02,1.322310715913772583e-01,9.486955404281616211e-02,8.354511990192747817e-02,9.839386669738470204e-02
9.178945422172546387e-02,2.774202823638916016e-02,4.836716130375862122e-02,4.790712520480155945e-02,1.400891349788651041e-01,4.440174537087404616e-02
1.536842286586761475e-01,8.645118214190006256e-03,1.442996263504028320e-01,1.104705501347780228e-02,1.784132288149464785e-01,5.018535359135523066e-02
9.842097759246826172e-02,2.903252840042114258e-03,1.221368610858917236e-01,-4.006881266832351685e-02,7.993110942045689171e-02,-2.094677382517451392e-02
1.006317138671875000e-01,4.309681057929992676e-02,1.460316032171249390e-01,-4.222413524985313416e-03,1.438188209592112798e-01,2.781484924492927391e-02
-1.052737236022949219e-03,-1.651614904403686523e-02,1.832255870103836060e-01,1.365612726658582687e-02,8.640707481383458344e-02,4.860284850022988934e-03
-1.452624704688787460e-02,-7.032275199890136719e-03,1.183402761816978455e-01,1.490610884502530098e-03,2.758018695424624411e-02,-3.461707152526610765e-03
-1.157897710800170898e-02,-2.967715263366699219e-03,1.987481303513050079e-02,2.249222714453935623e-03,5.241761382983156636e-03,-2.684752206108947936e-04
-9.052574634552001953e-03,-2.709656720981001854e-03,1.049292855896055698e-03,-1.640715636312961578e-04,9.127382855895760372e-03,-2.093638483049359289e-03
-5.684256553649902344e-03,4.451543092727661133e-03,6.334279198199510574e-03,-1.484701875597238541e-02,-9.810017397418491214e-03,-1.154008566687170223e-02
-5.473732948303222656e-03,6.516158580780029297e-03,-7.380149909295141697e-04,-1.977261854335665703e-03,-1.048378020271023559e-02,-4.105754830495134122e-03
-5.999922752380371094e-03,1.529034972190856934e-02,-1.524219755083322525e-02,-1.229578978382050991e-03,-1.431337496144280408e-02,-6.277424910570705840e-03
-4.526376724243164062e-03,5.483835935592651367e-03,-4.725318402051925659e-03,-4.816772998310625553e-04,-2.370801631410657251e-02,-8.339132109213664990e-03
-3.684282302856445312e-03,1.032263040542602539e-02,-1.872946857474744320e-03,-9.740490349940955639e-04,3.475528902036284506e-03,5.994806768541138808e-03
-2.210438251495361328e-03,7.548332214355468750e-03,-1.279185293242335320e-03,-9.831206407397985458e-04,-3.155172333393707618e-02,-5.093566709279517823e-03
-3.578901290893554688e-03,1.116129755973815918e-02,-1.270764041692018509e-03,1.319669245276600122e-04,1.214968011951089721e-03,-7.526850619115954544e-03
-2.736866474151611328e-03,-5.419343709945678711e-03,-1.269597792997956276e-03,2.863941772375255823e-04,1.578319580096465558e-03,1.141179277634873923e-02
-2.315878868103027344e-03,-2.645194530487060547e-03,-1.269436208531260490e-03,3.077806322835385799e-04,-1.355226080935523214e-03,5.500825095911821006e-04
-3.574430942535400391e-03,-2.836019033566117287e-03,-1.269413856789469719e-03,3.107424126937985420e-04,-3.469953047839258176e-03,-4.195517258518854931e-03
-1.583337783813476562e-03,-1.873642206192016602e-03,-1.269410713575780392e-03,3.111526020802557468e-04,-3.777642066175257440e-03,-5.741376127136210705e-03
-9.472966194152832031e-04,-1.483827829360961914e-03,-2.935335505753755569e-03,-1.167770242318511009e-03,-9.204591813320561755e-03,-1.813090827669161520e-02
-1.157939317636191845e-03,-1.935511827468872070e-03,-1.500122365541756153e-03,1.063950257957912982e-04,-4.344789957261951940e-03,-2.088203240918184989e-03
-1.578986528329551220e-03,1.096755266189575195e-03,-1.301361364312469959e-03,2.828527649398893118e-04,-9.742279733972125655e-03,-5.401949296620411900e-03
-5.157947540283203125e-03,2.051612734794616699e-02,-5.560280289500951767e-03,6.533303298056125641e-03,7.284965006181254310e-04,3.690914967073188890e-02
-2.315783686935901642e-02,2.716127038002014160e-02,-1.394026167690753937e-02,1.739766635000705719e-02,-2.377500401528465090e-02,5.023945702581933404e-02
-9.421050548553466797e-02,1.006454229354858398e-02,-2.174837701022624969e-02,-2.199648646637797356e-03,-8.564026922938694497e-02,-1.263820988231345588e-02
-1.083158254623413086e-01,6.449222564697265625e-05,-2.963690273463726044e-02,-1.973866485059261322e-02,-1.160781059885920286e-01,-3.633968240185492249e-02
-4.063165187835693359e-02,3.129026293754577637e-02,-5.197992548346519470e-03,-2.465467434376478195e-03,-3.497078277203513608e-02,-1.042209880473832229e-02
-4.210501909255981445e-03,2.838790416717529297e-03,-1.813475275412201881e-03,-7.332162931561470032e-05,1.139728994471589374e-02,1.623779563938998471e-02
-8.421242237091064453e-04,2.774178748950362206e-03,8.936907164752483368e-03,1.625878177583217621e-02,3.804592360102443394e-03,2.931991018676516347e-02
-9.789437055587768555e-03,1.554834842681884766e-02,-3.254292998462915421e-03,2.359583275392651558e-03,-1.789714383254548125e-02,3.257451288709511950e-02
-5.894750356674194336e-03,3.212904930114746094e-02,1.939057721756398678e-03,2.352495444938540459e-03,-1.893105335348721496e-02,2.535821784324321371e-02
-4.210174083709716797e-04,-1.896774768829345703e-02,8.781280368566513062e-03,5.805228371173143387e-03,-7.017572552917350492e-03,-2.934250114076358829e-03
4.210174083709716797e-04,-1.167738437652587891e-02,2.792987972497940063e-03,6.434336537495255470e-04,2.910286378018511755e-02,1.440083474429598720e-02
6.316006183624267578e-04,-4.129052162170410156e-03,-3.381629358045756817e-04,-1.442288514226675034e-03,-5.505956125183786298e-03,-8.069657478313674304e-03
9.473562240600585938e-04,-2.129018306732177734e-03,-1.140442909672856331e-03,6.837728869868442416e-05,1.342118937945224744e-03,-5.968397772481925934e-03
2.631574869155883789e-03,7.741928100585937500e-03,-3.061968891415745020e-04,2.609317307360470295e-04,-2.813825172615747050e-03,-5.608242422884268663e-03
4.210531711578369141e-03,5.096793174743652344e-03,-1.136015984229743481e-03,3.042543539777398109e-04,1.104127832322099323e-02,1.214163098396348062e-02
1.684218645095825195e-03,1.289844512939453125e-04,2.300459163961932063e-05,5.382759845815598965e-04,-1.782301263106411682e-03,9.737565638491402220e-04
4.211068153381347656e-04,1.419365522451698780e-03,-4.578498483169823885e-04,5.869031301699578762e-04,-3.567181071675307180e-03,2.163984435981869403e-03
-1.052618026733398438e-04,-1.161217689514160156e-03,7.626718725077807903e-04,1.851320033892989159e-03,-1.049720432127898562e-02,-3.632017553793470688e-03
-1.052618026733398438e-04,6.451010704040527344e-04,2.004455018322914839e-04,1.682204427197575569e-03,7.043249559257169778e-03,1.836689819025427717e-02
-2.281069755554199219e-04,2.983808517456054688e-04,-1.065851654857397079e-03,5.010848399251699448e-04,1.044072349819513690e-04,-1.397018906674679650e-03
1.228153705596923828e-04,3.185451030731201172e-03,-6.181728094816207886e-03,1.082897651940584183e-02,-1.254161524689711982e-04,8.147430568158475772e-03
6.315708160400390625e-04,9.290338493883609772e-03,1.266717212274670601e-03,1.842071861028671265e-02,-3.900851698360074948e-03,1.769547627700251979e-02
1.052677631378173828e-03,2.483874559402465820e-02,1.227728789672255516e-03,1.024561002850532532e-01,2.395977500912849223e-02,7.055113814991553767e-02
8.420943631790578365e-04,5.161225795745849609e-03,3.853425150737166405e-03,1.427140235900878906e-01,3.193318841532644115e-02,9.317748643205803205e-02
-3.578990697860717773e-03,-2.877414226531982422e-02,-5.221788585186004639e-02,5.505825579166412354e-02,-5.875220167823158590e-02,4.125712205402898292e-02
-1.421052217483520508e-02,-4.787093400955200195e-02,-1.328900009393692017e-01,-1.077491119503974915e-01,-1.208506351063505235e-01,-5.230013344339212722e-02
-4.863157868385314941e-02,-6.722578406333923340e-02,-7.989416271448135376e-02,-1.571310311555862427e-01,-1.140553341308674362e-01,-1.096960030187412727e-01
-8.568426966667175293e-02,-7.819353789091110229e-02,-9.019860625267028809e-02,-1.270834505558013916e-01,-1.154411984719132533e-01,-1.140338373176845721e-01
-6.168417632579803467e-02,-1.341290622949600220e-01,-8.293260633945465088e-02,-1.655218601226806641e-01,-1.567238110429514109e-01,-1.175787810086683649e-01
-4.063159227371215820e-02,-6.109680235385894775e-02,-1.264662593603134155e-01,-1.647293269634246826e-01,-1.190758700018079708e-01,-1.032554500384028628e-01
-8.631557226181030273e-03,-3.864516317844390869e-02,-5.044924095273017883e-02,-9.338269382715225220e-02,-9.471494453715934014e-02,-9.286491146457187540e-02
-5.894765257835388184e-03,-7.935479283332824707e-03,-4.462048783898353577e-02,-7.636397331953048706e-02,-6.865579956739509271e-02,-6.337714962640816907e-02
-1.999989151954650879e-03,4.516094923019409180e-04,-9.831998497247695923e-03,-1.609157770872116089e-02,-3.028327753593984539e-02,-4.450234296412602930e-02
4.105284810066223145e-03,1.367741823196411133e-02,8.810558938421308994e-04,-3.152998397126793861e-03,9.402896123535953166e-03,2.556679601839340066e-02
3.578931093215942383e-03,2.367740869522094727e-02,1.105100149288773537e-03,-1.637183049751911312e-05,5.807987531295744077e-03,1.579102878304516899e-02
1.894742250442504883e-03,1.961293816566467285e-02,3.949887584894895554e-03,-8.297627209685742855e-04,7.651281983354962790e-03,1.642417370067850158e-02
-9.473696351051330566e-03,-5.870983004570007324e-03,-2.782659372314810753e-03,-1.699790125712752342e-03,-2.332879912934870958e-02,-2.453625171965623242e-03
-6.315708160400390625e-04,-8.193552494049072266e-03,-8.025608025491237640e-03,-5.408481229096651077e-03,-2.026378987296695300e-02,-1.524266860974354820e-02
1.789465546607971191e-03,-7.677435874938964844e-03,-1.149847358465194702e-02,-1.345651037991046906e-02,-2.205040602961716445e-02,-1.563411087975552505e-02
2.631604671478271484e-03,4.516094923019409180e-04,1.119591412134468555e-03,-1.189388916827738285e-03,-1.132097400257947584e-02,-8.170557820917578873e-03
1.052618026733398438e-03,2.580732107162475586e-04,6.792775820940732956e-06,8.674509444972500205e-05,-1.805453515177912749e-03,-1.830605962146875099e-03
-1.052618026733398438e-04,2.000004053115844727e-03,-1.473174634156748652e-04,2.634754637256264687e-04,-1.191648802508993299e-03,-9.200601363613891692e-03
7.368624210357666016e-04,1.741945743560791016e-03,-1.686600298853591084e-04,2.879506500903517008e-04,1.953540557274280332e-02,5.064802549603286685e-03
-3.158003091812133789e-04,2.322569489479064941e-03,-2.571219520177692175e-04,1.221017213538289070e-03,8.873461908507351836e-03,1.093503463543241128e-03
5.263239145278930664e-04,1.483872416429221630e-03,-2.693729475140571594e-04,1.350236474536359310e-03,1.588177257219047789e-03,2.425283010070306000e-04
-2.105236053466796875e-04,2.000004053115844727e-03,2.097744029015302658e-03,7.620737887918949127e-04,-5.031051275218523244e-03,7.183178766485442956e-03
1.052469015121459961e-04,2.967715263366699219e-03,3.853381494991481304e-04,1.531355897895991802e-03,2.772397038631080335e-03,2.947627342378994486e-03
-1.052469015121459961e-04,3.161296248435974121e-03,2.719672629609704018e-03,1.455499907024204731e-03,-6.418366092739269391e-03,-1.092674225920409192e-03
4.210323095321655273e-04,4.645213484764099121e-03,-7.169667514972388744e-04,4.696887626778334379e-04,2.305662708226741131e-03,3.070334176362238265e-03
-1.052618026733398438e-04,6.580635905265808105e-03,-2.317392791155725718e-04,8.220823947340250015e-04,-7.614646050353002238e-03,-4.120559112808397373e-03
1.438587903976440430e-03,7.768809795379638672e-03,1.511655398644506931e-03,7.086840458214282990e-03,1.393664261194516030e-02,2.090399165744072363e-02
9.824633598327636719e-04,7.908627390861511230e-03,2.125532366335391998e-03,7.243904750794172287e-03,2.850493369809825595e-02,1.040372899658070782e-02
5.263090133666992188e-04,2.967745065689086914e-03,-1.728598726913332939e-03,4.692281130701303482e-03,-2.231951062243453521e-02,8.327004184392611252e-04
5.263239145278930664e-04,4.129007458686828613e-03,-2.670358633622527122e-03,7.621158147230744362e-04,-3.447239781904798406e-02,-4.295698305785133897e-03
1.157864928245544434e-03,2.206450700759887695e-02,-6.035794503986835480e-04,1.286683836951851845e-03,3.082500770644092114e-03,4.871505567871103892e-02
3.452634811401367188e-02,6.432254612445831299e-02,-2.309450879693031311e-02,9.298671782016754150e-02,1.777880026883948972e-02,6.059033243164035909e-02
5.336837470531463623e-02,7.890328764915466309e-02,-6.565056275576353073e-03,1.169154867529869080e-01,2.925500722452412106e-02,9.341250671921486060e-02
2.105265855789184570e-03,5.967739224433898926e-02,2.850920893251895905e-02,1.353049874305725098e-01,4.097113411497588231e-02,6.376331598139239887e-02
-1.442101597785949707e-02,1.032254099845886230e-02,-5.721781775355339050e-02,9.307892620563507080e-02,-2.209706233611541393e-02,5.003170977753690352e-02
-5.873684585094451904e-02,1.516136527061462402e-02,-8.168013393878936768e-02,-2.529853768646717072e-02,-6.739670357372062881e-02,-1.001841880689713360e-02
-1.442106068134307861e-02,-1.032266020774841309e-02,-2.662251517176628113e-02,-1.919906027615070343e-02,-3.725572413193134480e-02,-1.871642440654686101e-03
-8.631557226181030273e-03,-8.516073226928710938e-03,-7.685501128435134888e-02,2.306770300492644310e-03,-6.625164305154385147e-02,-1.850778214666704002e-02
-2.894737571477890015e-02,5.870938301086425781e-03,-6.310782581567764282e-02,-1.370156649500131607e-02,-1.311987463456745218e-01,-3.704128753943614072e-02
-6.315782200545072556e-03,2.580672502517700195e-03,-6.761486176401376724e-03,-4.231579601764678955e-03,-1.152374917153942135e-02,-4.176380702127557853e-03
-7.368475198745727539e-04,-1.929029822349548340e-02,-6.235396955162286758e-03,-1.078087277710437775e-02,-1.002959151515447900e-02,-9.107005605916373980e-03
-3.894753986969590187e-03,-3.619351983070373535e-02,-4.780709277838468552e-03,-1.069318223744630814e-02,-9.216428443076907229e-03,-6.076847318649547525e-03
-6.315783248282968998e-04,-1.509681344032287598e-02,-1.139543834142386913e-03,-3.084346652030944824e-03,-3.532328152081731787e-02,-2.232489903945311660e-02
-1.578941941261291504e-03,-1.670965552330017090e-02,3.840626959572546184e-05,-2.592213917523622513e-03,-1.383624237328362483e-02,-1.382331932745106684e-02
8.420943631790578365e-04,-4.774272441864013672e-03,-2.621346851810812950e-03,-3.845980158075690269e-03,-1.894923993849317867e-02,-1.453343758259095786e-02
4.210621118545532227e-04,-2.193599939346313477e-03,-9.816176316235214472e-05,-1.780186896212399006e-03,-8.743212553467216708e-03,1.889748477644559443e-03
3.157854080200195312e-04,-2.580583095550537109e-04,-1.980123051907867193e-04,-6.687382701784372330e-04,-3.970620853005701889e-03,-3.934261377686126826e-03
-5.263090133666992188e-04,-8.386969566345214844e-04,-1.756807032506912947e-04,1.588494196766987443e-04,-9.865563351288964000e-04,-3.311238042354308631e-03
-1.052692532539367676e-04,-1.935064792633056641e-04,-7.893526344560086727e-04,5.347950500436127186e-04,-6.289182072104493315e-04,-1.910790162208131360e-03
3.157928586006164551e-04,6.449222564697265625e-05,-8.743394282646477222e-04,5.868593580089509487e-04,-6.358780663372698427e-03,-5.566367009159800538e-03
1.052543520927429199e-04,-6.451308727264404297e-04,-8.861091337166726589e-04,5.940696573816239834e-04,-4.593833574486616556e-03,-4.953259465830472941e-03
2.105310559272766113e-04,3.870725631713867188e-04,-1.216327422298491001e-03,3.503902698867022991e-04,-4.885787807539898608e-03,1.287662363820496481e-03
0.000000000000000000e+00,0.000000000000000000e+00,1.966601470485329628e-03,6.236061453819274902e-04,-8.835398162725383031e-03,-6.815269505576870834e-03
-1.052618026733398438e-04,6.449222564697265625e-05,-8.212586981244385242e-04,3.544807259459048510e-04,4.494451855359127279e-04,2.898587853869760700e-03
2.105310559272766113e-04,1.612931489944458008e-03,2.021313877776265144e-03,6.241726223379373550e-04,2.037908852553504957e-04,-2.957240870384042486e-03
-9.211897850036621094e-05,-1.395165920257568359e-03,-1.187172252684831619e-03,4.688981454819440842e-03,9.433725959803851424e-03,4.590457851771367892e-03
-6.447285413742065430e-04,-8.628964424133300781e-04,-1.258021220564842224e-03,9.174899896606802940e-04,4.522719090659599317e-03,-5.599226981378435664e-04
8.421018719673156738e-04,1.419335603713989258e-03,-1.267833053134381771e-03,3.951803664676845074e-04,-3.775952075651733963e-03,-2.542441644110104981e-03
8.421242237091064453e-04,4.645258188247680664e-03,-1.269191852770745754e-03,3.228463174309581518e-04,6.933934317310708195e-03,-1.203983966031774155e-03
3.052629530429840088e-03,5.225807428359985352e-03,1.288167480379343033e-02,7.535964250564575195e-03,7.463144985893954697e-03,2.504316209923446168e-03
5.694736540317535400e-02,3.496769070625305176e-02,3.088306263089179993e-02,9.805541485548019409e-03,9.510169231980114546e-02,5.062212991110781601e-02
5.073682963848114014e-02,2.180647850036621094e-02,1.330996900796890259e-01,4.618724342435598373e-03,1.173890874914462756e-01,4.371455331989615445e-02
-4.947334527969360352e-03,1.670968532562255859e-02,1.556048821657896042e-02,1.129324082285165787e-03,8.797413333543602221e-02,2.901781391063407156e-02
1.368403434753417969e-03,6.341931223869323730e-02,7.738517224788665771e-02,3.211500123143196106e-02,1.147942510085471213e-01,5.983409967675790142e-02
-9.052634239196777344e-03,1.890319585800170898e-02,1.092660278081893921e-01,5.813641846179962158e-02,3.886221137184975305e-02,3.539003286318909147e-02
-1.810525543987751007e-02,-2.393543533980846405e-02,-9.907821193337440491e-03,2.348889829590916634e-03,-2.673853554749072714e-02,-7.326238081672320490e-03
-6.315857172012329102e-04,-5.999982357025146484e-03,-8.829432539641857147e-03,-3.448399016633629799e-03,-8.031416977594574291e-03,-8.106591983443656169e-03
-1.894742250442504883e-03,-8.903235197067260742e-03,-2.316389232873916626e-03,-2.094467345159500837e-04,-4.398790846166455992e-03,-4.212171712105416965e-03
2.105385065078735352e-04,-3.225862979888916016e-03,-1.414405298419296741e-03,2.391121670370921493e-04,5.053044330384226512e-04,1.089530473118160980e-03
5.263090133666992188e-04,-2.387047046795487404e-03,-1.289490493945777416e-03,3.012325905729085207e-04,8.600748309234296229e-04,-4.434670824417397128e-03
0.000000000000000000e+00,-9.677708148956298828e-04,-9.436029358766973019e-04,5.545135354623198509e-04,-9.398185095333744243e-03,1.805993160666694020e-03
5.263090133666992188e-04,-2.580642933025956154e-03,-1.224289531819522381e-03,3.449122013989835978e-04,7.361302067179664732e-03,2.911675922745882161e-03
-6.315708160400390625e-04,-9.677410125732421875e-04,-6.305862916633486748e-04,5.601244047284126282e-04,-1.304091119270545107e-03,-6.103655891226134056e-04
-2.105385065078735352e-04,-4.515945911407470703e-04,-1.180940191261470318e-03,3.456892154645174742e-04,1.124967775229857025e-03,1.419233572728037518e-04
3.158003091812133789e-04,-9.677410125732421875e-04,-1.257158233784139156e-03,3.159923071507364511e-04,-1.059829573247306200e-02,-1.692688942105879946e-02
-3.026425838470458984e-04,-3.226399421691894531e-04,-1.267713611014187336e-03,3.118796448688954115e-04,1.911888735238065351e-03,-2.432944702977168916e-03
1.973807811737060547e-04,-4.515945911407470703e-04,2.592060249298810959e-03,8.625124464742839336e-04,-4.263457237948520273e-04,4.581601327980494576e-04
-2.105236053466796875e-04,-5.160868167877197266e-04,-7.346396450884640217e-04,3.875666006933897734e-04,1.081275822699900857e-02,4.490902911782779228e-03
3.157854080200195312e-04,7.096827030181884766e-04,-9.456020779907703400e-04,3.022858290933072567e-04,6.347548297282123997e-03,1.500805783198555510e-03
-2.105385065078735352e-04,3.225803375244140625e-04,-1.224566483870148659e-03,3.099814639426767826e-04,8.023548109863831712e-03,4.842562616583001578e-03
1.052632927894592285e-03,2.838701009750366211e-03,7.371187675744295120e-03,3.318379167467355728e-03,3.929115456424714381e-03,9.198530729564335928e-03
-1.052632927894592285e-03,6.064504384994506836e-03,-3.752669552341103554e-03,2.219336293637752533e-02,-8.990265371126682226e-03,4.072671891389223475e-02
-1.589472591876983643e-02,-9.548366069793701172e-03,-2.920782379806041718e-02,1.550842355936765671e-02,-7.971090270943648193e-02,-5.693314385224579333e-03
-3.568422794342041016e-02,-6.225800514221191406e-02,-7.995615154504776001e-02,-7.904932647943496704e-02,-1.333341938532015547e-01,-5.143910683227659320e-02
-6.947368383407592773e-03,-6.303235888481140137e-02,-5.746820569038391113e-02,-1.538187712430953979e-01,-8.954119384721082042e-02,-1.199448646787839579e-01
-2.315774559974670410e-03,-8.083868026733398438e-02,-3.335109353065490723e-02,-1.051374524831771851e-01,-8.225866463764930359e-02,-1.046628460105907266e-01
-2.105459570884704590e-04,-8.161288499832153320e-02,-2.855734666809439659e-03,-6.176134198904037476e-02,-4.951359368408958517e-02,-1.025976821173495424e-01
1.052767038345336914e-04,-2.864518761634826660e-02,5.246283952146768570e-03,-6.591137498617172241e-02,-2.887324133409308047e-02,-5.916650149793323266e-02
1.368418335914611816e-03,-6.387099623680114746e-03,-3.387249540537595749e-03,-1.876959949731826782e-02,-9.197301314731731736e-03,-3.335015507942884483e-02
2.105236053466796875e-04,1.290321350097656250e-03,-1.131511409766972065e-03,-3.222501603886485100e-03,-1.147092937019067449e-02,-1.650953504613106304e-02
1.684196293354034424e-03,4.645153880119323730e-03,-1.809000503271818161e-03,1.566535065649077296e-04,-8.992522469107200322e-03,-9.144828309742614181e-03
-4.210472106933593750e-04,1.277419924736022949e-02,-2.832922851666808128e-03,2.157345879822969437e-03,-9.967953031643217443e-04,-1.207436049762450336e-03
-2.105236053466796875e-04,1.567746698856353760e-02,-1.485939370468258858e-03,5.668866797350347042e-04,-7.975203873596958815e-04,-1.444043446065051972e-03
1.052618026733398438e-04,1.303224265575408936e-02,-2.602861728519201279e-03,1.958604203537106514e-03,-1.270515370329405869e-03,-8.510038543718956294e-04
2.105236053466796875e-04,5.225837230682373047e-03,-8.982189465314149857e-04,1.452822471037507057e-03,1.064149074481868240e-02,1.624995862262945678e-02
3.158003091812133789e-04,3.225803375244140625e-03,-2.568406926002353430e-04,9.582354687154293060e-04,-1.667285721393341191e-02,1.809602767987317229e-02
-2.105385065078735352e-04,4.645153880119323730e-03,-2.693339774850755930e-04,1.313844113610684872e-03,-9.746342716370648418e-03,-6.700662752490815777e-03
-5.263239145278930664e-04,2.193540334701538086e-03,-9.036395931616425514e-04,1.118852407671511173e-03,-5.860282391910942579e-03,-8.267799561460065227e-03
2.105459570884704590e-04,1.483872416429221630e-03,-5.861797835677862167e-04,6.673064781352877617e-04,1.299048259771229397e-03,2.303490844540845295e-03
3.157705068588256836e-04,-1.290321350097656250e-03,-9.475192055106163025e-04,1.029314124025404453e-03,-3.670813134578398973e-03,-2.664616772261790834e-03
-2.105236053466796875e-03,-4.516243934631347656e-04,-4.440401215106248856e-03,-2.492085797712206841e-03,-2.767803841707205947e-02,-1.574304578040197633e-02
-6.421051919460296631e-03,-9.032040834426879883e-04,-3.982614725828170776e-02,-4.471295326948165894e-02,-7.745630185603147311e-02,-3.971011591926654205e-02
-2.210520207881927490e-03,-9.290322661399841309e-03,-1.978808268904685974e-02,1.345467660576105118e-02,-1.197370870392511222e-03,-3.302755354727615611e-02
-7.450580596923828125e-09,-2.703230082988739014e-02,-4.503847286105155945e-02,-9.759669750928878784e-02,-4.544651945846567287e-02,-6.190024701001606289e-02
1.052543520927429199e-04,-1.019355654716491699e-02,1.570172025822103024e-03,-7.794915139675140381e-02,-1.987204172525380841e-02,-6.400903068097862914e-02
-2.105236053466796875e-04,-6.000012159347534180e-03,-1.621889998205006123e-03,-2.482837438583374023e-02,-1.333212556581742092e-02,-2.532952865184245894e-02
1.052692532539367676e-04,-5.290314555168151855e-03,-1.731691416352987289e-03,-3.328011836856603622e-03,-6.714411637809725164e-03,-7.072030761258396581e-03
1.052543520927429199e-04,-1.225799322128295898e-03,-1.106159761548042297e-03,4.760069714393466711e-04,-5.342484438972228133e-03,-1.001467672386535668e-02
-5.263015627861022949e-04,7.741898298263549805e-04,-1.460899482481181622e-03,6.949192029424011707e-04,-4.258930351848544404e-03,-3.740349158822736664e-03
3.157779574394226074e-04,1.032248139381408691e-03,-1.510026981122791767e-03,7.252360810525715351e-04,-2.570507930044740874e-02,-1.306861835130379568e-02
4.210695624351501465e-04,3.225803375244140625e-03,-1.302733086049556732e-03,3.685553383547812700e-04,5.449077017186887417e-03,7.874663517212915353e-04
-2.235174179077148438e-08,2.580642700195312500e-03,-8.387087291339412332e-08,5.471810000017285347e-04,-4.945569998985099858e-03,-1.016066649755253959e-02
-1.052543520927429199e-04,1.096785068511962891e-03,1.100471708923578262e-03,1.267389045096933842e-03,-1.304951051967595532e-03,-1.081631198140836636e-03
5.263239145278930664e-04,3.032252192497253418e-03,-9.412080980837345123e-04,4.436375165823847055e-04,1.607228796990822772e-03,1.085949770450594931e-03
5.263090133666992188e-04,7.677420973777770996e-03,-6.680983351543545723e-04,1.243016333319246769e-03,-5.629215276011789726e-04,-2.357772713264261188e-05
-1.052543520927429199e-04,3.483876585960388184e-03,-1.186135224997997284e-03,4.402621707413345575e-04,1.235338778981898145e-02,1.882789465127099326e-03
9.473711252212524414e-04,-3.870874643325805664e-04,-1.257877564057707787e-03,3.290896129328757524e-04,7.037358543829697055e-03,1.007908653090611173e-03
-6.710737943649291992e-04,2.667307853698730469e-06,-1.040541799739003181e-03,9.824748849496245384e-04,-1.159419225537750009e-03,6.357809432250421944e-04
-6.578117609024047852e-05,3.198981285095214844e-04,-1.237714663147926331e-03,4.041800566483289003e-04,-4.899293824460748681e-03,-2.320650178628258509e-03
-7.368400692939758301e-04,1.096770167350769043e-03,-1.265020808205008507e-03,3.240926598664373159e-04,3.554020488722553495e-03,-1.784534658952924291e-03
-5.263164639472961426e-04,2.387106418609619141e-03,1.790428999811410904e-03,1.815912546589970589e-03,-1.058269177852011467e-02,-5.731028369647561682e-03
1.157894730567932129e-03,1.438714563846588135e-02,1.895262673497200012e-02,1.381032634526491165e-02,3.408893023148706902e-02,1.308708791879831246e-02
2.526317536830902100e-02,8.335478603839874268e-02,7.230378687381744385e-02,9.231728315353393555e-02,1.415108031227774177e-02,6.096375640198026247e-02
6.368419528007507324e-02,1.216129362583160400e-01,8.162039518356323242e-02,1.801901161670684814e-01,1.316759263917219869e-01,1.393181098940932117e-01
6.642104685306549072e-02,1.785160452127456665e-01,1.392522305250167847e-01,1.497002094984054565e-01,7.186172144727720479e-02,1.694924347638302464e-01
1.241052970290184021e-01,4.238712787628173828e-02,1.828881055116653442e-01,3.990872949361801147e-02,1.293207729049612453e-01,7.917351094319080573e-02
2.312630861997604370e-01,-7.548451423645019531e-03,1.894626021385192871e-01,1.108959224075078964e-02,1.342052524342847164e-01,4.097012612644324037e-02
1.031579971313476562e-01,-3.458058834075927734e-02,4.473089799284934998e-02,-2.380515448749065399e-02,1.213752605675466612e-01,3.254183688216238934e-02
6.589466333389282227e-02,1.193547248840332031e-02,5.775982141494750977e-02,-4.718503728508949280e-02,8.292077219290661105e-02,3.053979914520832395e-03
1.403158754110336304e-01,6.064534187316894531e-03,1.093537956476211548e-01,1.858978345990180969e-02,5.329463360695285701e-02,4.151865820913480665e-03
-3.252631425857543945e-02,-2.077418565750122070e-02,1.783921732567250729e-03,-3.031670581549406052e-03,-5.617895079901291666e-05,-2.189856172383120025e-02
-2.357888221740722656e-02,-2.645194530487060547e-03,-7.517997175455093384e-03,2.915201941505074501e-03,2.743804438037500404e-02,1.519764507502652240e-02
4.631340503692626953e-03,-1.264512538909912109e-02,9.233622997999191284e-02,1.022485364228487015e-02,4.256087693485710588e-02,-9.889571285986165083e-04
6.957900524139404297e-02,-5.870997905731201172e-03,5.414709821343421936e-02,-2.831677161157131195e-02,2.542515183329996376e-02,-1.737779926323490542e-02
-7.579028606414794922e-03,2.496773004531860352e-02,-1.337867323309183121e-02,-1.442521438002586365e-02,8.150080033690443315e-03,-3.831385156998906583e-03
2.315819263458251953e-03,1.761287450790405273e-02,-1.163701619952917099e-02,-1.465422101318836212e-02,-8.675815875612613581e-03,-7.391004754036312185e-03
1.052641868591308594e-02,-4.309672117233276367e-02,1.595414429903030396e-02,-1.863927766680717468e-02,5.831233033502059016e-02,-2.727775900262607855e-02
-2.315819263458251953e-03,1.458072662353515625e-02,6.457678228616714478e-02,-1.688769273459911346e-02,-1.704211782544540199e-02,-3.561298249630029389e-02
5.105256661772727966e-02,3.232246637344360352e-02,3.886609571054577827e-03,-1.424934808164834976e-02,-1.528304423913162680e-02,-4.396491965680748848e-02
-1.052606105804443359e-02,-1.141929719597101212e-02,-3.458362771198153496e-03,-4.209717269986867905e-03,-6.836504052851744007e-03,-2.754345468149232978e-03
-1.326334476470947266e-02,-5.806505680084228516e-03,-1.554218586534261703e-02,-1.607730053365230560e-02,-9.861624691088977102e-03,-4.408678150658151829e-03
-1.347386837005615234e-02,-6.128966808319091797e-03,-1.078657340258359909e-02,-3.377066226676106453e-03,1.131975363945159074e-03,7.033742005289611576e-03
-9.684026241302490234e-03,-3.548383712768554688e-03,-5.935909692198038101e-03,-1.404645969159901142e-03,-6.635879359489393892e-03,8.661190903216153814e-03
-5.157828330993652344e-03,-3.548383712768554688e-03,-1.740944571793079376e-03,-1.143947360105812550e-03,-5.734129569890278333e-03,1.216157419949859264e-02
-5.158006679266691208e-03,-2.064526081085205078e-03,-3.724096808582544327e-03,-3.287370316684246063e-03,-1.408593345106545769e-02,4.390372409291742883e-03
-3.473758464679121971e-03,-1.225829124450683594e-03,-7.986362092196941376e-03,-7.256557699292898178e-03,-1.281439508887949330e-02,-8.772729357129915861e-03
-5.368351936340332031e-03,-2.387106418609619141e-03,-2.701494609937071800e-03,-3.116735257208347321e-03,-1.618696942771169489e-03,-4.853159958116637362e-03
-2.688646316528320312e-03,-9.569525718688964844e-04,-2.138650976121425629e-03,-8.545614546164870262e-04,-2.570750348498851423e-03,1.190536137643971593e-03
-2.679765224456787109e-03,-2.688169479370117188e-04,-4.552892874926328659e-03,-5.715393461287021637e-03,-1.429519146694069320e-02,6.178023212816130538e-04
-9.474158287048339844e-04,1.561290025711059570e-02,-1.724136178381741047e-03,-5.234002601355314255e-04,2.124175928399907320e-02,3.643535439417000532e-02
-1.052677631378173828e-03,4.838705062866210938e-03,-1.854015979915857315e-03,6.400032361852936447e-06,5.533656381379259415e-03,1.225235295980098282e-02
-8.420944213867187500e-04,-2.838730812072753906e-03,-6.290880031883716583e-03,1.076046936213970184e-02,1.879040459330738599e-02,8.055316017053293365e-02
-1.031577587127685547e-02,-2.135485410690307617e-02,-7.289090752601623535e-02,3.772522881627082825e-02,-7.624912632708458204e-02,1.115507372856844315e-03
-1.036841273307800293e-01,-3.038710355758666992e-02,-5.983025953173637390e-02,-1.171219628304243088e-02,-9.410928819544039925e-02,-7.312783084810203782e-03
-1.414737105369567871e-01,-9.806394577026367188e-03,-1.153881251811981201e-01,-3.561777248978614807e-02,-1.175844093251185996e-01,-2.203947566037878225e-02
-1.149473786354064941e-01,-1.225829124450683594e-03,-4.784348979592323303e-02,-3.143948316574096680e-02,-6.906883098497473839e-02,-3.651465463289094160e-02
-2.189463376998901367e-02,-3.032267093658447266e-03,-1.502320822328329086e-02,-7.700182963162660599e-03,-7.029675821712544348e-02,-2.719249386920319367e-02
-2.905273437500000000e-02,-4.645168781280517578e-03,-4.209516197443008423e-02,-3.091420046985149384e-02,-1.047159221423896724e-01,-4.516872301505170384e-02
-2.221047878265380859e-02,-1.109671592712402344e-02,-4.802862927317619324e-02,-1.169351674616336823e-02,-5.858646001694012284e-02,-2.195203613889074035e-02
-2.642107009887695312e-02,-1.587101817131042480e-02,-3.942621126770973206e-02,-2.202713117003440857e-02,-6.994107006836713936e-02,-3.370587720121687170e-02
-2.105236053466796875e-04,-2.258032560348510742e-03,-1.245981361716985703e-02,-2.163334749639034271e-02,-3.108884208921125492e-02,-1.821479306197670844e-02
-1.578986528329551220e-03,2.580285072326660156e-04,-5.513504729606211185e-04,-2.580577973276376724e-03,-1.675491936273765248e-02,-4.392608063864100743e-03
1.368463039398193359e-03,-2.967745065689086914e-03,-4.387117805890738964e-04,2.549601485952734947e-04,-1.650023815140144734e-02,-3.658209708243514990e-03
5.263090133666992188e-04,1.290440704906359315e-04,-2.090149064315482974e-04,2.867713628802448511e-04,-8.034984964292668508e-03,3.354929540695689161e-03
1.894742250442504883e-03,8.387267589569091797e-04,-9.943445911630988121e-04,1.406675000907853246e-04,3.232460774011070015e-03,5.795659030914612764e-03
-3.157258033752441406e-04,-1.548409461975097656e-03,-3.283498517703264952e-05,-1.281229924643412232e-04,-8.182703837282367942e-03,3.009095105704906459e-05
8.420646190643310547e-04,-1.935362815856933594e-04,-5.422987742349505424e-04,1.163833774626255035e-03,-1.445032774852972324e-03,1.461120096534618273e-02
0.000000000000000000e+00,-1.935362815856933594e-04,-9.414421510882675648e-04,1.098077627830207348e-03,9.774770200557947319e-04,-8.791184979125843402e-04
3.158450126647949219e-04,1.289844512939453125e-04,-6.681307568214833736e-04,1.333649037405848503e-03,-4.143201284239506066e-03,2.482195936873543562e-03
3.157854080200195312e-04,-6.449222564697265625e-05,-2.748065628111362457e-03,3.629536367952823639e-03,3.214619295268672516e-03,1.456857713501535923e-02
7.631480693817138672e-04,9.328126907348632812e-04,-1.474187709391117096e-03,7.707686745561659336e-04,3.474153112737798921e-03,1.916637237110344061e-03
-3.421604633331298828e-04,-7.392466068267822266e-04,-4.379230085760354996e-04,1.287882099859416485e-03,-7.329779887886189726e-03,-6.624465514734334537e-04
-2.104937884723767638e-04,-1.290738582611083984e-04,-1.154258497990667820e-03,4.464756057132035494e-04,-6.561059806464264454e-03,2.898069009931891760e-03
1.263111829757690430e-03,1.806497573852539062e-03,-1.253463095054030418e-03,3.299501258879899979e-04,-8.658098017024329351e-03,-7.956662102097333822e-03
6.042104959487915039e-02,-1.096785068511962891e-03,6.293405778706073761e-03,3.355743130668997765e-03,2.931524732562351687e-02,8.393536351611774471e-03
1.778954267501831055e-02,2.580881118774414062e-04,9.102490730583667755e-04,-2.363794483244419098e-03,-5.712517676447426140e-03,-3.792475259140087873e-03
4.873687028884887695e-02,7.006442546844482422e-02,2.438317798078060150e-02,1.508238613605499268e-01,6.275259320255344164e-02,1.308910359774273502e-01
3.084200620651245117e-02,2.031614184379577637e-01,3.795569529756903648e-03,1.971467286348342896e-01,8.768509427833137693e-03,1.431874645187267703e-01
8.115792274475097656e-02,1.990322470664978027e-01,-7.489949464797973633e-03,1.962758749723434448e-01,3.442079471621184439e-02,1.590682941287209218e-01
7.926321029663085938e-02,3.987097740173339844e-02,1.121581867337226868e-01,7.143815606832504272e-02,9.757084831268514336e-02,1.098263332036806261e-01
2.599996328353881836e-02,1.806378364562988281e-03,9.096567332744598389e-02,7.433746941387653351e-03,3.851218090547803286e-02,3.138384710388386623e-02
7.315790653228759766e-02,1.103228330612182617e-02,1.306633055210113525e-01,1.037717312574386597e-01,5.329394133408982270e-02,4.521820479232552259e-02
-2.757912687957286835e-02,0.000000000000000000e+00,2.361448667943477631e-02,-6.641603540629148483e-03,-1.019825351562642091e-03,4.548835047114702101e-04
-1.642078161239624023e-02,-1.354753971099853516e-03,-3.553055226802825928e-03,-2.451763860881328583e-02,1.432945492315162994e-02,-4.745915061765471066e-03
-1.400029659271240234e-02,-1.058065891265869141e-02,-6.496429443359375000e-03,-3.189395414665341377e-03,-1.047860566909264435e-02,-5.584488203981385901e-03
-2.526295185089111328e-02,-1.058077812194824219e-02,-3.760167583823204041e-02,-1.013625599443912506e-02,-4.850174623998526613e-02,-1.541930075309716486e-02
-2.884209156036376953e-02,-8.451581001281738281e-03,-3.709867969155311584e-02,9.690539911389350891e-03,-5.185472452470207827e-02,-8.298914666388879091e-03
-3.263235092163085938e-03,-8.129119873046875000e-03,-1.212996616959571838e-02,6.018684245645999908e-03,-7.089301602089648213e-03,-5.358129552853752031e-03
-1.894772052764892578e-03,-5.806446075439453125e-03,-1.210720557719469070e-02,1.523472601547837257e-03,-6.339441835513603962e-03,-5.479527385807592132e-03
4.210472106933593750e-04,-5.677402019500732422e-03,-1.638982794247567654e-03,6.479234434664249420e-04,-1.913107611303477285e-03,6.256501167145489539e-03
1.684308052062988281e-03,-4.580616950988769531e-03,-3.782747313380241394e-03,-4.717324394732713699e-03,1.896651386485714852e-02,1.817523753081817794e-02
-3.368556499481201172e-03,-4.516243934631347656e-03,-9.442398441024124622e-04,-1.690134406089782715e-03,7.408644980617218323e-03,2.196416550288987635e-03
-1.578927040100097656e-03,-3.032028675079345703e-03,-4.713441710919141769e-03,-7.526345551013946533e-03,8.700802727614753707e-04,3.415538423916786304e-03
-7.367134094238281250e-04,-2.580821514129638672e-03,8.153789676725864410e-04,-3.799166763201355934e-03,-7.131296398609876519e-03,-7.483378389156136734e-03
2.104640007019042969e-04,-1.741945743560791016e-03,-1.441999571397900581e-03,-2.258117776364088058e-03,-3.855251829095518445e-03,-8.724989890592227404e-03
-2.000033855438232422e-03,-2.838671207427978516e-03,3.439517749939113855e-04,4.587596922647207975e-04,-5.106699083276211582e-03,-4.839388510134323695e-03
-9.473562240600585938e-04,-1.870930194854736328e-03,-7.928487029857933521e-04,-6.741479592164978385e-05,1.245661608507475648e-03,1.694096262974564837e-03
-5.262494087219238281e-04,-3.096699714660644531e-03,-1.203411840833723545e-03,2.587820054031908512e-04,-9.345149988883250103e-03,-4.923857662211927888e-03
-2.105832099914550781e-04,-2.387106418609619141e-03,-1.061183516867458820e-03,-1.285952748730778694e-03,-8.451090403037930798e-03,-5.237157861132324399e-03
-5.612969398498535156e-04,-2.008080482482910156e-03,-1.240573241375386715e-03,9.002805745694786310e-05,-1.255302880197817217e-03,-1.361324724915347062e-03
-2.280712127685546875e-03,-1.282334327697753906e-03,-2.815060317516326904e-03,-1.143186935223639011e-03,1.299126552535501133e-03,-2.164011242321073336e-03
-2.421140670776367188e-03,-2.451539039611816406e-03,-1.153818052262067795e-02,-3.756912890821695328e-03,-1.233241453034317203e-02,-1.276416616453246444e-02
-3.578782314434647560e-03,-7.740855216979980469e-04,-4.911123774945735931e-03,-1.570848166011273861e-03,-2.420379906284964022e-02,-8.099035014208277872e-03
-9.684324264526367188e-03,-1.490330696105957031e-02,-2.639845199882984161e-02,-8.628393523395061493e-03,-7.178999902403404576e-02,-3.904739349969332807e-02
-7.778954505920410156e-02,-1.706451773643493652e-01,-1.547228991985321045e-01,-1.046800017356872559e-01,-1.395688114990321083e-01,-5.602223540198458807e-02
-1.459999680519104004e-01,-1.322581171989440918e-01,-1.035312190651893616e-01,-1.824181675910949707e-01,-1.842428935501061460e-01,-1.339671205587418257e-01
-1.385263204574584961e-01,-9.341926127672195435e-02,-9.144077450037002563e-02,-1.494226902723312378e-01,-1.189145621833773703e-01,-1.041551341630482241e-01
-1.481052488088607788e-01,-7.890322804450988770e-02,-6.104635447263717651e-02,-7.015298306941986084e-02,-2.972772032201120851e-02,-3.778414780771788273e-02
-8.042104542255401611e-02,-2.696770429611206055e-02,-9.489844553172588348e-03,-1.340250484645366669e-02,-6.176945234840758303e-02,-2.259344955542541555e-02
-6.631568074226379395e-03,-2.258062362670898438e-03,-2.407849067822098732e-03,-1.587979844771325588e-03,-3.025650367024734777e-03,3.287014618298611524e-02
-1.894742250442504883e-03,-9.677410125732421875e-04,-2.205565571784973145e-03,-9.813619544729590416e-04,-3.170468061095732537e-02,2.760718545967877358e-03
-7.368475198745727539e-04,-4.903256893157958984e-03,-1.399057451635599136e-03,1.322104799328371882e-04,-1.689119409996031607e-02,-4.024464022222146165e-03
-1.315790414810180664e-02,-3.251618146896362305e-02,-1.982935005798935890e-03,-5.957106128334999084e-03,-6.261222213166384165e-03,-2.622486011752167556e-02
-1.052640378475189209e-03,-3.103229403495788574e-02,1.492921262979507446e-03,-9.082640707492828369e-02,-7.288634496414658770e-02,-7.889174239518492726e-02
4.631586372852325439e-03,-8.812896907329559326e-02,2.829051390290260315e-02,-1.367758065462112427e-01,-4.834075159261175259e-02,-7.255264791510107614e-02
1.063160598278045654e-02,-5.690322816371917725e-02,3.087905701249837875e-03,-3.253104165196418762e-02,-1.764647512537820262e-02,-3.316860144165989510e-02
2.105265855789184570e-03,-1.077423989772796631e-02,1.482763513922691345e-02,-2.226945385336875916e-02,-9.589392508372540647e-03,-1.698630457493921497e-02
1.052469015121459961e-04,1.483887434005737305e-03,8.550466154702007771e-04,-4.407122731208801270e-03,-4.318066370446516089e-03,-6.473039770884259081e-04
7.368475198745727539e-04,3.677397966384887695e-03,-5.771959549747407436e-04,-3.170743817463517189e-03,-1.025224171439198528e-02,-1.097116091245919911e-02
3.157854080200195312e-04,7.096827030181884766e-03,-2.794763422571122646e-04,-2.190815750509500504e-03,2.568039016614509507e-03,6.978343645075990587e-03
2.842083573341369629e-03,8.516117930412292480e-03,1.416258310200646520e-04,1.927365083247423172e-04,3.058066474557641357e-03,-7.733541753990880174e-04
2.105265855789184570e-03,6.580665707588195801e-03,-1.073997467756271362e-03,2.948100736830383539e-04,-2.012702961090795384e-03,-1.099348092681556865e-03
5.263239145278930664e-04,4.451587796211242676e-03,-1.242347876541316509e-03,3.089461242780089378e-04,-1.047320662944328795e-03,-3.722780297398059490e-03
9.473562240600585938e-04,3.483876585960388184e-03,-9.370741900056600571e-04,5.555817624554038048e-04,-4.240261133157563478e-03,1.619462940749064050e-03
-7.368326187133789062e-04,6.645157933235168457e-03,-9.961141040548682213e-04,1.013841480016708374e-03,9.295460094892460390e-04,-5.484588680251256676e-04
2.526313066482543945e-03,7.870972156524658203e-03,-1.231561764143407345e-03,4.085240070708096027e-04,4.475361239786757039e-03,1.204784787943713464e-02
-9.473711252212524414e-04,3.870874643325805664e-04,-1.264168764464557171e-03,3.246942360419780016e-04,1.150705640022486875e-02,2.904799420489823092e-03
2.000018954277038574e-03,3.871023654937744141e-04,-6.361091509461402893e-04,5.573244416154921055e-04,-5.325423827536646115e-03,-2.502936216305762240e-03
-4.429966211318969727e-04,3.010749816894531250e-03,-9.544338681735098362e-04,1.014082808978855610e-03,9.407432983191910125e-03,1.419271377306485782e-02
5.482435226440429688e-04,9.827956557273864746e-03,-3.659428912214934826e-04,1.321578398346900940e-03,1.492278278810710290e-03,3.443017963183497843e-04
2.526313066482543945e-03,1.122578978538513184e-02,2.810451667755842209e-03,7.843668572604656219e-03,2.318583847293442801e-03,9.676615569010116324e-03
2.736836671829223633e-03,5.161315202713012695e-03,1.056231651455163956e-02,6.579990498721599579e-03,2.389378245019102565e-02,5.653567723266128553e-02
0.000000000000000000e+00,1.935362815856933594e-04,3.691524907480925322e-04,1.179373706690967083e-03,2.909942488021233231e-03,1.244032133039391086e-04
2.842128509655594826e-03,7.612883578985929489e-03,2.344348467886447906e-02,-1.379444263875484467e-02,6.825074378025419719e-02,2.128076845652038251e-02
7.178947329521179199e-02,6.290322542190551758e-02,1.347277909517288208e-01,1.269110105931758881e-02,5.806104764775454896e-02,2.356816451711019056e-02
1.105263382196426392e-01,5.903229117393493652e-02,1.846329271793365479e-01,4.359666630625724792e-02,1.118521737540874028e-01,5.100038801205686312e-02
1.451578438282012939e-01,-3.677421808242797852e-02,1.651366651058197021e-01,-5.185965914279222488e-03,2.022701713939625279e-01,3.535834115713942793e-02
9.242105484008789062e-02,-2.658069133758544922e-02,1.090610474348068237e-01,-4.138728976249694824e-02,1.423574329453458631e-01,-1.476734543728230875e-02
-1.915794424712657928e-02,-1.038706302642822266e-02,6.988060660660266876e-03,-1.977080479264259338e-02,3.626954236231938467e-02,-1.606092772560252513e-02
2.589482069015502930e-02,-6.322592496871948242e-03,-9.354573674499988556e-03,-5.508362315595149994e-03,4.739085645890384058e-02,5.432288693249187617e-03
6.526231765747070312e-03,-3.612875938415527344e-03,-4.770137835294008255e-03,-5.614297115243971348e-04,1.236401136523994637e-01,2.786561344057902900e-02
-7.263004779815673828e-03,6.451308727264404297e-04,-3.004049649462103844e-03,-1.018847059458494186e-02,2.581329027251300090e-02,-5.639095436394514493e-03
-7.684290409088134766e-03,-2.774178981781005859e-03,8.371485769748687744e-02,-2.433631569147109985e-03,5.960922113047928406e-02,-1.166695344480195295e-02
-8.420944213867187500e-03,-1.806467771530151367e-03,-9.975601918995380402e-03,-3.024689154699444771e-03,-9.775077191026326773e-03,-1.293600009350837077e-02
-1.052647829055786133e-02,2.000033855438232422e-03,-9.088066406548023224e-03,-5.966914613964036107e-05,-7.815273834219205185e-03,-6.415121917632604642e-03
-2.000033855438232422e-03,1.161277294158935547e-03,-7.509081158787012100e-03,5.000582314096391201e-04,7.897036274312263515e-03,-2.183252410540986732e-04
2.105236053466796875e-04,2.580583095550537109e-04,-6.603625137358903885e-03,-3.173813223838806152e-03,-1.370847579316780696e-02,-2.029491558025542375e-02
-3.578841686248779297e-03,4.709661006927490234e-03,-1.666336320340633392e-02,-5.264280829578638077e-03,-2.987876941225486860e-03,-1.231137605910537225e-02
-5.368411540985107422e-03,-2.709656720981001854e-03,-1.168008893728256226e-02,6.521932315081357956e-03,-1.223771840178855541e-02,-1.737577826512348711e-03
-3.473699092864990234e-03,-2.580642933025956154e-03,-3.486854722723364830e-03,1.173012060462497175e-04,-1.794992963835184696e-02,-8.273455882556346452e-03
-3.894686698913574219e-03,3.870725631713867188e-04,-2.073777723126113415e-04,-4.223519863444380462e-05,-2.086905475086453521e-02,-7.916049580726780555e-03
-6.666779518127441406e-04,5.311846267431974411e-03,-1.122330548241734505e-03,2.622690808493643999e-04,6.572870752184378773e-03,2.010524185021278498e-02
-2.596497535705566406e-03,-4.086196422576904297e-04,-1.249041408300399780e-03,3.044395707547664642e-04,-1.416684490226849391e-02,-9.802602055049680629e-03
-1.684248447418212891e-03,4.516124725341796875e-03,-1.266589504666626453e-03,3.102796908933669329e-04,1.044357899875514306e-02,2.072441050027373777e-02
-4.842102527618408203e-03,1.006451249122619629e-02,-6.209528073668479919e-03,1.080255303531885147e-02,-3.881875364619702395e-05,9.932933210697991733e-03
-9.789526462554931641e-03,2.877420186996459961e-02,-1.137243025004863739e-02,1.229291595518589020e-02,-1.979864637942085892e-02,2.221264323161964427e-02
-1.810520887374877930e-02,7.096779346466064453e-02,-5.453821644186973572e-02,1.608070917427539825e-02,-8.575442007969513725e-02,2.584967613999866742e-02
-5.347368121147155762e-02,1.116128265857696533e-01,-1.748530864715576172e-01,4.873789846897125244e-03,-1.374864959337429582e-01,3.319115575244824257e-02
-6.042104959487915039e-02,2.090328931808471680e-02,-9.698960930109024048e-02,1.287837922573089600e-01,-8.680998785163751563e-02,7.617742162821095064e-02
-6.305265426635742188e-02,-2.729034423828125000e-02,-1.008899509906768799e-01,-2.201912226155400276e-03,-6.670319862981699544e-02,-1.328231992833250885e-02
-2.557891607284545898e-02,-2.045160531997680664e-02,-4.571441560983657837e-02,-1.104934420436620712e-02,-6.025609030108114439e-02,-3.146864497072493494e-03
-7.157921791076660156e-03,-1.548379659652709961e-03,-6.060853600502014160e-03,-2.377732424065470695e-03,-4.293191657625783364e-02,-6.623643791663247349e-03
-2.736836671829223633e-03,1.135483384132385254e-02,-1.715176156722009182e-03,-3.035855188500136137e-04,-2.991848064215929526e-02,3.115084394994105388e-02
-1.052618026733398438e-04,1.677417755126953125e-02,4.175067879259586334e-03,2.818593569099903107e-02,-1.008135951502531213e-02,3.808356384457400878e-02
9.473562240600585938e-04,-1.806437969207763672e-03,1.655624061822891235e-02,2.488757297396659851e-02,1.376260912881654974e-02,1.088403481812161289e-02
-3.157854080200195312e-04,-9.935498237609863281e-03,4.261114634573459625e-03,1.798572338884696364e-04,-8.807791721975988253e-03,-4.368843167162683727e-03
5.263090133666992188e-04,-4.516124725341796875e-03,1.902863499708473682e-03,-4.383327439427375793e-03,-6.001768233713455913e-03,-7.331932260417950431e-03
-2.105236053466796875e-04,-5.096793174743652344e-03,2.917327918112277985e-03,-1.657841727137565613e-03,-4.947423271128847944e-03,-5.954240953043421491e-03
-1.157909631729125977e-03,-2.258002758026123047e-03,8.332557626999914646e-04,-9.706550044938921928e-04,-1.273433063508466745e-03,-2.352133424929264693e-03
1.368463039398193359e-03,-1.483917236328125000e-03,3.094489220529794693e-04,-4.110073787160217762e-04,3.394570320649492601e-03,3.274890218946363563e-03
-2.105534076690673828e-04,-1.741886138916015625e-03,1.477259356761351228e-04,-2.045238361461088061e-04,1.181232194845627248e-02,2.067256685832463692e-03
2.210557460784912109e-03,-1.032292842864990234e-03,-7.445644587278366089e-04,4.844718787353485823e-04,1.855413145308659750e-02,1.419216823463065325e-02
0.000000000000000000e+00,-5.806387052871286869e-04,-8.681367617100477219e-04,5.798900965601205826e-04,-5.146960622218976766e-03,-6.875175838189861999e-03
-8.728206157684326172e-04,-1.588702201843261719e-03,-1.213838346302509308e-03,3.484265471342951059e-04,6.710167416014378716e-03,5.437307258560286627e-03
1.083344221115112305e-03,-7.983744144439697266e-04,9.100321913138031960e-04,-4.308125353418290615e-04,-2.586516553904072424e-03,-2.217036461810456549e-03
1.052916049957275391e-04,-4.516243934631347656e-04,-7.144528790377080441e-04,-1.906106772366911173e-04,3.768215584502687676e-03,2.724990146717787276e-03
-3.158152103424072266e-04,1.677423715591430664e-03,-1.192554947920143604e-03,2.417207433609291911e-04,-6.084494138801632701e-04,-9.633651149616451193e-04
7.368326187133789062e-04,4.258066415786743164e-03,3.988124430179595947e-03,7.438869681209325790e-03,7.207364585354092412e-03,1.920207093899151118e-02
-7.789492607116699219e-03,-3.225803375244140625e-03,-8.555756881833076477e-03,1.269158069044351578e-02,-4.225739144668239078e-02,1.011002547009753894e-02
-2.968421578407287598e-02,-3.290355205535888672e-03,-1.512517500668764114e-02,-9.373358450829982758e-03,-1.033671191235470133e-01,-2.545512674245609119e-02
-8.326315134763717651e-02,-2.064466476440429688e-03,-9.580226987600326538e-02,-4.555638879537582397e-02,-1.527233309943483164e-01,-5.148082402044096284e-02
-5.736843496561050415e-02,-4.516243934631347656e-04,-1.829231716692447662e-02,-2.052526548504829407e-02,-1.090008686482946132e-01,-4.184999333956085366e-02
-1.631579548120498657e-02,-3.871023654937744141e-04,-1.990288682281970978e-02,-2.372190542519092560e-02,-4.190528004104976389e-02,-2.388329655567655863e-02
-5.684196949005126953e-03,-8.387267589569091797e-04,-7.844718173146247864e-03,-1.341190189123153687e-02,-1.672106186286193008e-02,-1.237344998482081682e-02
-1.263156533241271973e-03,-9.031891822814941406e-04,-9.942932520061731339e-04,-3.320122370496392250e-03,-2.543171805365673777e-02,-1.344711330523851167e-02
-1.473695039749145508e-03,-6.452202796936035156e-04,-1.958229346200823784e-03,-3.467463888227939606e-03,-2.277135876840574724e-02,-1.511429526221996777e-02
-1.052625477313995361e-03,-2.580285072326660156e-04,2.216243650764226913e-03,-2.788694575428962708e-03,-1.413018637573415504e-02,-8.174943483988283965e-03
-6.315783248282968998e-04,-3.225803375244140625e-04,3.648945363238453865e-03,-8.800385985523462296e-04,-7.251925460077579544e-03,-6.582994383352303025e-03
-5.263164639472961426e-04,-3.225803375244140625e-04,3.007582388818264008e-03,-1.580577077220368665e-06,-3.830644207251321376e-03,-2.923561152389092532e-03
-3.158003091812133789e-04,-1.354813575744628906e-03,2.682585327420383692e-04,2.512433566153049469e-04,-7.734066724814248062e-03,-4.386367375975308569e-03
1.490207068854942918e-08,-5.161464214324951172e-04,3.383297553227748722e-06,8.918138919398188591e-04,2.077772044622783199e-03,1.286716895089579094e-02
-1.052692532539367676e-04,5.161166191101074219e-04,1.908894162625074387e-03,1.218568882904946804e-03,-3.120932918685426216e-03,-4.397435399510540854e-03
-6.315783248282968998e-04,-5.806387052871286869e-04,1.161024338216520846e-04,4.202204872854053974e-04,-3.249412375023297272e-03,-2.569434408711407380e-04
2.105236053466796875e-04,-6.451606750488281250e-04,1.056255656294524670e-03,1.467357040382921696e-03,-9.444970243407402322e-04,1.730214159193915746e-03
4.210546612739562988e-04,2.580881118774414062e-04,2.898093312978744507e-03,5.169596988707780838e-04,-8.382752151676164942e-03,-2.921565374772144841e-03
-1.929849386215209961e-04,-6.988644599914550781e-05,1.675892999628558755e-04,1.252732356078922749e-03,-2.475288805156683480e-03,-8.568210884163374175e-05
-7.543861865997314453e-04,-2.527236938476562500e-04,-2.105551538988947868e-04,1.354628591798245907e-03,-5.389891737906715719e-03,-1.697171338118058648e-03
5.263164639472961426e-04,-2.580285072326660156e-04,-1.122770714573562145e-03,4.557192150969058275e-04,-3.171676931613021111e-03,-2.890089166111081687e-03
-2.105161547660827637e-04,-7.742344751022756100e-04,-2.178452443331480026e-03,3.752192249521613121e-03,9.632284651340583537e-03,2.241650958548935257e-02
3.368414938449859619e-03,2.064496278762817383e-03,1.531266840174794197e-03,3.083848161622881889e-03,2.638111060572967403e-02,1.819733086669450550e-02
2.757894247770309448e-02,3.741919994354248047e-03,1.520914118736982346e-02,9.561492130160331726e-03,4.887956452682828967e-02,1.100751870462546300e-02
1.038947254419326782e-01,3.612935543060302734e-03,6.751226633787155151e-02,-7.749245502054691315e-03,1.501789625095284464e-01,2.428327998196411208e-02
1.875789761543273926e-01,-5.161166191101074219e-04,1.559725403785705566e-01,-6.369406357407569885e-03,1.650231717193264558e-01,2.488239766779565265e-02
2.034736871719360352e-01,-9.935498237609863281e-03,1.443578302860260010e-01,-3.691122401505708694e-03,1.587522179895302088e-01,2.499383311471703450e-02
2.327368855476379395e-01,4.129052162170410156e-03,1.343081742525100708e-01,5.231469403952360153e-03,1.023257574378106938e-01,1.934381386098893429e-02
6.178951263427734375e-02,5.935490131378173828e-03,8.244469761848449707e-02,-9.732902050018310547e-03,5.768513112111151031e-02,-1.168251973364697882e-02
2.010494470596313477e-02,2.516150474548339844e-03,1.399837061762809753e-02,3.148690448142588139e-04,8.616404583219150481e-02,9.003154196238316587e-03
4.547393321990966797e-02,4.264506697654724121e-02,2.662888029590249062e-03,-8.836690103635191917e-04,1.038162366801742564e-02,-9.950801162324496296e-03
2.978944778442382812e-02,1.800000667572021484e-02,4.767479002475738525e-02,-1.468805689364671707e-02,3.182685860010181500e-02,6.212000453106603093e-04
0.000000000000000000e+00,-2.948385477066040039e-02,-2.178053371608257294e-03,-7.612504065036773682e-03,-1.740424555406505647e-02,-1.616300942100790117e-02
-7.368326187133789062e-04,7.419407367706298828e-03,-1.892866799607872963e-03,-6.227156700333580375e-05,-2.914363569718503300e-02,-2.622145292908029113e-02
-8.947312831878662109e-03,2.967774635180830956e-03,2.185499324696138501e-04,-1.281184027902781963e-03,-1.085707701225402388e-02,-1.243774198050451307e-02
-1.347374916076660156e-02,-3.806531429290771484e-03,-1.277441973797976971e-03,4.515677865128964186e-04,-9.209615942417315182e-03,-8.256080192214243496e-03
-1.305288169533014297e-02,-5.160570144653320312e-04,-9.282121900469064713e-04,-1.973893231479451060e-04,-2.759787712748984490e-03,-8.418821490383754380e-03
-8.736610412597656250e-03,6.580591201782226562e-03,-2.614777535200119019e-03,-5.058958777226507664e-04,4.887538648135070218e-03,5.934742210368049165e-03
-7.894635200500488281e-03,1.032233238220214844e-03,-2.117996336892247200e-03,-5.515870871022343636e-04,-1.443977965952747411e-02,-9.539213769314214275e-03
-8.631646633148193359e-03,0.000000000000000000e+00,-1.725959591567516327e-03,-6.228513666428625584e-04,-1.708815397083718324e-02,-3.824875582728842760e-03
-6.210565567016601562e-03,5.999982357025146484e-03,-1.332637271843850613e-03,1.818602177081629634e-04,-6.659968291770290705e-03,4.371430704785267407e-04
-2.526342868804931641e-03,2.322614192962646484e-03,-1.337313093245029449e-03,5.212273681536316872e-04,-1.534204298785013521e-02,-5.836116350694808830e-03
-5.052506923675537109e-03,-3.548383712768554688e-03,-1.127201598137617111e-03,-1.037366804666817188e-03,-2.048520613035176297e-03,-2.726836546998123723e-03
-5.109727848321199417e-03,-1.317262649536132812e-04,-1.443130080588161945e-03,-2.147096674889326096e-03,1.250926353264425472e-02,9.770255476026779018e-04
-4.890322685241699219e-03,2.260744571685791016e-03,-1.141856075264513493e-03,-1.406900119036436081e-03,1.463488632842313564e-02,2.673849997282573554e-02
-3.368437057361006737e-03,2.581477165222167969e-04,-1.333495951257646084e-03,-3.212512237951159477e-03,-7.776988672490325882e-03,-3.767314482957556665e-03
-3.368496894836425781e-03,2.128958702087402344e-03,-1.200485159642994404e-03,-5.546236643567681313e-04,-6.872996207262005441e-03,4.333243275006615214e-03
-2.757894992828369141e-02,-1.341933012008666992e-02,-8.709824644029140472e-03,-7.316960021853446960e-03,-4.126354721768876743e-02,-1.487763738905156785e-02
-1.413683891296386719e-01,-3.477424383163452148e-02,-1.439644545316696167e-01,-6.541541218757629395e-02,-1.311697532988631565e-01,-2.757331075896463091e-02
-2.616841495037078857e-01,-1.432254910469055176e-02,-1.822607219219207764e-01,-1.049394458532333374e-01,-1.822590373168964106e-01,-7.368559728510781781e-02
-1.901052892208099365e-01,-3.012901544570922852e-02,-1.940262019634246826e-01,-9.499999880790710449e-02,-1.554258818381981655e-01,-6.123082281579916852e-02
-1.797894835472106934e-01,-4.903221130371093750e-02,-6.555279344320297241e-02,-4.702157899737358093e-02,-1.340434109186929845e-01,-6.047177888777532928e-02
-5.494735762476921082e-02,-5.348393321037292480e-02,-4.386855289340019226e-02,-5.139759182929992676e-02,-1.158695505472593368e-01,-5.770058730694183069e-02
-3.789481008425354958e-03,-7.890322804450988770e-02,-2.255290560424327850e-02,-4.789097979664802551e-02,-5.899527186659270228e-02,-4.136437094505884815e-02
2.526316791772842407e-03,-6.090319156646728516e-02,-2.022837661206722260e-02,-1.303457021713256836e-01,-5.145265409412047575e-02,-7.124161616255797469e-02
2.421047538518905640e-03,-5.290324985980987549e-02,-1.332475151866674423e-02,-7.562619447708129883e-02,-2.847944109182165562e-02,-8.649102677544551199e-02
4.526309669017791748e-03,-1.870968937873840332e-02,-4.481635987758636475e-03,-2.046405151486396790e-02,-3.994855431099608722e-02,-5.621525117112557979e-02
6.315805017948150635e-03,-7.548376917839050293e-03,-5.929266335442662239e-04,-3.916965331882238388e-03,-1.785782438219385426e-02,-2.057429338394145546e-02
1.031578332185745239e-02,-2.645164728164672852e-03,2.008242445299401879e-04,-1.182232983410358429e-03,1.875746065305161636e-03,-1.535811890891380926e-02
2.073685079813003540e-02,-1.058064401149749756e-02,4.905612766742706299e-02,-2.010839991271495819e-02,6.457059651633301200e-02,-3.843890800500432414e-03
6.357894837856292725e-02,-2.064503729343414307e-03,2.708465605974197388e-02,-3.984132409095764160e-02,6.503308423690157269e-02,-9.559074474587925252e-03
7.578969001770019531e-03,-2.064518630504608154e-03,2.269262447953224182e-02,-2.131518721580505371e-02,7.414349401055631006e-02,-1.123135944855979673e-02
-9.473860263824462891e-04,-9.677484631538391113e-04,4.863981157541275024e-03,3.238485660403966904e-04,-4.911767683676293572e-04,-5.917008440263438196e-03
-1.684203743934631348e-03,1.935511827468872070e-04,-1.508570089936256409e-02,3.300650510936975479e-03,1.119286135619468325e-02,8.125518754857230519e-03
-5.263090133666992188e-04,-1.032263040542602539e-03,-1.106135919690132141e-02,-5.773965269327163696e-03,-1.077035232330381120e-02,-5.757112290048826964e-03
-4.210770130157470703e-04,-1.548379659652709961e-03,-3.729451447725296021e-03,-3.166347043588757515e-03,-1.960646030682866581e-02,-1.415427672231128753e-02
0.000000000000000000e+00,1.483865082263946533e-03,-1.062527415342628956e-03,1.369624980725347996e-03,-3.282268686240641387e-02,-2.621498218316853368e-02
0.000000000000000000e+00,6.451606750488281250e-04,-1.325763645581901073e-03,1.753567019477486610e-03,-3.012252002654758343e-03,-7.867783701902275606e-05
0.000000000000000000e+00,-3.354832530021667480e-03,-1.277214614674448967e-03,5.109677440486848354e-04,-3.967233743864539974e-02,-2.235879619625458226e-02
2.105385065078735352e-04,6.322570145130157471e-03,-1.355495420284569263e-03,1.634652609936892986e-03,-1.638404859871833708e-02,-5.772518411915839032e-03
-2.105385065078735352e-04,7.677428424358367920e-03,-1.281332108192145824e-03,4.944993997924029827e-04,-1.043564457503443066e-02,-3.972425285710984300e-03
0.000000000000000000e+00,6.451606750488281250e-03,-9.424730669707059860e-04,5.812788149341940880e-04,-1.920226586928475143e-03,-1.505643908486398175e-03
0.000000000000000000e+00,1.296772062778472900e-02,-2.786058932542800903e-03,3.525341395288705826e-03,-3.345680797413042029e-03,5.967385211196218897e-03
0.000000000000000000e+00,2.774193882942199707e-03,-2.128324285149574280e-02,2.947920933365821838e-03,-2.993036671997728604e-02,1.289849955321320518e-02
-3.789469599723815918e-03,-2.129033207893371582e-03,-6.697248201817274094e-03,-2.118841279298067093e-03,-2.937204865594011949e-02,2.886222720489856064e-03
-2.526315860450267792e-02,-1.870959997177124023e-03,-5.608217045664787292e-02,-4.056539386510848999e-02,-5.573766241010247313e-02,-3.108523481404468214e-02
-1.978947967290878296e-02,-1.974192261695861816e-02,-2.438620291650295258e-02,-3.282989934086799622e-02,-3.527619872478737761e-02,-4.988481153210821972e-02
-3.052622079849243164e-03,-5.438710004091262817e-02,-2.338182367384433746e-02,-6.237838417291641235e-02,-1.833556682977999230e-02,-4.713249829908328081e-02
4.631571471691131592e-03,-8.129023015499114990e-03,1.664218306541442871e-02,-5.534373596310615540e-02,-6.800211751023965689e-03,-2.499265575659426197e-02
5.684204399585723877e-03,4.580639302730560303e-03,-9.776217862963676453e-03,-3.243594244122505188e-02,-2.648152306608153594e-02,-1.780979581207997597e-02
7.368475198745727539e-04,-1.225806772708892822e-03,-2.474287291988730431e-03,-4.419916775077581406e-03,-1.716678050952502588e-02,-1.857053848077971914e-02
6.315782666206359863e-04,-2.258062362670898438e-03,-1.436272403225302696e-03,-3.439912106841802597e-04,-4.611304636406998725e-02,-2.024137127415093218e-02
-7.368400692939758301e-04,1.290321350097656250e-03,-1.292518922127783298e-03,2.204792544944211841e-04,-6.361386092710574758e-02,-2.098281819019032213e-02
1.052618026733398438e-04,3.999993205070495605e-03,-1.045339275151491165e-03,9.674335597082972527e-04,-5.400815876465259180e-02,-2.623580583172824277e-02
0.000000000000000000e+00,5.935482680797576904e-03,-1.238378928974270821e-03,4.020969790872186422e-04,-2.540383964856829380e-02,-1.289375872250686506e-02
4.210546612739562988e-04,-1.019354257732629776e-02,-1.265112776309251785e-03,3.238041826989501715e-04,-1.653904560828145520e-02,-9.089020310348860932e-03
1.052640378475189209e-03,1.600000262260437012e-02,-1.268815132789313793e-03,3.129615215584635735e-04,4.363051814690876995e-03,6.135890579156311198e-03
1.263149082660675049e-03,1.935437321662902832e-04,-1.269327825866639614e-03,3.114599094260483980e-04,-3.102028853274774178e-02,-9.515677959926804874e-03
1.052767038345336914e-04,1.341937482357025146e-02,-4.095522454008460045e-04,1.224272884428501129e-03,-2.569658659585982718e-02,-1.471562509330925916e-02
1.052632927894592285e-03,-2.580657601356506348e-04,-1.150329597294330597e-03,4.376664001028984785e-04,-3.062222751583121294e-02,-8.863662460156573886e-03
-9.473711252212524414e-04,-1.419357955455780029e-03,-1.025647623464465141e-03,9.975115535780787468e-04,-8.844616105550429097e-03,-2.582002159647794892e-03
1.710534095764160156e-03,2.827949821949005127e-03,1.891691354103386402e-03,1.137328683398663998e-03,-1.724968018487338384e-02,-9.977357350572091388e-04
1.131549477577209473e-03,2.620429545640945435e-02,-4.485502839088439941e-03,6.895878817886114120e-03,1.938445434845448290e-03,-6.846267154721807913e-03
3.789484500885009766e-03,2.219353616237640381e-02,5.738636013120412827e-03,1.614144258201122284e-02,5.398209828607614114e-04,3.673531122775841595e-02
8.210524916648864746e-03,1.935511827468872070e-04,-1.228223904035985470e-03,5.924490746110677719e-03,1.865238475157582343e-02,9.990142895888176611e-04
4.210472106933593750e-04,8.387118577957153320e-04,-1.057922607287764549e-03,6.267066579312086105e-03,6.453449492057616865e-04,3.937533673139714807e-02
2.031581103801727295e-02,9.864515066146850586e-02,8.473797701299190521e-03,1.786902993917465210e-01,1.228306440481574668e-02,1.279224914998300378e-01
8.231579512357711792e-02,2.836773991584777832e-01,9.105339646339416504e-03,2.037294059991836548e-01,-1.865778090049285964e-03,1.407745771455086725e-01
7.473647594451904297e-03,1.341289877891540527e-01,2.036713995039463043e-02,8.967802673578262329e-02,-2.292194253846702168e-02,6.189711247894891244e-02
-2.421081066131591797e-03,-4.406452178955078125e-02,-1.607308397069573402e-03,-6.299352739006280899e-03,2.336274323349485371e-02,9.391465834584789008e-02
-2.421021461486816406e-03,-1.980644464492797852e-02,6.141043081879615784e-02,-3.423331677913665771e-02,4.725267385063602887e-02,1.403573848610384367e-02
-2.494737505912780762e-02,-2.264511585235595703e-02,-4.505418986082077026e-02,2.872055768966674805e-02,-2.582133581404733036e-02,2.493369187053628977e-02
-6.947366893291473389e-02,-1.100644469261169434e-01,-1.259675323963165283e-01,-3.636919334530830383e-02,-1.472352389765205771e-01,-6.027828164699133850e-02
7.157891988754272461e-02,4.916125535964965820e-02,9.212201088666915894e-02,3.333658725023269653e-02,9.922071926109055084e-03,4.894756765392127562e-02
1.494744420051574707e-02,8.509671688079833984e-02,8.553114533424377441e-02,5.148653686046600342e-02,-2.930079811978103521e-02,2.967668261564537779e-02
-3.894805908203125000e-03,-2.335482835769653320e-02,-1.065919408574700356e-03,-1.716601103544235229e-02,-1.128618832137995298e-02,-1.024078590279087209e-02
-7.368400692939758301e-03,-1.864510774612426758e-02,-3.032093495130538940e-02,-1.701332256197929382e-02,-1.559046798922025800e-02,-3.346049606993889425e-03
-5.368426442146301270e-03,-9.806454181671142578e-03,-2.913572825491428375e-02,-6.925565656274557114e-03,-1.502954153993130149e-02,-1.178288618632417073e-02
1.557894051074981689e-02,-5.290329456329345703e-03,4.361051600426435471e-03,-1.100033149123191833e-02,-6.541655562940285051e-03,-2.800419487534422380e-02
1.484212279319763184e-02,-1.754838228225708008e-02,-3.958997782319784164e-03,-4.361223429441452026e-03,3.083541260209798907e-02,-2.862794721310324420e-02
-9.368404746055603027e-03,-2.670967578887939453e-02,-2.627443149685859680e-02,-2.693636110052466393e-03,2.070557952922769118e-02,-1.511682590047258579e-02
-6.947368383407592773e-03,2.451598644256591797e-03,-2.381312288343906403e-02,-8.633370161987841129e-04,-1.020342617586855738e-02,-5.572191262905756837e-03
-2.736881608143448830e-03,-1.290321350097656250e-03,-1.399620529264211655e-02,-1.452591503039002419e-03,-8.927907244720145741e-03,-7.219201887747050961e-03
-4.210621118545532227e-04,-1.322579383850097656e-02,1.735334750264883041e-03,8.680798346176743507e-04,-1.783816877768984455e-02,-1.278927258101336673e-02
2.947404980659484863e-03,8.322596549987792969e-03,1.079876907169818878e-03,7.555220508947968483e-04,-1.218713612522925871e-02,-1.911478152181872447e-03
4.210472106933593750e-04,1.741915941238403320e-03,1.621678704395890236e-03,9.841736173257231712e-04,-2.053165382783994630e-03,-1.964048351847352825e-03
6.316006183624267578e-04,-2.258032560348510742e-03,-8.690266986377537251e-04,4.044153320137411356e-04,-1.653402869036035838e-02,-1.061288050515168946e-03
0.000000000000000000e+00,-1.419335603713989258e-03,-1.213961630128324032e-03,3.241252270527184010e-04,5.889955934816448746e-03,-5.457683522133383036e-03
0.000000000000000000e+00,5.806088447570800781e-04,-3.005675389431416988e-04,8.019235101528465748e-04,3.231744034659200793e-03,1.732341225197386869e-03
-5.745738744735717773e-04,5.403161048889160156e-04,1.764835440553724766e-03,4.414605791680514812e-04,5.389036768669974720e-03,-3.489218761065782104e-04
2.587735652923583984e-04,-1.120984554290771484e-03,3.392339858692139387e-04,1.486954395659267902e-03,-7.841909856758810804e-03,-4.616206989425108986e-03
-7.368475198745727539e-04,2.129077911376953125e-03,-1.046630903147161007e-03,4.740448785014450550e-04,-2.761439587058323042e-03,2.394124969208544229e-03
2.105385065078735352e-04,5.677372217178344727e-03,-5.012284236727282405e-05,1.491467002779245377e-03,-8.617638498874535813e-04,2.519914774841314209e-03
1.894712448120117188e-03,6.451666355133056641e-03,1.958678709343075752e-03,1.977580832317471504e-03,2.901945809302031165e-03,3.238524063911091266e-03
4.526317119598388672e-03,-4.064559936523437500e-03,-8.944144356064498425e-04,2.188703976571559906e-02,1.422943694696243710e-02,2.642677232241674723e-02
-3.473669290542602539e-03,-2.883869409561157227e-02,3.326983889564871788e-03,-7.658508606255054474e-03,-4.455877428707566423e-02,-4.452470421567467085e-02
9.684205055236816406e-03,-1.174196600914001465e-02,3.294289484620094299e-02,-7.499039918184280396e-02,-5.451852219484187856e-03,-7.259521156147652476e-02
-9.474009275436401367e-04,-1.212903261184692383e-01,-2.789666876196861267e-03,-1.396616399288177490e-01,2.559710108731128031e-03,-1.100231630001591299e-01
-3.473684191703796387e-03,-7.516127824783325195e-02,-1.509676594287157059e-02,-1.826460212469100952e-01,-4.160035856891397543e-02,-1.444719309910684757e-01
-9.473413228988647461e-04,-7.232254743576049805e-02,4.504572425503283739e-04,-1.396286785602569580e-01,-2.693923698836542258e-02,-8.456211159150139878e-02
-5.263149738311767578e-03,-6.096777319908142090e-02,7.582567632198333740e-04,-7.094046473503112793e-02,-8.254683732350720504e-03,-7.605908164031660590e-02
-5.263239145278930664e-04,-5.096763372421264648e-03,8.371965028345584869e-03,-6.479583680629730225e-02,5.485277499477092533e-02,-6.305346866589456312e-02
-5.473718047142028809e-03,-1.464515924453735352e-02,2.797982469201087952e-02,-9.823792614042758942e-03,-6.758848962541641470e-03,-1.967074001339086387e-02
1.473709940910339355e-03,-7.161282002925872803e-03,-4.077553749084472656e-03,-1.440245937556028366e-02,-5.431225166602438037e-03,-4.121348782751610429e-02
1.694738864898681641e-02,-2.709671854972839355e-03,6.583835929632186890e-02,-1.905690133571624756e-02,4.311784341854263403e-02,-1.838981771129644116e-02
7.736839354038238525e-02,-4.516124725341796875e-03,5.907640792429447174e-03,-7.401114795356988907e-03,6.315614295431259961e-02,-1.349805222850064546e-02
4.073685407638549805e-02,-5.806609988212585449e-04,9.268756955862045288e-03,-6.740185432136058807e-03,6.033288939198655498e-02,1.275431626889622638e-02
-9.684205055236816406e-03,-9.032189846038818359e-04,3.940972685813903809e-02,-2.497208118438720703e-02,4.220957318089801902e-02,-1.776939832068197278e-03
-1.115783955901861191e-02,-1.612916588783264160e-03,-1.523401588201522827e-02,-2.524187043309211731e-02,-1.825430512147363515e-02,-2.401316964853972280e-02
-8.631676435470581055e-03,-2.258047461509704590e-03,-4.199333954602479935e-03,-6.046760361641645432e-03,-1.721773467671461333e-02,-2.009601343199518553e-02
-2.947360277175903320e-03,-5.935497581958770752e-03,-1.764933951199054718e-02,-1.870990358293056488e-02,-1.357124299975076553e-02,-4.419410792454669945e-02
-7.894694805145263672e-03,-1.806452125310897827e-02,-7.838204503059387207e-03,-1.416062377393245697e-02,6.494886008129974186e-03,-3.599464584427281011e-02
-7.789492607116699219e-03,-7.612898945808410645e-03,-7.484298199415206909e-03,-9.825821034610271454e-03,-9.135257389550233142e-03,-3.905527565642952226e-02
-1.568421721458435059e-02,-1.845161989331245422e-02,-1.582924276590347290e-02,-1.880723237991333008e-02,-3.354052025263953851e-02,-3.023269608205492176e-02
-7.578939199447631836e-03,-1.922579668462276459e-02,-1.417641062289476395e-02,-2.753518149256706238e-02,-2.073400385316759298e-02,-4.764682649888118959e-02
-2.105236053466796875e-04,7.161283865571022034e-03,-3.965524956583976746e-03,-2.632230520248413086e-03,-2.468130869247886494e-02,-2.070225612157594597e-02
-1.368403434753417969e-03,2.580657601356506348e-04,-4.150623921304941177e-03,-4.421043675392866135e-03,-6.745120944427362986e-03,-1.065688418032739726e-02
-3.157854080200195312e-04,5.032252520322799683e-03,-1.322234515100717545e-03,6.038483115844428539e-05,-8.215609461971418170e-03,-6.987054899104894190e-03
-1.368433237075805664e-03,5.419366061687469482e-03,-1.361730159260332584e-03,1.572251901961863041e-03,2.512261004913085571e-02,1.541796009218376895e-02
7.368624210357666016e-04,4.322577267885208130e-03,-1.581297488883137703e-03,2.142508048564195633e-03,-9.420782859505649753e-03,3.474359261237874863e-03
-1.473695039749145508e-03,3.806453198194503784e-03,2.555869104980956763e-05,2.724847756326198578e-03,-1.441794009896746331e-02,-1.284670166436641114e-02
0.000000000000000000e+00,8.387092500925064087e-03,-1.175075769424438477e-03,1.941250404343008995e-03,-9.430665260659054638e-03,-5.251354479638092876e-03
-1.473665237426757812e-03,1.135483384132385254e-02,-2.903275890275835991e-03,5.009453278034925461e-03,-1.108023405412339457e-02,4.885725190385326044e-03
4.210174083709716797e-04,6.451606750488281250e-03,-1.794784446246922016e-03,2.618521917611360550e-03,-1.024928925304458005e-02,-7.331417784670390958e-03
-7.368028745986521244e-04,5.483880639076232910e-03,-1.325855962932109833e-03,1.502421917393803596e-03,7.569143087038376905e-03,3.464963042998814302e-02
-4.210472106933593750e-04,3.741942346096038818e-03,-7.296563126146793365e-04,2.016197657212615013e-03,-3.640275608466581048e-03,-4.343250425493994094e-03
-2.000033855438232422e-03,5.161300301551818848e-03,-6.470892694778740406e-04,2.087349770590662956e-03,-2.248961195449439288e-02,1.527658626432906730e-03
3.158151812385767698e-04,5.419351160526275635e-03,-3.057427005842328072e-03,4.360905848443508148e-03,-1.161033054214444249e-04,4.127337443678436024e-04
-5.263090133666992188e-04,3.290332853794097900e-03,-8.844554540701210499e-04,1.116294763050973415e-03,2.002645759090260213e-03,6.343017544414797371e-03
-5.263388156890869141e-04,1.154837012290954590e-02,-5.502543877810239792e-03,6.648725830018520355e-03,-2.520525025134556785e-03,1.790392168976431830e-03
0.000000000000000000e+00,1.270966976881027222e-02,-2.509715268388390541e-03,5.454344209283590317e-03,9.381651028073090259e-04,1.278025846578967339e-02
-5.263388156890869141e-04,3.677412867546081543e-03,-2.200293354690074921e-03,5.879950709640979767e-03,9.574770374639385295e-03,2.442242334537292336e-02
5.263388156890869141e-04,-2.580642933025956154e-03,1.660904032178223133e-03,2.585337031632661819e-03,6.619546631873696185e-03,-1.529608089942979809e-02
-3.158152103424072266e-04,-1.329030841588973999e-02,-3.975275903940200806e-03,-4.711506422609090805e-03,-7.266471431544907489e-03,-6.023650233345367866e-02
-9.474158287048339844e-04,-2.767743356525897980e-02,1.229069847613573074e-02,-9.634756296873092651e-02,1.114674382753477744e-02,-4.843950743370584178e-02
2.105355262756347656e-03,-1.748386770486831665e-02,2.603609301149845123e-02,-1.479552835226058960e-01,1.090811469321018023e-02,-8.047641312005637815e-02
5.894691217690706253e-03,-3.225803375244140625e-03,-1.639483682811260223e-02,-1.264848709106445312e-01,-4.812288414743903786e-03,-7.584003533976702016e-02
1.410526037216186523e-02,-5.677413195371627808e-03,1.319944579154253006e-02,-3.592441231012344360e-02,2.641196619619634589e-02,-3.274308146298032796e-02
1.252633333206176758e-02,-1.096777617931365967e-03,5.757283885031938553e-03,-1.496162079274654388e-02,-1.140759155406279035e-02,-1.284701714477765044e-02
1.768425107002258301e-02,2.129033207893371582e-03,-2.817537868395447731e-03,-1.748790033161640167e-03,-8.438288895995516015e-05,-3.681652329570989091e-03
5.262792110443115234e-04,2.774190157651901245e-03,-2.143685705959796906e-02,-7.569738198071718216e-03,-7.189205229636286276e-03,-9.169301823983122546e-03
-7.999986410140991211e-03,-1.354835927486419678e-03,-2.908255346119403839e-02,2.479706017766147852e-04,-8.680378489467344139e-03,-5.671570279834198258e-04
-6.210535764694213867e-03,3.225803375244140625e-03,-1.751858368515968323e-02,2.412925940006971359e-03,-9.280106214628602856e-03,-8.021410330991129989e-03
-1.157939317636191845e-03,7.677413523197174072e-03,-5.668144673109054565e-03,3.268664469942450523e-03,-2.547590627709706013e-03,-3.028480715432185777e-03
1.473754644393920898e-03,5.225799977779388428e-03,-2.016168786212801933e-03,1.629681326448917389e-03,3.208925041919830079e-03,-1.047547179865021549e-03
8.420646190643310547e-04,3.161288797855377197e-03,-4.526749253273010254e-04,1.189281349070370197e-03,-1.755889436686075555e-02,-1.104602878223659435e-02
-2.105236053466796875e-04,1.225814223289489746e-03,1.743770320899784565e-03,4.951053415425121784e-04,-1.032135362188491001e-02,-2.686315514946829852e-03
0.000000000000000000e+00,7.096677436493337154e-04,-2.195429406128823757e-04,5.809244466945528984e-04,-4.753631681785108754e-03,-8.673595704828951369e-03
-1.157879829406738281e-03,1.548394560813903809e-03,-2.685941290110349655e-03,3.525292268022894859e-03,-2.569239793297128926e-02,1.955506342719059987e-02
-1.368433237075805664e-03,1.935482025146484375e-03,-1.550588407553732395e-03,2.052102936431765556e-03,-8.343428580652734183e-03,-2.730672060767075360e-03
-2.105236053466796875e-04,1.677423715591430664e-03,3.947390068788081408e-04,1.041041687130928040e-02,2.682123092966337552e-04,4.290246692436050502e-03
-8.421242237091064453e-04,6.709687411785125732e-03,-1.038944115862250328e-03,1.709845149889588356e-03,-1.452571833033111659e-02,3.674604142663795425e-03
-9.473860263824462891e-04,1.793548464775085449e-02,-2.577322302386164665e-03,9.731775149703025818e-03,5.991739618873559436e-03,7.731678833719834998e-03
-3.157556056976318359e-04,2.161289751529693604e-02,3.615621011704206467e-03,1.992896944284439087e-02,1.300971912321280399e-02,2.391122082841867780e-02
-4.210770130157470703e-04,-1.290336367674171925e-03,-3.656164626590907574e-04,3.696840256452560425e-03,-2.350869323795024002e-02,7.145451192137053376e-03
4.210769839119166136e-04,-8.516117930412292480e-03,-4.989511216990649700e-04,-4.720287397503852844e-04,-1.764714493389885064e-03,-1.177602327399351889e-02
-9.473860263824462891e-04,-2.470965683460235596e-02,-1.266825105994939804e-02,-2.740952931344509125e-02,-3.422835103146937286e-02,-9.362270900229407999e-02
-5.999982357025146484e-03,-2.670970745384693146e-02,3.211877122521400452e-02,-7.147100567817687988e-02,6.655444379376262987e-03,-8.381834662247111822e-02
-3.052651882171630859e-03,-1.967740431427955627e-02,-1.924811862409114838e-03,-2.991824410855770111e-02,2.266641233954924672e-03,-7.691717282754417795e-02
-1.684188842773437500e-03,-6.774198263883590698e-03,-4.004904534667730331e-03,-8.150908350944519043e-02,1.681477765742123154e-03,-4.734874119216314625e-02
-2.210557693615555763e-03,-2.645161002874374390e-03,-1.251517422497272491e-02,-1.412372477352619171e-02,-2.822807979605990170e-03,-6.824691206719912806e-03
-3.157854080200195312e-04,1.290366053581237793e-04,-2.826823852956295013e-03,-1.687860698439180851e-03,2.148237561230104120e-02,6.729132563667139522e-03
-1.157909631729125977e-03,4.129029810428619385e-03,-2.146390266716480255e-03,1.505101099610328674e-03,-2.462444156060339395e-03,-1.640093408730447511e-03
0.000000000000000000e+00,3.741931170225143433e-03,-3.055099863559007645e-03,1.303679193370044231e-03,-2.952147245688863109e-02,-1.566494836192244833e-02
-1.052916049957275391e-04,1.174193620681762695e-02,-5.859187338501214981e-03,2.168401406379416585e-04,-9.106692892606460532e-03,-7.903934162226233795e-03
-1.052320003509521484e-04,2.774193882942199707e-03,-1.045196666382253170e-03,1.211169175803661346e-03,8.062508733645001868e-04,-4.238241071872317356e-03
2.105236053466796875e-04,4.129029810428619385e-03,-1.759990467689931393e-03,2.466186124365776777e-04,-6.513958467411207209e-03,-3.572481546647826578e-03
-4.210770130157470703e-04,1.625808328390121460e-02,-1.337350229732692242e-03,3.022721502929925919e-04,-2.666921677559219717e-03,2.135003434696469693e-03
1.052618026733398438e-04,-2.235174179077148438e-08,-1.278819283470511436e-03,3.099795430898666382e-04,-1.301556906111223100e-03,-1.344046348146249459e-03
1.052618026733398438e-04,-1.870967447757720947e-03,-1.582988887093961239e-03,9.380365954712033272e-04,-4.918279819796644858e-03,-2.371751452963560824e-03
2.105534076690673828e-04,3.548406064510345459e-03,-1.625112956389784813e-03,1.025015604682266712e-03,-4.766980083009464408e-03,-3.081571700453450413e-03
0.000000000000000000e+00,4.387088119983673096e-03,-1.318671158514916897e-03,4.100714577361941338e-04,-2.840870686915852872e-03,6.621751768061900911e-03
-7.368326187133789062e-04,-6.774194538593292236e-03,4.458083305507898331e-03,3.269955748692154884e-03,3.952111122967671974e-03,-4.744701675568396837e-03
2.104938030242919922e-04,-1.658064872026443481e-02,-1.506027649156749249e-03,-6.635639816522598267e-03,8.479450996889958958e-03,-3.566492319120673216e-02
-3.157854080200195312e-04,-1.909676566720008850e-02,2.564613148570060730e-02,-3.228988870978355408e-02,8.629599798469200778e-02,-3.697012292433221603e-02
3.157854080200195312e-04,-1.735484600067138672e-02,3.529376536607742310e-02,-3.353823348879814148e-02,-8.684983340208063396e-03,-8.587438585151030424e-02
-2.105236053466796875e-04,-1.148387230932712555e-02,1.350137125700712204e-02,-9.123207069933414459e-03,4.495753794869727926e-02,-1.624338606412001340e-02
-2.842068672180175781e-03,-1.264516077935695648e-02,7.108884863555431366e-03,-3.033528663218021393e-02,-4.435654961788548789e-04,-2.541069156921027528e-02
-2.526342868804931641e-03,-6.451612338423728943e-03,-9.172997437417507172e-03,-2.044275775551795959e-02,-1.153727939740711861e-02,-2.298002663214160357e-02
-4.210472106933593750e-04,-1.935483887791633606e-04,-6.565386895090341568e-03,-8.539082482457160950e-03,-6.197455847170907361e-03,-2.222549261793504982e-02
-1.789450645446777344e-03,1.225806772708892822e-03,-3.226415254175662994e-03,-1.232905196957290173e-04,-1.054022104440655028e-02,-4.987773993529009964e-03
-1.052618026733398438e-04,3.161290893331170082e-03,-2.372666727751493454e-03,1.632016734220087528e-03,-1.309496030015111501e-02,-1.783873120798279421e-03
-4.210472106933593750e-04,5.354838445782661438e-03,-1.734474557451903820e-03,1.121124019846320152e-03,1.825474056259546174e-04,4.428738808999010956e-02
-1.052618026733398438e-04,1.974193379282951355e-02,-1.333816559053957462e-03,4.233814252074807882e-04,-1.345436137355715545e-03,-5.404816770881337717e-03
-1.052618026733398438e-03,1.290366053581237793e-04,-1.051058527082204819e-03,9.955331915989518166e-04,2.003901759791304471e-02,2.071188058904827045e-02
-2.105534076690673828e-04,1.806449145078659058e-03,-1.640999806113541126e-03,1.107466989196836948e-03,-4.903829653948754697e-03,4.574718776731878656e-03
-1.052320003509521484e-04,1.083871349692344666e-02,-1.847244449891149998e-03,1.409358927048742771e-03,2.541904087701496451e-02,3.760425882396845054e-02
2.631545066833496094e-05,5.615588277578353882e-03,-1.643793773837387562e-03,9.428470511920750141e-04,-9.803817846689710791e-03,1.001126845287214628e-02
7.894635200500488281e-05,5.739249289035797119e-03,-1.321258256211876869e-03,3.986920346505939960e-04,6.314994275595786632e-04,5.507409918064531951e-03
2.105236053466796875e-04,9.677410125732421875e-04,-1.276590628549456596e-03,3.233326424378901720e-04,5.024960992455085318e-03,3.720189363347198297e-03
-3.157854080200195312e-04,1.096773520112037659e-02,-1.270404784008860588e-03,3.128962125629186630e-04,-3.162895007373212053e-03,-2.611203269189343867e-03
-3.157854080200195312e-04,2.922582626342773438e-02,-3.935453481972217560e-03,1.234502904117107391e-02,3.905329393521395076e-03,1.889019379940304333e-02
4.210472106933593750e-04,1.165161132812500000e-01,-1.855849404819309711e-03,1.570968031883239746e-01,-7.456697609610429822e-03,8.203984365038241577e-02
4.210472106933593750e-03,1.890322566032409668e-01,2.840304002165794373e-02,2.040106803178787231e-01,1.322874622176684056e-02,1.713138264579523451e-01
5.368411540985107422e-03,2.015482783317565918e-01,-4.115584865212440491e-02,1.154261529445648193e-01,-4.703691785524766189e-04,1.040898315474967362e-01
-7.789403200149536133e-03,-1.096725463867187500e-03,-1.223599538207054138e-01,4.552234709262847900e-02,-5.495897081799938633e-02,5.254986083012358478e-02
-3.631580248475074768e-02,-3.548383712768554688e-02,-5.439956113696098328e-02,-2.927657216787338257e-02,-7.900335039535377746e-02,-1.055961137709826581e-02
-9.473651647567749023e-03,-7.290303707122802734e-03,-9.284605272114276886e-03,-6.131229922175407410e-03,-4.539397677229572992e-02,-3.037860936705716330e-04
-4.421114921569824219e-03,-8.386969566345214844e-04,-2.727517485618591309e-02,1.691431552171707153e-02,-6.058561630455727709e-02,1.535196935582416877e-02
-2.515788376331329346e-02,-1.380646228790283203e-02,-9.843236766755580902e-03,4.477711860090494156e-03,-5.350247816223685504e-02,-7.737372153599375579e-03
-2.368418872356414795e-02,-1.670962572097778320e-02,-2.924316003918647766e-02,-1.796979457139968872e-02,-5.157424687770628680e-02,-2.160687144772621693e-02
-3.126317262649536133e-02,-2.303230762481689453e-02,-7.675045728683471680e-02,-5.090713128447532654e-02,-7.379035442714609871e-02,-4.980524834310262605e-02
-4.115790128707885742e-02,-7.483869791030883789e-03,-3.137186169624328613e-02,1.181729324162006378e-02,-8.240290463346866545e-02,-3.045311302365272255e-02
-9.789466857910156250e-03,-4.516124725341796875e-03,-1.630843617022037506e-02,6.565741728991270065e-03,-5.926764415215046711e-02,-1.204163933678681353e-02
-9.052634239196777344e-03,-3.096759319305419922e-03,-4.233982414007186890e-03,-7.439299952238798141e-03,-1.302709386571088146e-02,-3.520849051835445165e-03
-4.526294767856597900e-03,-9.096771478652954102e-03,-6.892740493640303612e-04,-1.285021938383579254e-02,-1.020661763618058160e-02,-6.466273426156465831e-03
-1.684211310930550098e-03,-1.116129755973815918e-02,-1.010702806524932384e-03,-8.555235341191291809e-03,-1.512605076407957938e-02,-1.210245231156625856e-02
-9.473711252212524414e-04,-9.161293506622314453e-03,1.093646045774221420e-03,-7.458202075213193893e-03,-2.869261580624637986e-02,-1.238585855742657671e-02
6.315708160400390625e-04,-1.116132736206054688e-02,-1.165016510640271008e-04,-1.970650162547826767e-03,-9.468302446746790224e-03,-5.239723444907418148e-03
3.052629530429840088e-03,-2.516090869903564453e-03,1.032444881275296211e-03,-9.087153739528730512e-05,-1.568801768299898924e-02,-1.198878617546017544e-02
6.526313722133636475e-03,0.000000000000000000e+00,1.324844779446721077e-03,9.467325435252860188e-05,-1.934453392429347218e-02,-6.345953080145627645e-03
3.842106461524963379e-02,4.393547773361206055e-02,4.953046794980764389e-03,6.644603330641984940e-03,2.304367961572850731e-02,5.048011130776641764e-02
1.115788519382476807e-02,7.045158743858337402e-02,4.173968732357025146e-02,1.333566159009933472e-01,6.496291672299037145e-03,7.278936780179989796e-02
-1.789495348930358887e-03,2.109670639038085938e-02,4.017020389437675476e-02,9.306147694587707520e-02,2.694335566999583875e-02,9.045062518790292216e-02
-2.947360277175903320e-03,-8.709609508514404297e-03,6.035871803760528564e-03,-1.202735817059874535e-03,3.423380770191553069e-03,-1.297571082625725847e-02
0.000000000000000000e+00,-5.612909793853759766e-03,1.299920259043574333e-03,-1.869265572167932987e-03,-6.676244945395204411e-03,-7.661380202849010779e-03
-1.473695039749145508e-03,-6.645202636718750000e-03,2.655734715517610312e-04,-2.107192296534776688e-03,1.107191448791411403e-02,5.744646333771696867e-03
9.474009275436401367e-04,-1.225769519805908203e-03,-1.987429714063182473e-04,-1.481948536820709705e-03,1.474312793601217919e-03,-2.529539708676614707e-03
3.473669290542602539e-03,8.064508438110351562e-03,-1.300451578572392464e-03,-5.378735950216650963e-04,1.348546213980617026e-04,-9.866688260434353097e-03
4.842132329940795898e-03,1.903223991394042969e-02,-9.451209334656596184e-04,4.383066552691161633e-04,-1.576961748574579047e-03,-3.430762892374344952e-03
5.262941122055053711e-04,1.741945743560791016e-03,-8.831029408611357212e-04,2.425369166303426027e-04,-9.830956146686942176e-04,-2.894674067195346367e-03
-2.105087041854858398e-04,-6.645143032073974609e-03,-4.328681097831577063e-05,9.538322919979691505e-04,-8.676073488181890170e-04,7.380816548389901310e-04
1.052618026733398438e-04,-1.354813575744628906e-03,-6.194050074554979801e-04,-7.327778730541467667e-04,8.737117119864024062e-03,1.679959464408312120e-03
1.052469015121459961e-04,-1.483917236328125000e-03,-1.179391751065850258e-03,1.666366151766851544e-04,-1.997029728343147070e-03,-6.133035835954703252e-03
-1.052618026733398438e-03,-1.096785068511962891e-03,-1.179143320769071579e-03,-8.664910274092108011e-05,1.400511304053608796e-03,-4.461619646499936920e-03
9.473562240600585938e-04,-1.935362815856933594e-04,-1.256909337826073170e-03,2.561182773206382990e-04,-3.036458315892609505e-04,1.666059986243778601e-04
-4.380941390991210938e-06,3.155887126922607422e-03,-1.017930568195879459e-03,2.840817032847553492e-04,-1.953711938631919054e-03,-4.368433545920979988e-04
4.380940936243860051e-06,8.441209793090820312e-04,-1.234583090990781784e-03,3.074603737331926823e-04,-1.506404772988467755e-03,-2.993943861427622588e-03
-2.105087041854858398e-04,3.096818923950195312e-03,-1.264587161131203175e-03,3.106980584561824799e-04,-3.027265670371814821e-03,-3.476673057881324302e-03
3.157705068588256836e-04,-2.580881118774414062e-04,-2.606098307296633720e-03,1.553152542328462005e-04,-3.069152627380722365e-04,1.062215404339739155e-02
2.105385065078735352e-04,-3.225803375244140625e-04,-1.201397855766117573e-03,-1.094384861062280834e-04,-3.288114271261477484e-02,-1.249147413673074025e-03
6.084210053086280823e-02,3.096759319305419922e-03,7.165294606238603592e-03,-9.081088937819004059e-03,3.295968278735728063e-02,-4.103627520020580732e-02
1.068421006202697754e-01,3.561288118362426758e-02,1.395935267210006714e-01,-2.085455134510993958e-02,1.344698078054307189e-01,-1.480620194614845619e-02
1.885263621807098389e-01,4.496771469712257385e-02,1.843217164278030396e-01,2.851737663149833679e-03,1.356005036656995344e-01,1.121673269414291685e-02
1.049472689628601074e-01,-4.761290550231933594e-02,1.294241845607757568e-01,-5.899082124233245850e-02,1.873243793828578418e-01,3.507081716388071868e-02
2.484220452606678009e-02,-2.645158767700195312e-02,5.840558931231498718e-02,-1.062607765197753906e-01,5.702019479482345332e-02,-3.125782492529860512e-02
3.663152456283569336e-02,-2.838671207427978516e-03,2.016726881265640259e-02,-5.544368922710418701e-02,3.952794710846774251e-02,-1.777715281125180624e-02
1.968419551849365234e-02,2.580881118774414062e-04,1.159207671880722046e-01,-1.263541169464588165e-02,7.609942857162366181e-02,9.891845041938185368e-03
1.729474067687988281e-01,5.161225795745849609e-03,4.665192589163780212e-02,1.676963083446025848e-02,4.985245513969971398e-02,1.643116280517364913e-02
3.136843442916870117e-02,-7.612884044647216797e-03,1.596473343670368195e-02,3.062392119318246841e-03,6.259491157531016370e-02,-9.245552954025182402e-03
-3.284198045730590820e-02,-1.445162296295166016e-02,9.808391332626342773e-02,1.687947288155555725e-02,1.549918590741761193e-02,6.862624459524457876e-03
-1.400023698806762695e-02,-8.903145790100097656e-03,2.348289266228675842e-02,3.345658071339130402e-03,-7.421302584067923647e-03,-8.368171838391003092e-03
-9.999930858612060547e-03,-2.064526081085205078e-03,-1.017977701849304140e-04,7.216680096462368965e-04,-7.622671573774830733e-03,-2.589093429466893248e-02
-2.084207534790039062e-02,-1.825809478759765625e-02,-2.238876651972532272e-03,-5.648539518006145954e-04,-1.638272966800968788e-03,-5.298735754570405021e-03
-1.768428087234497070e-02,8.386969566345214844e-04,-4.636921919882297516e-03,-8.094203658401966095e-03,-1.217472054108448276e-02,-1.870216467402041616e-02
-4.947363864630460739e-03,4.032254219055175781e-02,-3.692402271553874016e-03,2.741602656897157431e-04,-3.643830202981312993e-03,2.491772176676487760e-02
-4.526257049292325974e-03,-1.316124200820922852e-02,2.428581705316901207e-03,1.268633361905813217e-02,7.820349666876058592e-05,3.286072642326098858e-02
-6.421029567718505859e-03,-7.419347763061523438e-03,-1.326264464296400547e-03,1.661159447394311428e-03,-5.578254857232955999e-03,-2.574415826466447399e-03
-4.421055316925048828e-03,-4.967749118804931641e-03,-2.687853295356035233e-03,-1.216107280924916267e-03,5.823529675171634779e-03,2.824222811332433025e-03
-5.263209342956542969e-03,-8.386969566345214844e-04,-9.812439093366265297e-04,-3.320772084407508373e-04,-7.511831753842512782e-04,-3.556226539797341379e-03
-2.421081066131591797e-03,-9.031891822814941406e-04,-1.232499838806688786e-03,-1.731909997761249542e-02,5.499492722269572198e-04,-1.115782047934543719e-02
-2.526164054870605469e-03,1.419305801391601562e-03,-1.836183015257120132e-03,-4.547555465251207352e-03,-1.113839630646573653e-02,-2.868638682241964055e-03
-9.052813053131103516e-03,3.161251544952392578e-03,-8.256447035819292068e-04,-2.466934965923428535e-03,-3.923306784270774727e-03,-3.978522794028521714e-03
-7.894635200500488281e-03,2.516150474548339844e-03,-1.387270516715943813e-03,-6.742832483723759651e-04,1.885792180081224956e-02,8.426819049643041737e-03
-4.000008106231689453e-03,1.058059930801391602e-02,-1.347987272311002016e-04,-1.199534628540277481e-03,8.707923190302224725e-03,1.700870745513016757e-02
-2.736866474151611328e-03,1.483917236328125000e-03,-1.048376900143921375e-03,-3.189339768141508102e-04,-1.128674120583816887e-03,3.870085755234481395e-03
-2.210617065429687500e-03,-2.967774868011474609e-03,-1.164987566880881786e-03,-7.758751162327826023e-04,6.202239174090129481e-04,2.307945913302023033e-03
-3.052651882171630859e-03,8.387566194869577885e-04,-1.356465392746031284e-03,-8.179349824786186218e-04,8.199094909712378865e-03,5.730232276459412688e-03
-1.684129238128662109e-03,3.225803375244140625e-04,-1.305325567955151200e-04,-1.219428842887282372e-03,8.743751401468102813e-03,1.078198416746445343e-03
-1.719117164611816406e-03,-7.311701774597167969e-04,-1.037876238115131855e-03,-9.005836327560245991e-04,-6.803284812603171972e-04,2.740410325926256885e-04
-5.964934825897216797e-03,5.376338958740234375e-04,-1.237345393747091293e-03,1.433973957318812609e-04,-1.243241911434900260e-02,-1.113871789776765819e-02
-2.031588554382324219e-02,5.806088447570800781e-04,-7.599397562444210052e-03,-5.445659626275300980e-04,-1.721952510861335384e-02,2.064917277244504579e-03
-2.357900142669677734e-02,1.612961175851523876e-03,-5.361612420529127121e-03,-2.710050670430064201e-03,-1.885134101777907745e-02,-7.333304842884080799e-03
-1.978945732116699219e-02,1.419347524642944336e-02,-1.965738087892532349e-02,2.461325144395232201e-03,-3.469811791877930318e-02,-1.500408387929419440e-02
-4.263156652450561523e-02,4.322588443756103516e-03,-1.110816150903701782e-01,-4.429550841450691223e-02,-8.412325214617055735e-02,-2.841299342151915042e-02
-5.494731664657592773e-02,-3.961282968521118164e-02,-7.124307006597518921e-02,-9.387827664613723755e-02,-8.211857827900814755e-02,-9.620305531921591324e-02
-1.421064231544733047e-02,-1.041935086250305176e-01,-3.140541911125183105e-02,-1.457863301038742065e-01,-4.071572862540762117e-02,-1.322625090350619814e-01
-2.105176448822021484e-03,-2.309682965278625488e-02,1.375971827656030655e-02,-1.443644016981124878e-01,1.010388420743524307e-02,-1.079732198233740448e-01
-2.842068672180175781e-03,-2.567735314369201660e-02,-1.885333214886486530e-03,-9.341257065534591675e-02,-3.051461617167561258e-02,-8.849460889241278494e-02
-2.526283264160156250e-03,-2.767744660377502441e-02,-2.959119854494929314e-03,-1.342026740312576294e-01,-1.716811683670993460e-03,-5.696661873271224863e-02
-6.315708160400390625e-04,-9.419351816177368164e-03,-1.554699265398085117e-03,-2.032062597572803497e-02,-1.218801794899526669e-02,-3.683171924114914120e-02
-4.211068153381347656e-04,-4.967719316482543945e-03,-2.084600739181041718e-03,-3.600094700232148170e-03,-1.306443333326079426e-02,-1.247376984346804107e-02
5.960464477539062500e-08,-9.032487869262695312e-04,-1.433588098734617233e-03,-2.233620267361402512e-03,-1.445901186500364588e-02,-1.963490726292782540e-02
-8.421540260314941406e-04,5.806684494018554688e-04,-1.292147091589868069e-03,-4.121337042306549847e-05,-2.971361938309868833e-02,-1.595855870034568191e-02
-4.210472106933593750e-04,7.742047309875488281e-04,-1.323842094279825687e-03,-1.740754581987857819e-03,-1.933461958793358804e-02,1.522096829915220439e-02
-8.421540260314941406e-04,6.451308727264404297e-04,-1.276948489248752594e-03,2.704304461076389998e-05,-5.602362847620945274e-03,5.913494361993842929e-03
-1.789450645446777344e-03,5.096763372421264648e-03,-1.792085357010364532e-03,8.263031486421823502e-05,-8.546701320732985607e-03,-6.627109222642091346e-03
0.000000000000000000e+00,-9.031891822814941406e-04,-1.341794966720044613e-03,2.795615873765200377e-04,1.351200769829752346e-03,-1.491441465726883742e-03
-2.105832099914550781e-04,-9.032487869262695312e-04,-1.279434771277010441e-03,3.068343794438987970e-04,-9.235610170323482748e-03,-6.267960498233526856e-03
-9.473562240600585938e-04,1.290142536163330078e-04,-1.270798617042601109e-03,3.106113581452518702e-04,-2.400382975565662491e-03,-1.627181523530141227e-03
-1.684248447418212891e-03,1.225829124450683594e-03,-3.084388445131480694e-04,8.000519592314958572e-04,-2.131580562581447680e-02,-1.648278669338670843e-03
-1.105308532714843750e-03,1.290142536163330078e-04,-1.136326463893055916e-03,3.789165057241916656e-04,-6.040847210430078107e-04,9.201332663032191217e-04
-5.789399729110300541e-04,-3.871023654937744141e-04,-1.250979606993496418e-03,3.205939428880810738e-04,1.933470238726364698e-03,-2.560446353856771218e-03
-2.104640007019042969e-04,5.161762237548828125e-04,-6.342825945466756821e-04,5.567565676756203175e-04,9.160644590572308843e-04,1.172363373909010575e-03
-3.158450126647949219e-04,1.870959997177124023e-03,-5.467897281050682068e-03,6.571236066520214081e-03,-6.247565276640720811e-03,3.007704762445773117e-03
-2.105236053466796875e-04,1.225769636221230030e-03,-5.504724103957414627e-03,7.648414466530084610e-03,-3.225108375247387471e-02,2.194112815255222504e-03
-5.894601345062255859e-03,4.258096218109130859e-03,-8.081814646720886230e-02,-1.246703322976827621e-02,-1.046597244203297805e-01,-2.679699597716611592e-02
-9.463164210319519043e-02,1.825803518295288086e-02,-1.358798593282699585e-01,-5.091126635670661926e-02,-7.453444061744107785e-02,-2.071112840144895273e-02
-1.028420329093933105e-01,-1.677393913269042969e-03,-8.932215720415115356e-02,9.237090125679969788e-03,-6.447365558165074617e-02,-1.928153476011024159e-03
-1.263168454170227051e-02,-9.483903646469116211e-03,-1.475637108087539673e-01,-7.475011795759201050e-02,-8.404285783927889497e-02,-4.433522182713955928e-02
-1.315787434577941895e-02,-1.587092876434326172e-02,-1.181674301624298096e-01,-2.628145273774862289e-03,-1.149653185679824219e-01,-4.441635368182073051e-02
-1.421052217483520508e-02,-1.000007987022399902e-02,-6.956163048744201660e-02,-3.659762814640998840e-02,-4.655284566568695936e-02,-2.997311879968722614e-02
-1.052588224411010742e-03,-8.709728717803955078e-03,-1.607383415102958679e-02,-3.580667078495025635e-03,-3.198864434629911102e-02,-5.695880939708630741e-03
6.315767765045166016e-03,-1.503223180770874023e-02,-1.859238184988498688e-02,-2.499727904796600342e-02,-1.868179391607682760e-02,-1.859675732972609907e-02
-2.631545066833496094e-03,-1.554840803146362305e-02,-5.872045177966356277e-03,-9.889865294098854065e-03,-2.248812027130142610e-02,-2.616521587632725243e-02
-4.210770130157470703e-04,-1.283869147300720215e-02,-3.982872702181339264e-03,-3.054585773497819901e-03,-3.705011909161015637e-02,-3.416194733221189495e-02
-3.157556056976318359e-04,-6.064504384994506836e-03,-6.998418248258531094e-04,-1.715639518806710839e-04,-2.195546182993890483e-03,-8.403017377844101965e-03
-6.316006183624267578e-04,-2.903223037719726562e-03,-1.404628972522914410e-03,6.052378448657691479e-04,-1.346561781940458502e-02,-1.484003988970350463e-02
2.105534076690673828e-04,-5.161166191101074219e-04,-3.427836927585303783e-04,3.352809580974280834e-04,-4.314534439626704909e-03,-1.046477458593680909e-03
8.420646190643310547e-04,1.290142536163330078e-04,-1.355180400423705578e-03,6.754302303306758404e-04,-1.317183555332235301e-02,-1.260337696207680658e-02
4.210769839119166136e-04,0.000000000000000000e+00,-9.527002694085240364e-04,6.063357577659189701e-04,-1.617081104404860525e-02,-1.384903729057529453e-02
-2.105534076690673828e-04,1.290321350097656250e-03,-9.982781484723091125e-04,1.020870287902653217e-03,-1.375903128536037912e-02,-4.107196333297258306e-03
5.263388156890869141e-04,7.742047309875488281e-04,-1.231861533597111702e-03,4.094974137842655182e-04,-5.667084694390922550e-03,-4.449230488073330214e-03
5.263090133666992188e-04,1.161277294158935547e-03,2.191720996052026749e-03,1.300573232583701611e-03,2.415048259135854636e-03,8.827009348781444942e-03
4.210472106933593750e-04,2.322584390640258789e-03,-7.900821510702371597e-04,4.482331569306552410e-04,-2.002701317997068742e-03,3.440351200937996623e-03
7.368326187133789062e-04,3.870964050292968750e-03,-9.757574298419058323e-04,9.989748941734433174e-04,9.866377956177174724e-03,1.285599997362896207e-02
1.447498798370361328e-04,2.870976692065596581e-03,-1.829504617489874363e-03,4.072105512022972107e-03,-3.919349909171199187e-03,3.578302048392323353e-03
6.577372550964355469e-05,1.387089490890502930e-03,-4.871304554399102926e-04,1.745080458931624889e-03,-3.451087395193175311e-04,-4.614768110718092675e-05
1.157879829406738281e-03,4.967719316482543945e-03,4.573242738842964172e-03,3.454839577898383141e-03,9.778710663551848370e-03,1.096919608568602822e-02
-1.052618026733398438e-04,1.154842972755432129e-02,2.667075488716363907e-03,1.477641402743756771e-03,3.903675478811408084e-02,1.800518485277957659e-02
0.000000000000000000e+00,1.012903451919555664e-02,1.355958811473101377e-04,1.385776093229651451e-03,8.542014571221168140e-04,-1.754871249270290035e-03
2.105236053466796875e-04,8.580654859542846680e-03,9.524960070848464966e-03,5.274540744721889496e-03,3.180593794935404617e-02,1.292618126055877781e-02
8.420943631790578365e-04,7.419317960739135742e-03,1.860954239964485168e-02,2.470296993851661682e-02,7.768519216844183006e-03,2.527524164154248965e-02
-5.263090133666992188e-04,-8.838713169097900391e-03,1.741966232657432556e-02,-5.958926863968372345e-03,5.061480414742902667e-02,-3.376790018265046767e-03
-2.105236053466796875e-04,-1.477417349815368652e-02,5.499785300344228745e-03,-9.714653715491294861e-03,-3.410870320497494390e-02,-6.359844797173952458e-02
1.052618026733398438e-04,-2.032259106636047363e-02,3.604717925190925598e-02,-3.714540973305702209e-02,-1.316607588430862563e-02,-5.524894146646230908e-02
-1.052618026733398438e-04,-2.064514160156250000e-02,2.598782442510128021e-02,-4.286020249128341675e-02,4.035018524575662013e-03,-6.762383823706308306e-02
-4.210472106933593750e-04,-1.245161890983581543e-02,-7.202913984656333923e-03,-1.064369827508926392e-01,-7.645693767142525132e-03,-8.204275685980721988e-02
-3.157854080200195312e-04,-1.864513754844665527e-02,-1.515146531164646149e-02,-3.855681791901588440e-02,-1.856775432390733727e-02,-4.797016188700586881e-02
-3.157854080200195312e-04,-1.535484287887811661e-02,-7.674836553633213043e-03,-1.363369170576334000e-02,-2.881994868565485035e-02,-2.929346139163868656e-02
-1.263141632080078125e-03,-2.606450021266937256e-02,-2.948456676676869392e-03,-1.221654657274484634e-02,3.112297574426037272e-02,-4.514040161050303368e-02
5.263090133666992188e-04,-3.741934895515441895e-03,-2.823607623577117920e-02,-3.806252777576446533e-02,-3.144985620627593903e-02,-2.636125637458031079e-02
-1.684218645095825195e-03,-5.999982357025146484e-03,-5.639220587909221649e-03,-5.364037584513425827e-03,-1.499201355164636595e-02,-1.965885659433119770e-02
-1.473665237426757812e-03,-1.264517009258270264e-02,-7.060742937028408051e-03,-1.391667407006025314e-02,-3.781227854843649538e-02,-5.873738989611032579e-02
5.263090133666992188e-04,-1.406456530094146729e-02,-1.868001185357570648e-02,-2.219433523714542389e-02,-1.957237410966783386e-02,-4.047299608909105118e-02
5.157858133316040039e-03,-1.154838502407073975e-02,-1.007430069148540497e-02,-1.392397563904523849e-02,-1.576662155799191112e-02,-4.976860990420473030e-02
4.789474979043006897e-02,-2.387076616287231445e-03,5.122944712638854980e-02,-1.841652579605579376e-02,7.841509778116062535e-02,-1.218852072459003510e-03
7.599997520446777344e-02,-1.806452870368957520e-03,8.354196697473526001e-02,-2.333085425198078156e-02,7.569726748626237622e-02,-7.046425400373257375e-03
7.042112946510314941e-02,-1.806467771530151367e-03,7.757887244224548340e-02,-1.244528777897357941e-02,1.058670215792574254e-01,4.007364872090107832e-03
-1.842108182609081268e-02,9.677410125732421875e-04,-1.816523820161819458e-02,-1.253348961472511292e-02,2.015738183514059756e-02,2.303691491876236341e-02
-3.831574320793151855e-02,-9.677410125732421875e-04,-3.209939971566200256e-02,-1.155619975179433823e-02,-1.199746778310917250e-02,-1.002922376830484019e-02
-6.421089172363281250e-03,-6.452202796936035156e-05,-1.925834082067012787e-02,-3.033800050616264343e-03,-3.549555928202607902e-03,-2.219617091574394019e-03
-1.789450645446777344e-03,2.516135573387145996e-03,-5.587369203567504883e-03,-3.384378505870699883e-04,1.010381724651843172e-02,-5.338857357824050576e-04
-2.105295658111572266e-03,2.903223037719726562e-03,-2.179675037041306496e-03,8.482380071654915810e-04,-6.465634319000379548e-03,-8.249908424661445139e-03
-5.262792110443115234e-04,-1.935362815856933594e-04,-1.921845134347677231e-03,1.373458653688430786e-03,2.903002678538157966e-02,4.475110447750618725e-03
-9.474158287048339844e-04,-2.580583095550537109e-04,-4.070492926985025406e-03,-6.038493942469358444e-03,-9.844554808141836588e-03,-9.719400648870779591e-03
-1.578897237777709961e-03,3.870934247970581055e-03,-1.871426706202328205e-03,-2.072668285109102726e-04,6.025312979355268439e-04,1.419806626225739166e-02
-1.368463039398193359e-03,2.193570137023925781e-03,-1.352782826870679855e-03,2.394140610704198480e-04,-3.775214990482833599e-03,4.102942314186258654e-04
-3.157854080200195312e-04,1.806452870368957520e-03,-1.280956552363932133e-03,3.012744127772748470e-04,-8.193025089982874931e-03,-2.601143084229401437e-03
-1.263201236724853516e-03,-1.290589570999145508e-04,1.629062579013407230e-03,3.721262328326702118e-04,-4.880727107480886673e-03,2.457256482333358694e-03
-2.104937884723767638e-04,4.516184329986572266e-03,-1.180279534310102463e-03,9.466432384215295315e-04,-1.064482429814539444e-02,-3.549810638941691687e-03
-3.158152103424072266e-04,4.322588443756103516e-03,-1.257066731341183186e-03,3.992177953477948904e-04,-4.750098720797346630e-03,-1.855078505678425804e-03
-9.473264217376708984e-04,2.387106418609619141e-03,-2.829626435413956642e-03,3.500127932056784630e-03,-6.890204647798547910e-03,-1.702888085846954169e-03
-2.736836671829223633e-03,2.967715263366699219e-03,-1.485482905991375446e-03,7.528470596298575401e-04,8.149594309501573264e-03,4.333795608403523403e-03
-1.473695039749145508e-03,2.645164960995316505e-03,-2.001412911340594292e-03,4.462122917175292969e-03,3.399508688264329948e-03,3.590583215447390453e-03
-1.521944999694824219e-03,7.634401321411132812e-03,-1.354471663944423199e-03,1.757740275934338570e-03,-9.008649046334804567e-04,2.403001374594621042e-03
-2.793878316879272461e-03,6.107539404183626175e-03,-3.497178666293621063e-03,7.953719235956668854e-03,6.329477091086666007e-03,1.030858495809572339e-02
-3.157913684844970703e-03,1.677408814430236816e-03,-1.662935828790068626e-03,2.665390959009528160e-03,-3.605596807191968622e-03,1.448619786957594524e-05
-2.315759658813476562e-03,8.516147732734680176e-03,-1.323909149505198002e-03,6.372452480718493462e-04,5.993032994735969510e-03,1.724622634714401137e-02
-5.263090133666992188e-04,2.999995648860931396e-02,-1.118125393986701965e-02,1.250797603279352188e-02,1.894463721825090374e-02,3.055013624283686724e-02
-9.473860263824462891e-04,6.077417731285095215e-02,-2.457189001142978668e-02,9.333228692412376404e-03,-3.578381604295088891e-02,3.991347059767269556e-02
-6.315708160400390625e-04,1.264515519142150879e-02,-9.141188114881515503e-03,3.619477385655045509e-03,-5.024842896618508803e-02,3.864243300695568983e-03
-1.652628183364868164e-02,-3.432255983352661133e-02,-4.038489237427711487e-02,-1.661035045981407166e-02,-7.132775854377371161e-02,-9.036893917024979572e-02
-2.484214305877685547e-02,-1.632255315780639648e-02,-5.811104550957679749e-02,-2.986543811857700348e-02,-6.611847942153303848e-02,-3.667074851611840103e-02
-1.031574606895446777e-02,-3.251613676548004150e-02,-4.144734889268875122e-02,-5.637771263718605042e-02,-4.867904638568631981e-02,-4.818067759723554389e-02
-1.294738054275512695e-02,-2.741932868957519531e-02,-1.961702108383178711e-02,-7.147759199142456055e-02,-7.766781593971927578e-02,-7.002771743115410175e-02
-9.157865308225154877e-03,-2.135483920574188232e-02,-2.781858295202255249e-02,-4.381659254431724548e-02,-8.812219930486264730e-02,-7.642614940840175564e-02
-5.052655935287475586e-03,-7.096782326698303223e-03,-8.261400274932384491e-03,-9.254257194697856903e-03,-5.984963547570032460e-02,-1.081335469863042853e-02
-1.578986528329551220e-03,-5.161613225936889648e-04,-1.579255796968936920e-03,-1.235951203852891922e-03,-1.635171162673820788e-02,-2.195403579934351868e-02
-2.631574869155883789e-03,2.980232238769531250e-08,-1.085049123503267765e-03,7.657341193407773972e-04,1.379644865894258388e-03,7.607138815870051474e-03
2.105534076690673828e-04,1.419380307197570801e-03,-1.243878388777375221e-03,3.741638793144375086e-04,2.324227539331147341e-02,1.746217608611866368e-02
-1.157909631729125977e-03,-1.225829124450683594e-03,-1.038603135384619236e-03,9.887170745059847832e-04,3.173458419704733302e-03,-3.494826771452991254e-03
4.210472106933593750e-04,9.032338857650756836e-04,-1.010174746625125408e-03,1.073825987987220287e-03,8.322317934080558643e-03,-3.387303766985455544e-03
-9.474158287048339844e-04,6.387084722518920898e-03,-3.736623912118375301e-04,1.329852151684463024e-03,7.085430301092543459e-03,8.395966036132795907e-03
3.158151812385767698e-04,5.741938948631286621e-03,-5.894995410926640034e-04,1.365747186355292797e-03,6.387331838295651210e-03,1.387922622731563305e-02
-3.157854080200195312e-04,7.741898298263549805e-04,-9.479789878241717815e-04,1.126040355302393436e-03,-2.356917871837449496e-03,-1.352651925733139304e-03
0.000000000000000000e+00,3.225952386856079102e-04,-3.650489670690149069e-04,1.337083289399743080e-03,-5.942177653507130231e-03,7.122277457190850924e-03
2.105534076690673828e-04,3.677397966384887695e-03,-1.229170593433082104e-03,1.749060349538922310e-03,8.109123131380790994e-03,1.038235542345805618e-03
-5.263090133666992188e-04,4.193559288978576660e-03,-9.352493216283619404e-04,7.550215814262628555e-04,7.842476448712831782e-04,4.649732252852922798e-03
3.684163093566894531e-04,1.196250319480895996e-03,-1.223132712766528130e-03,3.726803115569055080e-04,-7.870601907568053335e-04,2.718233284340759726e-03
-6.842017173767089844e-04,9.327977895736694336e-04,-6.304261041805148125e-04,5.639699520543217659e-04,-4.774524002914226628e-03,-5.946294729516021782e-03
1.157879829406738281e-03,3.870874643325805664e-04,-1.180918072350323200e-03,3.462218155618757010e-04,4.994126005347432340e-03,3.195459289036250983e-03
-4.210770130157470703e-04,2.129018306732177734e-03,-2.959913981612771749e-04,8.049836033023893833e-04,2.610910228519003340e-03,-3.788717662703416922e-04
1.052916049957275391e-04,1.935511827468872070e-03,-1.134602585807442665e-03,3.795994853135198355e-04,-5.502447958808387440e-04,-5.223311668560270959e-03
0.000000000000000000e+00,2.051609754562377930e-02,-2.812666818499565125e-03,3.497411031275987625e-03,-3.027579027527238509e-02,-2.361844638225085724e-02
1.115790009498596191e-02,1.117419451475143433e-01,7.542290259152650833e-03,1.794671416282653809e-01,4.973935094002968071e-02,1.086955193933807351e-01
6.947339046746492386e-03,1.289677023887634277e-01,1.968591846525669098e-02,2.090010344982147217e-01,1.775596762637476900e-02,1.482765265971668356e-01
-1.684188842773437500e-03,9.916123747825622559e-02,5.369069427251815796e-02,7.603673636913299561e-02,3.452347567655422722e-02,1.024809707554004135e-01
4.842108488082885742e-02,6.793546676635742188e-02,1.420068740844726562e-01,7.747839391231536865e-02,6.102254150775365815e-02,5.995807085915849655e-02
2.410519123077392578e-02,1.399999856948852539e-02,-4.726331215351819992e-03,-4.515040293335914612e-02,2.968491485347612979e-02,-8.147771398845482516e-03
-7.368266582489013672e-03,-1.399999856948852539e-02,-2.705733850598335266e-02,-4.266212508082389832e-02,-1.282916151628832324e-02,-1.883430534300867265e-02
-1.894772052764892578e-03,3.806471824645996094e-03,-5.950679071247577667e-03,-1.706207916140556335e-02,-6.597138348442221911e-03,-1.108144801068366991e-02
-1.473724842071533203e-03,1.206451654434204102e-02,1.598839648067951202e-02,-1.850737072527408600e-02,4.147964561892081292e-02,-1.062616124181747779e-02
-3.578990697860717773e-03,3.483873605728149414e-02,3.164313500747084618e-03,7.192358374595642090e-02,5.623050235490367754e-03,7.781357875619665521e-02
-3.578960895538330078e-03,6.451618671417236328e-02,-4.018648713827133179e-02,-2.845557220280170441e-02,-4.159361714984299851e-02,1.601738646346384520e-02
-6.420999765396118164e-03,-1.690322160720825195e-02,-7.777672260999679565e-02,-3.526077792048454285e-02,-3.399118164513126317e-02,2.961198078345883555e-04
-5.262792110443115234e-04,-1.935493946075439453e-02,-1.924468576908111572e-02,-2.211935445666313171e-02,-1.246038817421712963e-02,-1.232721900000333104e-02
-1.368492841720581055e-03,-1.290321350097656250e-02,1.836854498833417892e-04,-4.338916856795549393e-03,-4.919571650407128516e-03,-6.950902785394785788e-03
1.473754644393920898e-03,-9.677410125732421875e-03,4.615264013409614563e-03,-1.022448483854532242e-02,3.973522102086946006e-02,3.866210667137076618e-04
7.368028163909912109e-04,-8.258044719696044922e-03,2.170217968523502350e-02,-8.735850860830396414e-05,6.485491875012172613e-02,7.102254643521210831e-03
1.821047067642211914e-02,-5.999982357025146484e-03,1.013815701007843018e-01,-7.100335322320461273e-03,8.924348156055827985e-02,8.840212932023527870e-03
2.736896276473999023e-03,-5.419313907623291016e-03,6.889756303280591965e-03,-8.846545242704451084e-04,1.924660828937518886e-02,-1.382479674648462442e-02
5.568420886993408203e-02,4.935473203659057617e-02,1.686166226863861084e-02,6.938549689948558807e-03,2.686716444834402751e-02,1.291702747508804983e-02
4.315790534019470215e-02,3.154838085174560547e-02,4.633456934243440628e-03,4.271296784281730652e-03,3.785981674886329529e-02,-6.815375312853255707e-03
-1.494735479354858398e-02,-1.670950651168823242e-02,-1.270908396691083908e-02,-2.531853679101914167e-04,6.829479376183655859e-02,3.155778650058893575e-02
-5.894809961318969727e-03,-7.806479930877685547e-03,-2.853929065167903900e-02,-2.335584722459316254e-03,-1.707340402611556840e-02,-6.460786979127774998e-03
-2.421021461486816406e-03,-4.064559936523437500e-03,-8.239286020398139954e-03,-1.437693834304809570e-03,-1.845554347920330684e-03,-4.926759111286371784e-03
-2.736866474151611328e-03,-4.903316497802734375e-03,-4.691839567385613918e-04,4.052138829138129950e-04,-3.883831778558555214e-03,-6.800355533151392073e-03
2.105534076690673828e-04,-4.645168781280517578e-03,-2.069883281365036964e-03,4.884055233560502529e-04,6.732965032768767344e-03,-1.336363914778093687e-03
-2.000063657760620117e-03,-4.322588443756103516e-03,-1.699632150121033192e-03,1.966122072190046310e-03,-2.870613180911529838e-03,-5.166305814312766032e-03
-2.526253461837768555e-03,-3.677427768707275391e-03,-2.254149410873651505e-03,3.985333023592829704e-04,4.446070474437568976e-03,1.573517708380989255e-03
-5.263388156890869141e-04,-2.838671207427978516e-03,-5.141668953001499176e-04,6.108414963819086552e-04,-4.792766216989541306e-03,-5.198255728945166965e-03
-1.052320003509521484e-04,-3.354847431182861328e-03,-1.477093086577951908e-03,9.797026868909597397e-04,9.657833904881396592e-04,-1.987407977558947048e-03
0.000000000000000000e+00,-1.935422420501708984e-03,-9.672429296188056469e-04,-3.731146280188113451e-04,-1.974548373149698222e-03,-8.834496538814740063e-03
0.000000000000000000e+00,-2.967834239825606346e-03,-1.420977641828358173e-03,-2.055105054751038551e-03,8.733274265283474946e-04,1.584339657195454887e-03
-9.473562240600585938e-04,-3.096818923950195312e-03,-1.037271809764206409e-03,-4.155571223236620426e-04,1.576543590484291713e-02,1.301502636861751050e-02
-9.473860263824462891e-04,-7.095932960510253906e-04,-1.159461447969079018e-03,-1.672764774411916733e-04,2.286602798340364728e-03,-8.600763429674196381e-04
-2.421110635623335838e-03,-1.677453517913818359e-03,-1.566459191963076591e-03,8.719419711269438267e-04,-5.164236094253871201e-04,-8.506012528317064003e-04
-7.280111312866210938e-04,-1.244604587554931641e-03,-1.310548279434442520e-03,3.888724895659834146e-04,2.832809622280718642e-04,-4.116469048553728083e-04
-1.587748527526855469e-03,-1.852154731750488281e-03,-1.021978561766445637e-03,-7.709339843131601810e-05,-1.648718097197576782e-03,1.054419808781001389e-03
-9.474158287048339844e-04,-2.064466476440429688e-03,-1.235143747180700302e-03,2.574416284915059805e-04,-2.185387954371620367e-03,-1.132976506914251669e-02
-2.421051263809204102e-03,-7.097125053405761719e-04,-1.186864450573921204e-03,-7.407362136291339993e-05,7.925571727200875216e-04,-1.369613851382039948e-03
-5.263388156890869141e-04,-3.806531429290771484e-03,-1.257978612557053566e-03,2.578598505351692438e-04,2.363940513840034896e-02,1.305252582636085013e-02
2.105534076690673828e-04,-6.954830884933471680e-02,-1.289893407374620438e-02,-1.267474144697189331e-02,-1.943126582441934147e-02,-2.465478497253759116e-02
-1.010516285896301270e-02,-2.696770429611206055e-02,-1.263697147369384766e-01,-7.945744693279266357e-02,-1.000588130418549326e-01,-2.064704996173594154e-02
-3.726318478584289551e-02,-1.354837417602539062e-02,-1.825618743896484375e-01,-8.334563672542572021e-02,-1.099522988024119741e-01,-2.738195296072332141e-02
-3.305265307426452637e-02,-7.683867216110229492e-02,-3.254149109125137329e-02,-1.621968746185302734e-01,-1.014994493525165353e-01,-1.071634388795512649e-01
-1.578986528329551220e-03,-1.681290268898010254e-01,-1.014039851725101471e-02,-1.326157599687576294e-01,-1.409071858119759213e-02,-1.022459748478103947e-01
1.157894730567932129e-02,-1.071612834930419922e-01,-1.147365756332874298e-02,-1.115730181336402893e-01,-1.272917341496970778e-02,-8.849891884018479260e-02
-5.999952554702758789e-03,-1.285161375999450684e-01,-1.750529743731021881e-02,-9.598099440336227417e-02,-3.767735456075005374e-03,-1.308926600853563826e-01
-3.157883649691939354e-03,-1.212904602289199829e-02,-1.535271573811769485e-02,-8.641330152750015259e-02,-4.392520451455794728e-02,-1.017938962720492668e-01
-9.157896041870117188e-03,-1.387095451354980469e-02,1.223737373948097229e-02,-2.385682426393032074e-02,1.515942003450909681e-02,-2.703488179716595496e-02
-2.210527658462524414e-03,-1.225806772708892822e-03,-1.801020093262195587e-02,-8.188887499272823334e-03,2.069984767474863929e-02,-2.043192532537529971e-02
-1.473665237426757812e-03,4.193543922156095505e-03,-8.248996920883655548e-03,-1.177116483449935913e-02,-1.298292026397440679e-02,-1.025262078640265528e-02
-1.157879829406738281e-03,5.548380315303802490e-03,-2.321009756997227669e-03,-6.628635310335084796e-05,-1.358492466030725154e-02,-1.244531545179217158e-02
-5.263388156890869141e-04,1.593550294637680054e-02,-1.765494525898247957e-04,-1.605598838068544865e-03,-1.218323971430734787e-03,-5.096664241563408915e-03
-6.315708160400390625e-04,7.548391819000244141e-03,-3.453685436397790909e-03,1.040557748638093472e-03,-3.257346039037045671e-02,-7.935660813798373070e-03
-1.052320003509521484e-04,7.354840636253356934e-03,-9.995624423027038574e-04,-1.089531997422454879e-05,1.585323093829416052e-02,-5.438317411012028035e-04
-7.368922233581542969e-04,1.361288875341415405e-02,-1.433370751328766346e-03,9.486055932939052582e-04,-8.231563673027686434e-03,-8.625085495378881362e-03
-2.947419881820678711e-03,5.483865737915039062e-03,-1.604392658919095993e-03,1.026479294523596764e-03,-2.490535805914628753e-03,-2.651266126612622509e-03
2.000063657760620117e-03,9.870976209640502930e-03,-1.628077123314142227e-03,1.037263893522322178e-03,2.062984241228971172e-03,6.771387524594052465e-03
-1.894742250442504883e-03,5.032241344451904297e-03,-2.656437456607818604e-03,2.559365530032664537e-04,-1.016211438069980488e-02,-6.540522954327832039e-03
-3.263175487518310547e-03,1.354843378067016602e-03,-1.987871481105685234e-03,1.291431486606597900e-03,-2.514973965130895550e-03,-1.022619373832328593e-03
1.052320076269097626e-04,5.548387765884399414e-03,-1.368909142911434174e-03,4.469671403057873249e-04,4.645383248914392027e-03,3.659200447569177506e-03
-4.210472106933593750e-04,6.580635905265808105e-03,-7.356186979450285435e-04,1.870028907433152199e-03,1.902215458178702079e-03,1.939072383878387429e-03
-1.052618026733398438e-04,1.870959997177124023e-03,-5.465979338623583317e-04,1.643003546632826328e-03,1.263516795164676410e-04,-1.270766558223584974e-03
-1.578897237777709961e-03,5.999997258186340332e-03,-9.161800262518227100e-04,9.658981434768065810e-05,6.448582019070947524e-03,8.445906099877498185e-03
6.315708160400390625e-04,2.709686756134033203e-03,-1.220491831190884113e-03,2.814948093146085739e-04,-5.130152987596892089e-04,-9.467181340402142098e-03
-6.315708160400390625e-04,-2.580657601356506348e-03,-6.173418369144201279e-04,-9.450161596760153770e-04,3.413860988156880438e-03,-1.347015987731126074e-02
-4.210770130157470703e-04,-6.967738270759582520e-03,-1.621635444462299347e-02,-2.436311170458793640e-02,-9.376073570434684257e-03,-3.725135672354529248e-02
2.105534076690673828e-04,-2.890320122241973877e-02,2.198092453181743622e-02,-9.567138552665710449e-02,2.368918697446176225e-02,-8.059428825020287235e-02
-2.210557693615555763e-03,-5.806446075439453125e-03,6.364016234874725342e-02,-7.761070877313613892e-02,5.116981331200776140e-02,-5.283531247160055955e-02
-2.315789228305220604e-03,-1.954837143421173096e-02,7.803863845765590668e-03,-3.039605729281902313e-02,6.051033788187254459e-02,-2.382722452344632202e-02
-4.631579387933015823e-03,-5.806535482406616211e-04,-2.062026783823966980e-02,-2.786956541240215302e-02,-1.707593205826718474e-02,-5.120108899585851248e-02
-9.473562240600585938e-04,2.967752516269683838e-03,-1.707641035318374634e-02,-6.535202730447053909e-03,-2.055596404687776158e-02,-9.286274194798993520e-03
-7.368326187133789062e-04,8.709669113159179688e-03,-3.506726026535034180e-02,-1.908914651721715927e-03,-8.918485328640812781e-03,-1.134780569512061632e-02
-7.368326187133789062e-04,1.935482025146484375e-03,-6.725717801600694656e-03,-1.050277380272746086e-03,2.153280007381130901e-03,-4.917682011823298893e-03
-3.157854080200195312e-04,-4.322580993175506592e-03,-5.232537630945444107e-03,-6.066986825317144394e-04,-1.227049113481193388e-02,-2.232709866595117276e-02
1.052916049957275391e-04,-5.806460976600646973e-04,-5.550909787416458130e-03,-6.529836682602763176e-04,-6.095446556332539956e-03,-5.628087596814657090e-03
-3.158152103424072266e-04,-6.451457738876342773e-05,-2.225749427452683449e-03,-1.487127388827502728e-03,-3.019695223642315796e-03,-3.904447508115055365e-03
-1.157909631729125977e-03,1.935511827468872070e-04,-1.401852583512663841e-03,6.216760084498673677e-05,-1.045589149594228218e-02,-6.954047882417602189e-03
-5.263388156890869141e-04,6.451457738876342773e-05,-1.600027666427195072e-03,9.037174168042838573e-04,-3.734615556452158813e-03,-2.344351736570188249e-03
1.157969236373901367e-03,3.032252192497253418e-03,-1.315197208896279335e-03,3.932730178348720074e-04,-4.369715385919015205e-03,-2.813931709483435961e-03
3.157258033752441406e-04,8.129030466079711914e-03,-1.275751390494406223e-03,3.225821710657328367e-04,5.185258216125809838e-03,4.208244111819858801e-03
-9.709895239211618900e-04,5.037516355514526367e-03,-1.000846736133098602e-03,7.853936986066401005e-04,8.618811087125699544e-03,1.352470487250823084e-02
5.370676517486572266e-04,6.385780870914459229e-03,-1.232217182405292988e-03,3.768865135498344898e-04,-1.895642143863174311e-03,1.088984449329477577e-03
1.181662082672119141e-04,5.286365747451782227e-03,-1.576535054482519627e-03,9.473024983890354633e-04,-9.345110913082654847e-04,-5.729624742433214735e-04
-9.473860263824462891e-04,1.741945743560791016e-03,-1.311943633481860161e-03,3.993090940639376640e-04,-9.634856910551548026e-03,-5.497556363278199854e-03
5.263090133666992188e-04,5.677402019500732422e-03,-2.922230632975697517e-03,4.795911721885204315e-03,-4.636542792480824460e-03,-3.293227022999417608e-03
-8.421242237091064453e-04,9.935483336448669434e-03,5.197490099817514420e-03,5.971746984869241714e-03,2.586830742210111111e-02,1.572322670377057641e-02
2.421051263809204102e-03,4.870970547199249268e-02,1.079175695776939392e-01,7.409019023180007935e-02,1.221825331392807357e-01,9.642486511632508694e-02
2.200001478195190430e-02,5.645158886909484863e-02,1.516563892364501953e-01,5.103961750864982605e-02,1.409913478289581690e-01,1.416386013058854587e-01
1.480000317096710205e-01,2.935484051704406738e-02,1.916977763175964355e-01,2.339922636747360229e-02,2.311984082791980200e-01,8.623514681165467266e-02
7.463151216506958008e-02,3.032255172729492188e-02,1.774137467145919800e-01,1.871378533542156219e-02,1.255073548735623490e-01,3.072513953655953145e-02
1.116842031478881836e-01,5.922588706016540527e-02,8.891736716032028198e-02,6.098144222050905228e-03,4.209917214193126256e-02,1.511069964439792912e-02
5.757892131805419922e-02,1.290321350097656250e-03,1.102251838892698288e-02,-4.272012040019035339e-03,-1.211521494973410995e-02,-9.561629380564484748e-03
9.000009298324584961e-02,4.490318894386291504e-02,-4.413990769535303116e-03,-8.906533941626548767e-03,3.881061231952287471e-02,1.044898344818678826e-02
5.800002813339233398e-02,3.851610422134399414e-02,-1.297682872973382473e-03,2.972809306811541319e-04,-1.505488470169247250e-02,-7.859739724801917404e-03
-2.231580018997192383e-02,-1.961287856101989746e-02,-5.556073505431413651e-03,-4.238863009959459305e-03,-2.073400591350349487e-02,-9.917056406829383164e-03
-1.305264234542846680e-02,-9.677350521087646484e-03,-1.863065641373395920e-03,-3.189171839039772749e-04,-1.624094487814886634e-02,-2.284680071053868389e-02
-1.652616262435913086e-02,-9.677439928054809570e-03,-5.036644637584686279e-03,-2.399491844698786736e-03,6.528041963631103783e-03,-8.590757343800214940e-03
-1.326334476470947266e-02,-1.038712263107299805e-02,-2.317503560334444046e-03,9.236840996891260147e-04,-7.890111415183476140e-03,-6.628278926936070903e-03
-3.789424896240234375e-03,-1.161247608251869678e-03,-1.414559548720717430e-03,3.960382018703967333e-04,-7.309869902479837478e-04,-9.920107363021735125e-04
-5.052804946899414062e-03,5.032211542129516602e-03,-1.907647121697664261e-03,1.343058771453797817e-03,-9.668758778230701623e-04,-1.102395633454128498e-03
-3.684222698211669922e-03,1.593548059463500977e-02,-2.195450710132718086e-03,1.289953128434717655e-03,3.879829388689692848e-03,-5.536427432778712188e-03
-2.315759658813476562e-03,9.354859590530395508e-03,-4.351403564214706421e-03,-4.602178931236267090e-03,-1.246313666231024797e-02,-1.521444866221938197e-03
-3.999829292297363281e-03,3.806471824645996094e-03,-1.910329679958522320e-03,-8.353182238352019340e-06,2.359371100876828109e-02,7.146772327028427796e-03
-3.684163093566894531e-03,-5.032271146774291992e-03,-1.670446014031767845e-03,8.939511026255786419e-04,5.476385739398459407e-03,1.703522334101759128e-02
-5.368351936340332031e-03,-3.483891487121582031e-03,-9.088267688639461994e-04,-1.135948812589049339e-03,-3.840150597102631735e-03,-1.802480398130412720e-03
-6.105422973632812500e-03,-2.193570137023925781e-03,-1.751209842041134834e-03,-1.010724809020757675e-03,-7.680101962369567659e-04,3.025206402275132378e-03
-5.583465099334716797e-03,-3.306418657302856445e-03,-1.262322068214416504e-03,-8.716804441064596176e-04,-1.136123296610236366e-02,-1.190445389334560122e-02
-1.995563507080078125e-03,-1.790314912796020508e-03,-1.800165046006441116e-03,-9.741266258060932159e-04,-2.498641765518172519e-02,-1.261521961136025105e-02
-2.000093460083007812e-03,1.935660839080810547e-04,-1.269101747311651707e-03,-8.666119538247585297e-04,-2.855767945654452689e-03,-7.743654293941582001e-05
-1.052677631378173828e-03,-1.225829124450683594e-03,-1.016238704323768616e-03,-2.509640471544116735e-04,-2.338118729032601095e-02,-1.102731933778666740e-02
-5.262911319732666016e-03,9.032189846038818359e-04,-2.900274004787206650e-03,-1.245617284439504147e-03,-7.427525828659575780e-03,1.960201856089049954e-02
-3.568428754806518555e-02,1.012900471687316895e-02,-1.666273735463619232e-02,6.021232111379504204e-04,-4.563093188370004327e-02,-1.372617077496851579e-02
-7.810533046722412109e-02,5.032271146774291992e-03,-1.676308363676071167e-01,-6.094443053007125854e-02,-1.393725851077363131e-01,-2.791124172697667660e-02
-1.178946495056152344e-01,4.167738929390907288e-02,-1.997458636760711670e-01,-6.707874685525894165e-02,-1.261717327786584519e-01,-2.037329256291475765e-02
-7.810533046722412109e-02,2.696773409843444824e-02,-3.509062156081199646e-02,-9.854084812104701996e-03,-5.833031905761743019e-02,-9.504107791828697582e-05
-1.315787434577941895e-02,8.258104324340820312e-03,-7.515197619795799255e-03,2.080159494653344154e-03,-1.783737348803171585e-02,3.093901389978270799e-02
-7.578909397125244141e-03,-3.677427768707275391e-03,-1.932590734213590622e-03,-1.970993471331894398e-04,-1.844797669625108938e-02,1.626568410774353879e-02
-6.526261568069458008e-03,9.031891822814941406e-04,-6.283899303525686264e-03,-4.327045753598213196e-03,-2.768075187945484572e-02,-1.169962750831676779e-02
6.210446357727050781e-03,-1.503223180770874023e-02,1.215681899338960648e-02,-1.360128074884414673e-02,2.273860773907188104e-02,-7.224301767871782465e-04
-2.947330707684159279e-03,-1.716125011444091797e-02,3.716018516570329666e-03,-6.628032773733139038e-03,-3.103771865874627167e-03,-5.379924881080078158e-03
-1.684218645095825195e-03,-7.871031761169433594e-03,-1.097896695137023926e-02,-7.456761784851551056e-03,-2.582132757270372281e-02,-1.027941623646988489e-02
-5.263090133666992188e-04,-2.387076616287231445e-03,-5.129691213369369507e-03,-4.544749855995178223e-03,-3.904079503665514039e-02,-6.421735357761138019e-03
1.052916049957275391e-04,-5.999982357025146484e-03,-1.891242223791778088e-03,-9.968740632757544518e-04,-2.808206894153286726e-03,-9.754970852621225319e-07
-3.157854080200195312e-04,-1.064515113830566406e-02,1.518439501523971558e-03,-2.176565203626523726e-07,-5.172959485880923580e-03,-4.922080294110453558e-03
1.052916049957275391e-04,-2.387106418609619141e-03,4.433704889379441738e-04,-3.147993993479758501e-04,-2.942084359110452851e-02,-1.526254096352475109e-02
2.105236053466796875e-04,-1.225829124450683594e-03,4.686382308136671782e-04,-2.392951719230040908e-04,-4.039069827486940767e-02,-1.387925157759140049e-02
7.368028163909912109e-04,-8.386671543121337891e-04,-5.794262979179620743e-04,-5.903808050788938999e-04,-3.753475542312401103e-02,2.160490611766013869e-03
2.104938030242919922e-04,-1.548409461975097656e-03,-9.207263356074690819e-04,-2.127091138390824199e-04,-3.012001156758703502e-03,-8.332091557143761484e-03
1.157909515313804150e-03,-7.741451263427734375e-04,-8.925331640057265759e-04,4.833383136428892612e-04,3.148178098188569862e-03,-2.736010960034201966e-03
-4.210472106933593750e-04,-3.226101398468017578e-04,-9.640881326049566269e-04,-6.401092832675203681e-05,-2.919306129448795417e-03,7.530093385284958307e-04
-5.263686180114746094e-04,-5.806387052871286869e-04,9.254862670786678791e-04,-1.205143518745899200e-03,-1.565909880828009193e-02,-6.609252060656989336e-03
1.053214073181152344e-04,5.160868167877197266e-04,1.934630330651998520e-03,1.635040825931355357e-04,-6.579900548119077541e-03,-3.244655658885015059e-03
5.350708961486816406e-04,-3.467500209808349609e-04,-8.256863220594823360e-04,2.907617017626762390e-04,-6.017327188400090066e-04,-1.549397401366697791e-03
-6.403028964996337891e-04,2.822279930114746094e-04,-1.207959488965570927e-03,3.083854971919208765e-04,-4.424011933025440158e-03,-3.309424272666922073e-03
5.262196063995361328e-04,6.455183029174804688e-05,-1.260900055058300495e-03,3.108261735178530216e-04,-2.645939989360357458e-03,-4.641956985944939440e-03
7.368922233581542969e-04,-1.935660839080810547e-04,-1.268231659196317196e-03,3.111641854047775269e-04,-3.469347824168078631e-03,-1.138592417714717753e-04
-2.980232238769531250e-08,2.129048109054565430e-03,9.131456725299358368e-03,1.395228039473295212e-02,1.761735028723165897e-02,2.484861117181536017e-02
-2.420991659164428711e-03,5.161285400390625000e-03,-9.901936165988445282e-03,1.699456945061683655e-02,-4.297036264353959467e-03,2.051393750123819970e-02
-3.589478135108947754e-02,-2.580881118774414062e-04,-2.785562537610530853e-02,2.236134186387062073e-02,-6.577435799852793252e-02,1.289056206606642441e-02
-2.947372198104858398e-02,-1.354813575744628906e-03,-8.855874836444854736e-02,2.136434614658355713e-02,-1.299799257982101608e-01,-2.530938500284601878e-03
-9.894669055938720703e-03,-6.451904773712158203e-04,-9.270485490560531616e-02,2.938068471848964691e-03,-1.387755656941180860e-01,-2.429705542462512469e-02
-5.578964948654174805e-03,-1.548379659652709961e-03,-3.761740773916244507e-02,-6.682011764496564865e-03,-5.119311358055966821e-02,2.835952957241527628e-02
-1.010522246360778809e-02,-1.419365406036376953e-03,-7.138338685035705566e-02,-3.282446414232254028e-02,-4.747342022933764838e-02,-2.319037732184847656e-02
-1.726317405700683594e-02,-1.374191045761108398e-02,-4.620851576328277588e-02,-3.442134708166122437e-02,-4.598631922341667178e-02,-1.767494880651776512e-02
-1.389476656913757324e-02,-3.316125273704528809e-02,-7.835856080055236816e-02,-1.016888245940208435e-01,-6.126521810179497152e-02,-4.502115195647249379e-02
-4.526257049292325974e-03,-3.683871030807495117e-02,-3.712932392954826355e-02,-6.093051284551620483e-02,-6.395347021448571923e-02,-3.747029818752745101e-02
-3.789484500885009766e-03,-2.670976519584655762e-02,-1.817633397877216339e-02,-3.107305988669395447e-02,-5.314676116877592449e-02,-5.183554437058468523e-02
1.789480447769165039e-03,-7.096827030181884766e-04,-1.067638024687767029e-02,-7.232089992612600327e-03,-2.975631778432941132e-02,1.837624417609862171e-02
-4.210561513900756836e-03,-7.870972156524658203e-03,-4.186287522315979004e-03,-1.071523409336805344e-02,-3.067017565293994608e-02,-1.845805466818406515e-02
-3.157556056976318359e-04,-1.290321350097656250e-03,9.808258619159460068e-04,-2.056182129308581352e-03,-3.219849161824228645e-02,-1.722558239158433757e-02
4.210472106933593750e-04,7.742047309875488281e-04,1.976006431505084038e-03,-1.456120633520185947e-03,-6.676755908698872588e-03,-4.514741694207846656e-03
-3.157854080200195312e-04,1.225799322128295898e-03,1.904801232740283012e-03,-9.197578183375298977e-04,-7.937429089506231605e-03,-1.923514215225130553e-03
3.157854080200195312e-04,3.548383712768554688e-03,1.155355930677615106e-04,1.240860001416876912e-04,-3.254822044475691456e-03,-3.873457624641779562e-03
1.052916049957275391e-04,1.161277294158935547e-03,-1.322577882092446089e-04,2.686467487365007401e-04,-4.560954734164290869e-03,-8.151389231130679036e-03
0.000000000000000000e+00,6.451904773712158203e-04,-3.836163523374125361e-05,1.215014781337231398e-04,-1.283346369700399947e-03,-1.553219810564721026e-03
-2.980232238769531250e-08,7.096827030181884766e-04,-3.673923492897301912e-05,-1.477426412748172879e-04,-3.474309113019824480e-03,1.145191895459307663e-03
-3.157854080200195312e-04,1.677393913269042969e-03,-7.563886465504765511e-04,-2.803871466312557459e-04,-3.286957361079423379e-03,7.783185118429292171e-04
4.210769839119166136e-04,4.000008106231689453e-03,-1.198362442664802074e-03,2.292877034051343799e-04,-6.853541556089970399e-04,-1.438222832477686897e-03
-3.158450126647949219e-04,2.064526081085205078e-03,-1.259570941329002380e-03,2.998720156028866768e-04,1.420197813596146830e-03,2.248105570959724187e-04
-1.116395069402642548e-04,1.586526632308959961e-03,-1.268047606572508812e-03,3.096471482422202826e-04,1.587956672506551925e-03,-6.059254450116596802e-04
2.169311046600341797e-04,3.381192684173583984e-03,-1.269221538677811623e-03,3.110008838120847940e-04,-1.556476838934806040e-02,-8.631035941289333380e-03
1.052916049957275391e-04,5.354881286621093750e-03,-3.082204202655702829e-04,8.001059177331626415e-04,1.430216680429907683e-02,1.975996261539125776e-02
-2.105236053466796875e-04,8.838772773742675781e-03,2.396351424977183342e-03,6.854485254734754562e-04,4.513139558883771940e-03,-3.358575635383526103e-03
1.684206724166870117e-02,1.909676194190979004e-02,6.643733475357294083e-03,5.037453956902027130e-03,2.627481787655128187e-02,2.527613081094770564e-02
5.852630734443664551e-02,2.606451511383056641e-02,1.716151386499404907e-01,1.702843606472015381e-02,1.403798401332778667e-01,3.781575689166327692e-02
5.610519647598266602e-02,-6.774216890335083008e-03,1.893327385187149048e-01,1.107391249388456345e-02,1.950874118901140264e-01,6.146259985248558877e-02
-9.578883647918701172e-03,-3.290265798568725586e-03,3.914751857519149780e-02,-1.997303403913974762e-02,1.359915719025650560e-01,1.277402166073671186e-02
-2.463155984878540039e-02,9.032189846038818359e-04,-4.127559065818786621e-02,-3.205033019185066223e-03,-4.421530258431616289e-03,-1.559852080653190143e-02
-4.211068153381347656e-04,7.741897832602262497e-03,-1.699179783463478088e-02,1.799994963221251965e-03,-5.904068135413886864e-03,-2.953256595467329548e-03
-2.210497856140136719e-03,2.754837274551391602e-02,-1.281264144927263260e-02,1.896253786981105804e-02,1.364373186794942683e-02,2.392629982136695865e-02
-1.894742250442504883e-03,7.270967960357666016e-02,-9.745629504323005676e-03,3.522182628512382507e-02,1.385875573384609538e-02,5.645332616752929411e-02
2.105236053466796875e-03,3.483891487121582031e-03,2.334410883486270905e-02,4.601403698325157166e-02,3.460174577713104327e-02,4.742599689413351527e-02
7.368415594100952148e-03,-2.645164728164672852e-02,3.347778320312500000e-02,-2.788615413010120392e-02,7.708697363932870417e-03,-1.209473129251703583e-02
1.778951287269592285e-02,-6.580681074410676956e-03,-9.634296409785747528e-03,-2.131518721580505371e-02,7.798776763242187826e-02,1.596797058255627899e-02
-3.368407487869262695e-03,-9.032189846038818359e-04,-3.976274747401475906e-03,-9.570886380970478058e-03,3.503685163356351495e-02,3.698526294216353261e-03
2.631485462188720703e-03,4.451632499694824219e-03,-3.093454753980040550e-03,-4.198876209557056427e-03,-8.462513233401525170e-04,4.346045955449184817e-03
1.242107152938842773e-02,-2.322554588317871094e-03,-5.158960819244384766e-03,3.667164593935012817e-03,1.054181478438920294e-02,1.702577057718790421e-02
5.473673343658447266e-03,2.064514160156250000e-02,2.703489502891898155e-03,3.013666253536939621e-03,-2.077290505533113674e-02,-4.975175161967548831e-03
-2.947270870208740234e-03,7.548332214355468750e-03,-9.696425870060920715e-03,2.311500022187829018e-03,1.074921746778478848e-02,5.545211266293703645e-03
-3.578931093215942383e-03,-5.870878696441650391e-03,-1.088173687458038330e-02,-7.870397530496120453e-03,-7.086405284895569423e-03,-8.576248157010080142e-03
-2.842187881469726562e-03,-2.903223037719726562e-03,-8.437017677351832390e-04,8.919577812775969505e-04,-6.930927701983335965e-03,-8.559391795960324956e-03
-1.578956842422485352e-03,1.354813575744628906e-03,-2.608080860227346420e-03,-5.137319210916757584e-03,-3.037922242740354051e-03,-2.971803931521327380e-03
-2.210527658462524414e-03,4.838705062866210938e-03,-4.059860482811927795e-03,-1.577753224410116673e-03,-1.013193458040895223e-02,-7.333228156876425707e-03
-2.421081066131591797e-03,7.548391819000244141e-03,-1.655856613069772720e-03,4.961692320648580790e-05,-1.847276788734308894e-03,-3.839827916096577587e-04
-1.157879829406738281e-03,6.645083427429199219e-03,-1.069799996912479401e-03,-1.240765268448740244e-04,9.937441001769187210e-03,1.251224376322357390e-03
-8.420348167419433594e-04,3.742039203643798828e-03,-1.241766498424112797e-03,2.509349724277853966e-04,6.560805425142923752e-03,-1.663213997361218111e-03
-2.842098474502563477e-03,9.354829788208007812e-03,-1.577857532538473606e-03,9.298595832660794258e-04,-3.676330971665642267e-03,1.706403684526014430e-05
-6.272196769714355469e-04,3.064513206481933594e-03,-1.312126754783093929e-03,3.968934470321983099e-04,-4.263368830465186221e-03,-4.670102692172273251e-03
8.377730846405029297e-04,8.096754550933837891e-03,-1.275326125323772430e-03,3.230835136491805315e-04,1.700580685140451465e-03,-1.873053123447404600e-03
-3.052681684494018555e-03,1.870989799499511719e-03,-1.270229578949511051e-03,3.128616663161665201e-04,3.744475364073185375e-03,1.581187281649298892e-02
-1.368433237075805664e-03,4.516124725341796875e-03,-1.269523869268596172e-03,3.114460851065814495e-04,-1.095888336000605534e-02,-5.415191708220801203e-03
2.210497856140136719e-03,6.903171539306640625e-03,7.378214038908481598e-03,5.941470153629779816e-03,3.051717311869239779e-02,8.798472446844174399e-03
1.081053018569946289e-01,3.625804185867309570e-02,1.055109426379203796e-01,4.031239822506904602e-02,9.162949887912930080e-02,4.122539540245684364e-02
7.273691892623901367e-02,4.354840517044067383e-02,3.708692640066146851e-02,8.451405912637710571e-03,1.374371282953603668e-01,4.654695004192799246e-02
5.326306819915771484e-02,2.451539039611816406e-03,1.478847861289978027e-01,9.048499166965484619e-03,1.162175063255403984e-01,1.855012727168414699e-02
1.082104444503784180e-01,6.645202636718750000e-03,1.524524986743927002e-01,2.967697568237781525e-02,9.441354836991422417e-02,2.020152453030510387e-02
3.368425369262695312e-02,-3.509676456451416016e-02,2.375626377761363983e-02,-1.247982436325401068e-04,2.716708754558183614e-02,-2.576570072320732985e-03
5.810523033142089844e-02,-1.438707113265991211e-02,3.092659264802932739e-02,-1.095220912247896194e-02,-6.707572867867384048e-03,-1.902668044423760918e-02
6.589472293853759766e-02,1.625806093215942383e-02,2.920076064765453339e-02,9.447176940739154816e-03,-1.314923881931839844e-02,-1.938957610522273889e-02
1.684218645095825195e-02,-9.677469730377197266e-03,4.200682160444557667e-04,-7.536944933235645294e-03,-2.805367267769653949e-02,-4.515865482174286072e-02
-2.147370576858520508e-02,-1.148384809494018555e-02,-1.385899726301431656e-02,-8.926086127758026123e-03,-2.400277620957425029e-02,-1.803249586114619163e-02
-1.789480634033679962e-02,-1.935482025146484375e-02,-2.054460719227790833e-02,-1.044760365039110184e-02,-1.053217543270967838e-02,-1.107679443194065083e-02
-9.684026241302490234e-03,-5.870938301086425781e-03,-1.832389086484909058e-02,-1.569477259181439877e-03,-1.160115805170924830e-02,-7.175816050884464836e-03
-6.947398185729980469e-03,-4.709661006927490234e-03,-1.423832960426807404e-02,-5.175265483558177948e-03,-1.771022191818261149e-02,-1.465976370492283465e-02
-6.947457790374755859e-03,-1.419365406036376953e-03,-1.903789304196834564e-02,-2.869203686714172363e-03,-7.721681015540049486e-03,-9.833095906245592488e-03
-5.473792552947998047e-03,-1.612901687622070312e-03,-6.623833905905485153e-03,-6.047470029443502426e-03,-1.871983821785772051e-03,-3.816536222073591000e-03
-8.210301399230957031e-03,-1.225829124450683594e-03,-1.330279745161533356e-02,-8.905418217182159424e-03,-2.936260613650176765e-02,-2.664761745850774410e-02
-1.263165473937988281e-02,1.290440704906359315e-04,-3.284336067736148834e-03,-1.011857995763421059e-03,-1.148280617649710678e-02,-9.600105371519229713e-03
-8.421063423156738281e-03,-3.871321387123316526e-04,-1.548455096781253815e-03,1.279871357837691903e-04,-8.079239949297267742e-03,-5.019044411891049329e-03
-3.473639488220214844e-03,6.129086017608642578e-03,-7.525603868998587132e-04,-1.613181957509368658e-04,-1.790526896652711031e-03,-2.116405248265063044e-03
-2.947211265563964844e-03,-1.806497573852539062e-03,3.030150837730616331e-04,-2.180397132178768516e-04,-1.178102537594405419e-02,2.729605867811457642e-03
-2.315938472747802734e-03,-1.354813575744628906e-03,-6.754690548405051231e-04,-8.099974947981536388e-04,-3.795659271634832521e-02,-1.927714276949288319e-02
-6.210565567016601562e-03,-8.386969566345214844e-04,-1.455658231861889362e-03,-4.323566390667110682e-04,-5.613535019048931929e-03,-7.081035057549645018e-03
-6.842076778411865234e-03,3.225803375244140625e-04,-1.042074756696820259e-03,-1.908245176309719682e-04,-1.580221972597328772e-03,-2.392835008846683209e-03
-2.105355262756347656e-03,9.677410125732421875e-04,-2.663097111508250237e-04,-1.733339275233447552e-03,2.502313528718325131e-03,-1.774352650018795607e-03
-3.157973289489746094e-03,-7.096529006958007812e-04,-1.130492077209055424e-03,2.806999145832378417e-05,1.184676458372813102e-02,1.394567125546741782e-02
-3.451704978942871094e-03,-5.053877830505371094e-04,-1.440873718820512295e-03,-6.941381725482642651e-04,6.869551395796591464e-03,6.576541969067872806e-03
-7.705986499786376953e-03,-1.172065734863281250e-03,-3.769408678635954857e-03,-6.573978345841169357e-03,4.506241039200276077e-03,-8.455225017713896563e-03
-2.778959274291992188e-02,-1.741945743560791016e-03,-1.615632325410842896e-03,-6.423047743737697601e-04,3.438035939461681068e-03,-1.004736437730557874e-02
-2.442091703414916992e-02,-2.322554588317871094e-03,-1.814977847971022129e-03,9.030236396938562393e-04,-2.289353668738769443e-02,-3.392258603459641364e-02
-2.884227037429809570e-02,-8.451581001281738281e-03,-3.826860338449478149e-02,-1.370612438768148422e-02,-9.251632713088042692e-02,-3.701417369683079883e-02
-1.336841583251953125e-01,-1.651614904403686523e-02,-1.484500914812088013e-01,-6.352789932861924171e-04,-1.532459640405647860e-01,-4.947805729899812377e-02
-7.168417423963546753e-02,-1.800000667572021484e-02,-7.052082568407058716e-02,-3.791881352663040161e-02,-1.554462214742216020e-01,-7.040171994403277012e-02
3.789484500885009766e-03,-3.303223848342895508e-02,-1.085996162146329880e-02,-4.983215592801570892e-03,-6.831097731445190391e-03,-4.309083506879352043e-02
1.368403434753417969e-03,-2.335488796234130859e-02,-8.970732800662517548e-03,-6.477490067481994629e-02,-1.476361604541054362e-02,-6.321155056106730896e-02
-4.210591316223144531e-03,-2.303221821784973145e-02,-1.044033747166395187e-02,-1.969253644347190857e-02,-5.511449321321748585e-02,-4.395270037244847217e-02
0.000000000000000000e+00,0.000000000000000000e+00,-1.638216525316238403e-02,-4.878864809870719910e-02,-1.625518179923091111e-02,-5.378363299786048657e-02


==> figures/plot1_data_.csv <==
init,trained
6.222071647644042969e-01,7.872455716133117676e-01
5.545499920845031738e-01,9.021764248609542847e-02
5.613668560981750488e-01,-9.649834828451275826e-04
6.138806343078613281e-01,6.682323813438415527e-01
6.466974020004272461e-01,6.869207024574279785e-01
6.231365203857421875e-01,6.611465215682983398e-01
5.662514567375183105e-01,5.971844196319580078e-01
6.055186986923217773e-01,-4.700323101133108139e-03
5.687218904495239258e-01,3.138991892337799072e-01
6.166776418685913086e-01,2.017058730125427246e-01
6.288518905639648438e-01,4.467906057834625244e-02
5.555863380432128906e-01,-5.206823814660310745e-03
5.576149225234985352e-01,1.383709162473678589e-01
5.880296230316162109e-01,5.577730536460876465e-01
6.083569526672363281e-01,5.621761679649353027e-01
5.895093083381652832e-01,-1.059494167566299438e-02
6.235660314559936523e-01,5.523481965065002441e-01
6.064903140068054199e-01,4.988718330860137939e-01
5.919237732887268066e-01,1.824678778648376465e-01
5.610353946685791016e-01,-2.796826651319861412e-03
5.929493308067321777e-01,4.325448274612426758e-01
5.540796518325805664e-01,-1.671815407462418079e-03
5.531328320503234863e-01,-8.497604168951511383e-03
6.356632709503173828e-01,3.713580965995788574e-01
6.481727957725524902e-01,-1.268013566732406616e-02
5.602675080299377441e-01,-8.297672495245933533e-03
6.297063827514648438e-01,4.042993485927581787e-01
5.672131776809692383e-01,-5.988198332488536835e-03
6.409735679626464844e-01,6.952055692672729492e-01
6.319603919982910156e-01,5.339081287384033203e-01
5.893943905830383301e-01,1.613253727555274963e-02
6.341423392295837402e-01,-9.526448324322700500e-03
5.687647461891174316e-01,3.886950388550758362e-02
6.023262143135070801e-01,-5.512360017746686935e-03
6.397979855537414551e-01,1.198428720235824585e-01
6.332601308822631836e-01,7.970626354217529297e-01
6.337961554527282715e-01,8.577278852462768555e-01
6.461018919944763184e-01,-5.785117391496896744e-03
6.142285466194152832e-01,6.494073867797851562e-01
5.698525905609130859e-01,-4.277823027223348618e-03
6.202766895294189453e-01,6.801648531109094620e-03
5.565824508666992188e-01,2.695519626140594482e-01
6.299751400947570801e-01,-1.349844038486480713e-03
6.023889183998107910e-01,7.341960072517395020e-01
6.293448805809020996e-01,4.582030475139617920e-01
6.187162995338439941e-01,2.920896708965301514e-01
6.161065697669982910e-01,2.617994248867034912e-01
6.377366781234741211e-01,4.322131872177124023e-01
6.022776961326599121e-01,1.220314800739288330e-01
5.809127688407897949e-01,4.982829466462135315e-02
6.037819981575012207e-01,-5.795029457658529282e-03
6.445100307464599609e-01,3.280529975891113281e-01
5.637161731719970703e-01,4.768537282943725586e-01
6.293118596076965332e-01,3.588533401489257812e-02
5.719800591468811035e-01,4.376949965953826904e-01
6.469986438751220703e-01,8.298754096031188965e-01
6.268205046653747559e-01,-6.656418554484844208e-03
6.008707284927368164e-01,-9.867774322628974915e-03
6.149366497993469238e-01,-4.075233358889818192e-03
6.197006106376647949e-01,3.333729207515716553e-01
5.989393591880798340e-01,-1.030569151043891907e-02
6.280968189239501953e-01,5.485563278198242188e-01
5.733932852745056152e-01,-1.217015460133552551e-02
6.485621333122253418e-01,3.747964501380920410e-01
6.385713219642639160e-01,5.961371660232543945e-01
5.708807706832885742e-01,6.112254261970520020e-01
6.384153366088867188e-01,6.139948964118957520e-01
5.913755893707275391e-01,-2.966152736917138100e-03
5.940086245536804199e-01,1.400715578347444534e-02
6.148057579994201660e-01,-6.806496996432542801e-03
5.591012239456176758e-01,-5.066634621471166611e-03
5.787940025329589844e-01,5.033834576606750488e-01
5.688167810440063477e-01,5.409512519836425781e-01
6.362537145614624023e-01,8.084207773208618164e-01
5.740695595741271973e-01,-5.952849052846431732e-03
6.280221343040466309e-01,7.802747488021850586e-01
5.917757749557495117e-01,1.093061268329620361e-01
6.199433207511901855e-01,-7.394476793706417084e-03
6.314362883567810059e-01,3.949685394763946533e-01
6.105234622955322266e-01,2.772774696350097656e-01
5.795468688011169434e-01,6.973375082015991211e-01
6.335817575454711914e-01,5.082603096961975098e-01
6.346702575683593750e-01,6.420142650604248047e-01
5.937311649322509766e-01,4.277724623680114746e-01
6.445889472961425781e-01,3.562251627445220947e-01
5.532507896423339844e-01,6.817698478698730469e-01
6.327033638954162598e-01,3.175715208053588867e-01
6.039021015167236328e-01,-7.765088696032762527e-03
5.554984211921691895e-01,7.694158554077148438e-01
5.975560545921325684e-01,3.183808550238609314e-02
5.975392460823059082e-01,6.503320485353469849e-02
5.616315603256225586e-01,1.953468471765518188e-01
6.184628605842590332e-01,3.145897388458251953e-01
5.949475169181823730e-01,9.395494312047958374e-02
5.849074721336364746e-01,5.089550018310546875e-01
6.223788857460021973e-01,1.197532285004854202e-02
5.613655447959899902e-01,3.746634349226951599e-02
5.743951201438903809e-01,5.719270929694175720e-02
6.486348509788513184e-01,4.305826127529144287e-02
5.706739425659179688e-01,3.960037231445312500e-01
5.522997975349426270e-01,-2.330729272216558456e-03
6.375629901885986328e-01,-2.286022296175360680e-03
6.297940611839294434e-01,-5.629037506878376007e-03
6.345818042755126953e-01,3.475214540958404541e-01
6.276115775108337402e-01,-8.066830225288867950e-03
6.480790376663208008e-01,6.419419646263122559e-01
5.604531764984130859e-01,-5.114804953336715698e-03
6.396752595901489258e-01,5.788000226020812988e-01
6.258963346481323242e-01,7.117205858230590820e-01
6.014215350151062012e-01,-2.569499658420681953e-03
5.755853056907653809e-01,-6.188383325934410095e-03
6.456858515739440918e-01,2.693100366741418839e-03
6.063619256019592285e-01,7.190620899200439453e-01
6.384638547897338867e-01,8.504188805818557739e-02
5.673861503601074219e-01,5.316435694694519043e-01
6.102631092071533203e-01,7.913331687450408936e-02
6.414883136749267578e-01,2.794423699378967285e-01
5.512096881866455078e-01,2.241094559431076050e-01
5.905935764312744141e-01,7.047793269157409668e-01
5.773157477378845215e-01,-1.706090755760669708e-02
5.672014355659484863e-01,4.547503590583801270e-01
6.210182905197143555e-01,1.332354247570037842e-01
5.807221531867980957e-01,3.318620324134826660e-01
6.489887237548828125e-01,9.210860729217529297e-01
5.520171523094177246e-01,-5.278367549180984497e-03
5.778663754463195801e-01,-4.654771182686090469e-03
5.930768847465515137e-01,1.420394182205200195e-01
6.151089072227478027e-01,2.643125057220458984e-01
5.626878142356872559e-01,1.941366493701934814e-02
5.790587067604064941e-01,7.399982810020446777e-01
5.575537085533142090e-01,5.457023382186889648e-01
5.977088212966918945e-01,1.688603609800338745e-01
6.266841888427734375e-01,3.269331529736518860e-02
6.270310282707214355e-01,3.343590199947357178e-01
5.595225691795349121e-01,-4.686609376221895218e-03
6.481133699417114258e-01,7.199237942695617676e-01
5.890960693359375000e-01,6.216821074485778809e-01
6.252179741859436035e-01,1.975799649953842163e-01
6.202750205993652344e-01,-1.114911213517189026e-02
5.579353570938110352e-01,6.932054460048675537e-02
6.190167665481567383e-01,-3.840057644993066788e-03
6.453076004981994629e-01,6.366299986839294434e-01
5.702953934669494629e-01,7.954790592193603516e-01
5.854903459548950195e-01,-1.115485373884439468e-02
6.203679442405700684e-01,5.292853713035583496e-01
5.814155340194702148e-01,6.506547331809997559e-01
5.522179007530212402e-01,-9.484791196882724762e-03
5.672232508659362793e-01,-5.717603489756584167e-03
5.524398088455200195e-01,4.987050294876098633e-01
6.282107830047607422e-01,-6.741323042660951614e-03
6.339096426963806152e-01,3.225469887256622314e-01
5.589944720268249512e-01,2.482405677437782288e-02
6.135649681091308594e-01,1.570243388414382935e-01
5.932216048240661621e-01,-2.363825449720025063e-03
5.707936882972717285e-01,6.930155158042907715e-01
5.869610309600830078e-01,-2.977511612698435783e-03
5.822177529335021973e-01,7.025767564773559570e-01
6.070959568023681641e-01,7.381005883216857910e-01
6.010158061981201172e-01,5.062178373336791992e-01
5.519471168518066406e-01,-6.613514851778745651e-03
6.344975829124450684e-01,5.307595729827880859e-01
5.882450342178344727e-01,-7.991668768227100372e-03
6.411529183387756348e-01,1.404597312211990356e-01
6.390228271484375000e-01,7.397760450839996338e-02
5.513808131217956543e-01,5.454705357551574707e-01
5.897548794746398926e-01,3.036356270313262939e-01
5.964198112487792969e-01,7.032963037490844727e-01
5.668588876724243164e-01,5.563290715217590332e-01
6.101397275924682617e-01,3.952811360359191895e-01
6.252975463867187500e-01,8.117847442626953125e-01
5.650435686111450195e-01,2.702168188989162445e-02
5.964593291282653809e-01,-3.444257890805602074e-03
6.272512674331665039e-01,4.520596265792846680e-01
6.067414879798889160e-01,4.195136129856109619e-01
5.685108304023742676e-01,5.738592743873596191e-01
5.863556861877441406e-01,4.094366449862718582e-03
6.489124298095703125e-01,2.631665766239166260e-01
5.843099951744079590e-01,7.507752180099487305e-01
5.924500226974487305e-01,7.205525040626525879e-01
6.021845340728759766e-01,5.290283635258674622e-02
6.355518102645874023e-01,-1.444202195852994919e-02
5.944020748138427734e-01,-4.900313448160886765e-03
6.268927454948425293e-01,4.161639511585235596e-01
6.316090226173400879e-01,6.326000094413757324e-01
5.883203744888305664e-01,-2.483347197994589806e-03
6.122648715972900391e-01,7.548655867576599121e-01
6.214274764060974121e-01,6.223574280738830566e-01
6.059162020683288574e-01,9.116480946540832520e-01
5.932008028030395508e-01,1.380558609962463379e-01
6.443631052970886230e-01,4.638442993164062500e-01
6.287320256233215332e-01,7.727033644914627075e-02
5.982307791709899902e-01,-6.615239544771611691e-04
6.303101181983947754e-01,2.682093381881713867e-01
5.634919404983520508e-01,-6.913088262081146240e-03
5.737558007240295410e-01,2.973239719867706299e-01
6.266572475433349609e-01,5.787528753280639648e-01
5.923076272010803223e-01,5.070308446884155273e-01
6.009048223495483398e-01,2.759970724582672119e-01
6.420364975929260254e-01,5.427029132843017578e-01
5.545765161514282227e-01,8.345959335565567017e-02
5.932066440582275391e-01,-4.893784411251544952e-03
5.727866291999816895e-01,4.081330597400665283e-01
5.962300896644592285e-01,5.350616574287414551e-01
5.534225106239318848e-01,-3.301847027614712715e-03
5.994155406951904297e-01,4.072634279727935791e-01
6.371064186096191406e-01,3.768283501267433167e-02
5.855504274368286133e-01,4.930730760097503662e-01
5.965221524238586426e-01,6.457695364952087402e-02
5.770478844642639160e-01,3.725464269518852234e-02
6.213319897651672363e-01,7.266725897789001465e-01
6.187066435813903809e-01,5.472151637077331543e-01
6.114732623100280762e-01,5.113888382911682129e-01
5.900546312332153320e-01,6.513516902923583984e-01
6.158232688903808594e-01,2.372760176658630371e-01
5.530540347099304199e-01,-7.498424500226974487e-03
5.633515119552612305e-01,2.244300767779350281e-02
6.010462641716003418e-01,4.978301227092742920e-01
5.804637074470520020e-01,6.671482324600219727e-01
5.510810017585754395e-01,1.783932298421859741e-01
5.873200297355651855e-01,2.584592401981353760e-01
5.532382726669311523e-01,-7.400111760944128036e-03
5.574421286582946777e-01,-6.122868973761796951e-03
6.334963440895080566e-01,-3.958477638661861420e-03
6.486255526542663574e-01,5.259206891059875488e-01
5.612009763717651367e-01,3.700197935104370117e-01
5.850312113761901855e-01,6.588443368673324585e-02
5.872104763984680176e-01,4.894776344299316406e-01
6.340048909187316895e-01,-5.477709230035543442e-03
5.717211365699768066e-01,4.728726446628570557e-01
5.874924659729003906e-01,2.624110579490661621e-01
5.861493349075317383e-01,4.559303522109985352e-01
5.747823715209960938e-01,-4.935040604323148727e-03
6.305747628211975098e-01,2.671416997909545898e-01
6.412842869758605957e-01,3.211663290858268738e-02
6.303431391716003418e-01,-8.928502909839153290e-03
6.075348258018493652e-01,1.750930994749069214e-01
6.339421868324279785e-01,9.865593910217285156e-02
5.502066612243652344e-01,-5.346190184354782104e-03
6.194819211959838867e-01,5.508696436882019043e-01
5.599668025970458984e-01,1.502968519926071167e-01
6.057737469673156738e-01,7.794773206114768982e-03
6.255097985267639160e-01,6.996446847915649414e-01
5.736383199691772461e-01,7.243072986602783203e-01
5.892640352249145508e-01,4.062440991401672363e-01
6.228339076042175293e-01,-1.136324647814035416e-02
5.984607934951782227e-01,-7.115372456610202789e-03
6.302059888839721680e-01,7.078707218170166016e-01
5.519068837165832520e-01,2.991302013397216797e-01
6.329225301742553711e-01,6.374093890190124512e-01
5.607261061668395996e-01,6.579532623291015625e-01
5.750135183334350586e-01,2.640342712402343750e-01
5.705709457397460938e-01,4.687230587005615234e-01
6.020264625549316406e-01,2.132740616798400879e-01
5.602552890777587891e-01,3.503163158893585205e-01
6.297740340232849121e-01,1.115095838904380798e-01
6.015338897705078125e-01,4.357409179210662842e-01
6.378884911537170410e-01,-5.814349278807640076e-03
5.689592957496643066e-01,4.963051676750183105e-01
6.308430433273315430e-01,2.119884639978408813e-01
6.154349446296691895e-01,4.848397672176361084e-01
6.175872683525085449e-01,4.160276055335998535e-01
5.973998904228210449e-01,7.469121217727661133e-01
5.583384633064270020e-01,3.770925998687744141e-01
6.079174280166625977e-01,4.061438143253326416e-01
6.123576164245605469e-01,1.659097224473953247e-01
5.820318460464477539e-01,1.036095544695854187e-01
6.004019379615783691e-01,1.185400113463401794e-01
5.646637082099914551e-01,8.681495487689971924e-02
5.627915859222412109e-01,5.666945502161979675e-02
5.653711557388305664e-01,5.291515588760375977e-01
5.825404524803161621e-01,1.496982574462890625e-01
6.107696294784545898e-01,4.330546259880065918e-01
6.132479310035705566e-01,4.447098374366760254e-01
5.813757777214050293e-01,-5.006813444197177887e-03
6.249465346336364746e-01,5.324396491050720215e-01
6.128405928611755371e-01,3.495155572891235352e-01
6.003316044807434082e-01,1.607257723808288574e-01
5.699981451034545898e-01,-5.635962821543216705e-03
6.449049115180969238e-01,7.050681114196777344e-01
6.290219426155090332e-01,5.255844816565513611e-02
5.734168291091918945e-01,4.534614086151123047e-01
6.445159316062927246e-01,5.637841224670410156e-01
6.051980257034301758e-01,5.503867268562316895e-01
5.569390654563903809e-01,-4.039927385747432709e-03
5.576190352439880371e-01,5.504702925682067871e-01
5.903145074844360352e-01,6.489076018333435059e-01
6.357306838035583496e-01,5.520175695419311523e-01
5.622531175613403320e-01,-3.640689887106418610e-03
6.122233271598815918e-01,3.198702037334442139e-01
5.733777880668640137e-01,4.239605069160461426e-01
5.525491833686828613e-01,-4.762636031955480576e-03
6.086344122886657715e-01,2.255213111639022827e-01
6.256355047225952148e-01,6.959949731826782227e-01
6.252880096435546875e-01,4.081864655017852783e-01
5.720165371894836426e-01,3.800288438796997070e-01
6.380403637886047363e-01,3.438967764377593994e-01
6.270216703414916992e-01,6.927814483642578125e-01
6.126286387443542480e-01,4.828513562679290771e-01
5.703496932983398438e-01,5.034202933311462402e-01
5.995672941207885742e-01,7.221655845642089844e-01
5.520839691162109375e-01,9.421963244676589966e-02
5.921672582626342773e-01,6.402607262134552002e-02
5.743027925491333008e-01,-9.808812290430068970e-03
5.588356256484985352e-01,6.334808468818664551e-02
5.759070515632629395e-01,5.295377373695373535e-01
5.772963166236877441e-01,-3.395522013306617737e-03
5.626477003097534180e-01,8.475229144096374512e-02
5.917887091636657715e-01,2.487888932228088379e-01
5.845203399658203125e-01,5.403175354003906250e-01
6.389891505241394043e-01,6.043138504028320312e-01
5.739611983299255371e-01,3.045202195644378662e-01
5.555525422096252441e-01,4.313202798366546631e-01
5.797480940818786621e-01,1.908065676689147949e-01
5.917822718620300293e-01,7.927658408880233765e-02
5.801429748535156250e-01,6.043261289596557617e-01
6.325201988220214844e-01,5.134105682373046875e-01
5.883610844612121582e-01,7.289187312126159668e-01
5.774394273757934570e-01,6.741719245910644531e-01
5.680938363075256348e-01,5.603784322738647461e-01
6.406685113906860352e-01,3.300666511058807373e-01
6.432930827140808105e-01,2.120439261198043823e-01
6.192970871925354004e-01,3.146810233592987061e-01
6.418879032135009766e-01,2.995823919773101807e-01
5.993632674217224121e-01,1.226132363080978394e-01
5.715373158454895020e-01,6.266621947288513184e-01
6.336135864257812500e-01,5.059237480163574219e-01
6.384807229042053223e-01,1.448481082916259766e-01
5.760326981544494629e-01,2.083259820938110352e-01
6.187514662742614746e-01,3.743019700050354004e-01
5.598655343055725098e-01,9.808522649109363556e-03
5.802112817764282227e-01,5.636792778968811035e-01
5.758739113807678223e-01,2.639285326004028320e-01
5.838482975959777832e-01,4.805021286010742188e-01
6.427335739135742188e-01,6.098794937133789062e-01
5.523595213890075684e-01,-6.435209885239601135e-03
5.828720927238464355e-01,6.781679391860961914e-01
5.521639585494995117e-01,-4.991863388568162918e-03
6.244283914566040039e-01,1.973551511764526367e-01
5.518875718116760254e-01,-2.026608400046825409e-02
5.976833701133728027e-01,-6.080243270844221115e-03
6.343545913696289062e-01,5.369780659675598145e-01
5.850868821144104004e-01,2.418766766786575317e-01
5.739636421203613281e-01,1.354642398655414581e-02
5.653154253959655762e-01,4.841889739036560059e-01
5.629212260246276855e-01,4.835389256477355957e-01
5.853532552719116211e-01,5.615618452429771423e-02
5.592645406723022461e-01,6.089090108871459961e-01
5.556977391242980957e-01,4.805271029472351074e-01
5.991305112838745117e-01,5.811343193054199219e-01
6.362242102622985840e-01,6.145023107528686523e-01
6.386338472366333008e-01,3.558506369590759277e-01
5.909361243247985840e-01,4.214274585247039795e-01
5.853024125099182129e-01,3.123685121536254883e-01
5.753958821296691895e-01,4.375483691692352295e-01
5.683529973030090332e-01,-9.331102482974529266e-03
6.365461349487304688e-01,3.728220462799072266e-01
6.225869059562683105e-01,6.419144272804260254e-01
5.604630112648010254e-01,6.914154887199401855e-01
5.531805157661437988e-01,3.905206173658370972e-02
5.779974460601806641e-01,4.519408568739891052e-02
6.411815881729125977e-01,5.520179271697998047e-01
5.949124097824096680e-01,-4.766224883496761322e-03
5.997306108474731445e-01,-8.118061348795890808e-03
6.492154598236083984e-01,2.719820141792297363e-01
5.621913671493530273e-01,2.758786082267761230e-01
5.876629948616027832e-01,3.396390378475189209e-01
5.586557984352111816e-01,1.141434907913208008e-01
6.427761912345886230e-01,-4.932052455842494965e-03
5.878753662109375000e-01,4.128006473183631897e-02
6.113367676734924316e-01,1.109238266944885254e-01
5.584303736686706543e-01,-8.593924343585968018e-03
5.939574837684631348e-01,3.590409755706787109e-01
5.567127466201782227e-01,1.754360347986221313e-01
6.031663417816162109e-01,-3.976529464125633240e-03
5.724660158157348633e-01,-6.371777504682540894e-03
5.936017632484436035e-01,3.442977666854858398e-01
6.427533626556396484e-01,3.199912011623382568e-01
5.774366259574890137e-01,6.629247069358825684e-01
6.072216629981994629e-01,4.237745106220245361e-01
6.413586735725402832e-01,1.070348396897315979e-01
6.499834656715393066e-01,2.148729376494884491e-02
5.993354916572570801e-01,-2.111797686666250229e-03
6.351224184036254883e-01,3.058109581470489502e-01
5.952214002609252930e-01,6.906155496835708618e-02
5.820962786674499512e-01,-3.768171416595578194e-03
6.406335234642028809e-01,8.880755901336669922e-01
6.011278629302978516e-01,3.003641664981842041e-01
6.498618721961975098e-01,-7.363058160990476608e-03
6.265374422073364258e-01,1.590580344200134277e-01
6.108983755111694336e-01,6.778849959373474121e-01
5.605415105819702148e-01,3.076686263084411621e-01
6.203215122222900391e-01,3.664164245128631592e-01
6.441641449928283691e-01,4.000143110752105713e-01
6.047854423522949219e-01,5.984711647033691406e-01
5.799610018730163574e-01,7.462126016616821289e-01
5.784891843795776367e-01,4.334271550178527832e-01
5.688654780387878418e-01,6.448168307542800903e-02
5.598495602607727051e-01,7.531569004058837891e-01
6.479784846305847168e-01,4.261645972728729248e-01
6.211011409759521484e-01,3.349233791232109070e-02
6.168735027313232422e-01,1.513122320175170898e-01
6.080369353294372559e-01,4.072428345680236816e-01
5.897961258888244629e-01,-7.785897701978683472e-03
6.003381609916687012e-01,1.698474735021591187e-01
6.408501267433166504e-01,1.596614867448806763e-01
5.964746475219726562e-01,1.588771492242813110e-01
6.130172014236450195e-01,5.742719769477844238e-01
5.879116654396057129e-01,3.837592303752899170e-01
5.891444087028503418e-01,3.114433884620666504e-01
5.907534956932067871e-01,5.222088694572448730e-01
6.070765852928161621e-01,-8.046687580645084381e-03
6.310790777206420898e-01,6.001113653182983398e-01
5.893910527229309082e-01,2.497969865798950195e-01
5.827774405479431152e-01,2.682579457759857178e-01
6.042583584785461426e-01,2.704425156116485596e-01
6.383091807365417480e-01,6.055305600166320801e-01
6.431043744087219238e-01,4.185118377208709717e-01
5.633013248443603516e-01,9.308369457721710205e-02
6.439454555511474609e-01,-3.229797119274735451e-03
6.180121898651123047e-01,3.866145312786102295e-01
5.724973082542419434e-01,3.031880557537078857e-01
5.766530632972717285e-01,3.297396600246429443e-01
5.999802350997924805e-01,6.188649535179138184e-01
5.786685943603515625e-01,-6.334383506327867508e-03
6.343228220939636230e-01,4.659843146800994873e-01
6.038706898689270020e-01,3.751951158046722412e-01
6.166814565658569336e-01,5.478805303573608398e-01
6.327062249183654785e-01,7.081544995307922363e-01
6.487464308738708496e-01,2.683248221874237061e-01
5.770049095153808594e-01,4.839137941598892212e-02
6.379091143608093262e-01,5.800481438636779785e-01
6.199014782905578613e-01,3.732593655586242676e-01
5.608330965042114258e-01,5.523501709103584290e-02
5.649248361587524414e-01,5.512179732322692871e-01
6.323775649070739746e-01,1.287547647953033447e-01
6.254321932792663574e-01,5.200038552284240723e-01
5.541054606437683105e-01,-8.958505466580390930e-03
6.129113435745239258e-01,3.090537488460540771e-01
5.983193516731262207e-01,9.866691380739212036e-02
6.216507554054260254e-01,6.500698924064636230e-01
5.746100544929504395e-01,-6.309977732598781586e-03
6.453590393066406250e-01,1.207561045885086060e-01
5.852581262588500977e-01,4.799611568450927734e-01
6.323958039283752441e-01,1.765808835625648499e-02
5.590386986732482910e-01,-6.500503513962030411e-03
6.294963359832763672e-01,3.041874766349792480e-01
6.372757554054260254e-01,7.580893039703369141e-01
6.357476711273193359e-01,3.162535130977630615e-01
5.616720318794250488e-01,4.050657749176025391e-01
5.763801932334899902e-01,7.788874506950378418e-01
6.377779841423034668e-01,2.919731736183166504e-01
5.561059117317199707e-01,-7.685546763241291046e-03
6.138151288032531738e-01,-8.101352490484714508e-03
5.583634972572326660e-01,3.048046305775642395e-02
6.075683832168579102e-01,1.762119978666305542e-01
5.568762421607971191e-01,-6.921233143657445908e-03
6.430218815803527832e-01,5.505746006965637207e-01
6.413217782974243164e-01,7.869283556938171387e-01
6.377734541893005371e-01,5.504501238465309143e-02
6.105014085769653320e-01,4.501476585865020752e-01
6.405684351921081543e-01,6.929596662521362305e-01
6.342286467552185059e-01,-6.986240390688180923e-03
6.471912860870361328e-01,3.537727594375610352e-01
6.235390305519104004e-01,3.067485392093658447e-01
5.671986937522888184e-01,3.400292098522186279e-01
6.017571091651916504e-01,1.881798207759857178e-01
6.263936161994934082e-01,4.684894382953643799e-01
5.851258039474487305e-01,2.344571948051452637e-01
5.923851728439331055e-01,1.634770631790161133e-01
5.906661748886108398e-01,3.148157894611358643e-01
6.137821078300476074e-01,4.774984419345855713e-01
6.039358973503112793e-01,3.168917298316955566e-01
6.430135369300842285e-01,5.426328182220458984e-01
5.657074451446533203e-01,2.562865614891052246e-01
6.359047293663024902e-01,3.334547579288482666e-01
6.211704611778259277e-01,5.517189502716064453e-01
6.109967827796936035e-01,2.288529574871063232e-01
5.892614722251892090e-01,5.510429739952087402e-01
5.527680516242980957e-01,1.469456702470779419e-01
6.149400472640991211e-01,8.941320776939392090e-01
6.082786917686462402e-01,3.010174930095672607e-01
6.190602183341979980e-01,4.193727672100067139e-02
6.363096833229064941e-01,4.513975381851196289e-01
5.503543615341186523e-01,5.003671050071716309e-01
6.428529620170593262e-01,1.210948452353477478e-01
5.502848029136657715e-01,-2.279117470607161522e-03
6.211901307106018066e-01,5.102861523628234863e-01
5.529976487159729004e-01,-5.678518675267696381e-03
6.090705394744873047e-01,4.194884598255157471e-01
6.175926327705383301e-01,1.619891375303268433e-01
6.332336664199829102e-01,4.208549857139587402e-01
6.113823652267456055e-01,6.468772143125534058e-02
6.230971217155456543e-01,3.779513835906982422e-01
6.401265263557434082e-01,3.788422793149948120e-02
6.023144125938415527e-01,5.862923860549926758e-01
6.382746696472167969e-01,-2.447759266942739487e-03
6.164480447769165039e-01,2.591649591922760010e-01
6.002799272537231445e-01,4.310900345444679260e-02
6.067230701446533203e-01,2.814828157424926758e-01
6.242437362670898438e-01,4.673712551593780518e-01
5.519781112670898438e-01,1.067404821515083313e-01
6.322582364082336426e-01,-4.511526785790920258e-03
6.268157362937927246e-01,5.751093029975891113e-01
6.262289881706237793e-01,8.668469786643981934e-01
5.794558525085449219e-01,4.993192553520202637e-01
5.771887898445129395e-01,4.726938307285308838e-01
6.362827420234680176e-01,1.632261425256729126e-01
6.138904690742492676e-01,6.451269984245300293e-01
5.690896511077880859e-01,1.160275656729936600e-02
6.366638541221618652e-01,6.600626707077026367e-01
6.327806115150451660e-01,4.462286829948425293e-01
5.627942681312561035e-01,5.065128207206726074e-01
6.315483450889587402e-01,2.779526114463806152e-01
5.814895033836364746e-01,3.799367249011993408e-01
5.867517590522766113e-01,3.050097525119781494e-01
6.249042749404907227e-01,3.629794120788574219e-01
5.831522345542907715e-01,4.426386952400207520e-01
6.195640563964843750e-01,8.632170557975769043e-01
6.470138430595397949e-01,2.890555262565612793e-01
5.957080721855163574e-01,6.456538438796997070e-01
5.857056379318237305e-01,1.440318524837493896e-01
6.445730924606323242e-01,4.247145950794219971e-01
6.341798901557922363e-01,5.351374149322509766e-01
6.162680387496948242e-01,2.546303272247314453e-01
5.978068113327026367e-01,3.149453997611999512e-01
6.149586439132690430e-01,4.631358981132507324e-01
6.274597048759460449e-01,8.217402100563049316e-01
6.195886731147766113e-01,3.629161119461059570e-01
6.472759842872619629e-01,3.503507077693939209e-01
5.737309455871582031e-01,6.504276990890502930e-01
5.860173106193542480e-01,2.551071345806121826e-01
5.724924802780151367e-01,3.117985725402832031e-01
5.904873609542846680e-01,4.970211088657379150e-01
5.622339248657226562e-01,4.207120835781097412e-01
5.502842068672180176e-01,1.167823374271392822e-01
6.450725197792053223e-01,8.177217841148376465e-01
6.448220014572143555e-01,3.293032646179199219e-01
5.810770392417907715e-01,4.485429227352142334e-01
5.952106714248657227e-01,2.702693939208984375e-01
5.541491508483886719e-01,1.358773410320281982e-01
5.821795463562011719e-01,3.151725232601165771e-01
5.960372686386108398e-01,2.688827812671661377e-01
5.760738849639892578e-01,3.379835486412048340e-01
6.124904751777648926e-01,2.281996756792068481e-01
5.881571173667907715e-01,3.022575378417968750e-01
6.205387115478515625e-01,3.384380042552947998e-01
6.257579326629638672e-01,3.558382689952850342e-01
5.949133038520812988e-01,3.188505172729492188e-01
6.113784909248352051e-01,3.014886379241943359e-01
6.371389627456665039e-01,3.960312604904174805e-01
6.477517485618591309e-01,3.299909234046936035e-01
5.528338551521301270e-01,2.067541331052780151e-01
5.915333032608032227e-01,7.543835043907165527e-01
6.151628494262695312e-01,3.074207603931427002e-01
6.143136620521545410e-01,3.253211081027984619e-01
5.714923739433288574e-01,4.615567326545715332e-01
5.929618477821350098e-01,3.025034666061401367e-01
5.508848428726196289e-01,1.887686699628829956e-01
6.441673040390014648e-01,6.751209497451782227e-01
5.822380185127258301e-01,3.132286369800567627e-01
5.812546014785766602e-01,-2.071789233013987541e-03
6.234121918678283691e-01,5.797570347785949707e-01
6.105464696884155273e-01,6.351919174194335938e-01
5.537218451499938965e-01,1.250270605087280273e-01
6.153585314750671387e-01,2.596782147884368896e-01
6.375636458396911621e-01,3.848874270915985107e-01
6.180330514907836914e-01,3.117053806781768799e-01
6.335275173187255859e-01,5.147068500518798828e-01
5.884439349174499512e-01,4.557833969593048096e-01
5.879842042922973633e-01,1.728213578462600708e-01
5.588417053222656250e-01,3.588265776634216309e-01
6.420585513114929199e-01,2.669306695461273193e-01
6.184304952621459961e-01,2.507677674293518066e-01
6.264014840126037598e-01,3.396843373775482178e-01
6.069142818450927734e-01,2.976060509681701660e-01
6.479310989379882812e-01,4.497317373752593994e-01
5.759268999099731445e-01,3.487873375415802002e-01
5.592378377914428711e-01,3.829506635665893555e-01
5.950309038162231445e-01,3.414178788661956787e-01
5.659551024436950684e-01,2.340936213731765747e-01
6.405498981475830078e-01,4.106715619564056396e-01
5.603153109550476074e-01,4.200870394706726074e-01
6.343648433685302734e-01,3.855375051498413086e-01
5.715518593788146973e-01,6.811401247978210449e-01
6.286449432373046875e-01,4.315775036811828613e-01
6.405784487724304199e-01,5.553352832794189453e-01
6.368659138679504395e-01,2.407558262348175049e-01
5.791717767715454102e-01,3.082346022129058838e-01
5.566711425781250000e-01,1.493857949972152710e-01
5.597597956657409668e-01,5.845994949340820312e-01
5.638368129730224609e-01,2.595096826553344727e-01
6.302706599235534668e-01,3.550528585910797119e-01
5.978794693946838379e-01,2.911743521690368652e-01
5.623701214790344238e-01,-9.935526177287101746e-03
5.585905909538269043e-01,2.094985395669937134e-01
6.284088492393493652e-01,3.434052467346191406e-01
6.073715090751647949e-01,3.509391546249389648e-01
5.989501476287841797e-01,2.866743505001068115e-01
6.460344195365905762e-01,4.200017154216766357e-01
6.387656927108764648e-01,8.468024730682373047e-01
5.933554768562316895e-01,8.134557604789733887e-01
6.468257308006286621e-01,6.098983287811279297e-01
6.392727494239807129e-01,3.592850565910339355e-01
5.708988904953002930e-01,3.479294180870056152e-01
6.145228743553161621e-01,3.225631117820739746e-01
5.833360552787780762e-01,4.140741229057312012e-01
6.122601032257080078e-01,3.216638565063476562e-01
6.308532357215881348e-01,5.222998261451721191e-01
5.578322410583496094e-01,2.059668749570846558e-01
5.725985169410705566e-01,6.249582767486572266e-01
6.402717232704162598e-01,2.893700897693634033e-01
6.362880468368530273e-01,3.514096140861511230e-01
6.404330134391784668e-01,4.864639639854431152e-01
5.674544572830200195e-01,1.692907661199569702e-01
5.578917860984802246e-01,2.233059108257293701e-01
6.211033463478088379e-01,3.687657415866851807e-01
5.824898481369018555e-01,2.830883860588073730e-01
5.835860371589660645e-01,3.070011138916015625e-01
6.404287815093994141e-01,3.218606114387512207e-01
6.300280690193176270e-01,2.857736349105834961e-01
6.029530763626098633e-01,6.284937262535095215e-01
6.328582167625427246e-01,3.314745724201202393e-01
5.575115680694580078e-01,7.066074013710021973e-01
5.763048529624938965e-01,2.171681225299835205e-01
5.597925782203674316e-01,3.831181824207305908e-01
5.934922099113464355e-01,4.237222373485565186e-01
6.291716694831848145e-01,1.001461744308471680e+00
6.497194766998291016e-01,8.987360000610351562e-01
6.276236772537231445e-01,7.617046833038330078e-01
5.970941781997680664e-01,2.664683163166046143e-01
5.896644592285156250e-01,3.958834111690521240e-01
5.814747214317321777e-01,4.060519337654113770e-01
5.838569402694702148e-01,3.324574232101440430e-01
6.058362126350402832e-01,3.344486355781555176e-01
6.140631437301635742e-01,1.047115400433540344e-01
6.187941431999206543e-01,3.492061793804168701e-01
6.057973504066467285e-01,2.528000175952911377e-01
6.184619665145874023e-01,3.210290670394897461e-01
5.532827973365783691e-01,1.190242543816566467e-01
6.175295710563659668e-01,3.137278258800506592e-01
5.625923871994018555e-01,2.791299819946289062e-01
5.716668367385864258e-01,3.685047924518585205e-01
6.053918004035949707e-01,3.241710960865020752e-01
6.403320431709289551e-01,2.793166339397430420e-01
5.574193596839904785e-01,6.854663491249084473e-01
6.390140652656555176e-01,3.836590647697448730e-01
6.181794404983520508e-01,9.410778880119323730e-01
6.065863370895385742e-01,4.118255078792572021e-01
5.678832530975341797e-01,2.874094843864440918e-01
5.530046820640563965e-01,1.279625892639160156e-01
6.400367021560668945e-01,5.357521176338195801e-01
6.155855655670166016e-01,3.113056421279907227e-01
5.696402788162231445e-01,4.703575074672698975e-01
5.996046066284179688e-01,8.807008266448974609e-01
5.605070590972900391e-01,2.649607658386230469e-01
5.856855511665344238e-01,3.930025994777679443e-01
5.557847023010253906e-01,2.660921514034271240e-01
5.805212855339050293e-01,4.728017449378967285e-01
6.210106611251831055e-01,2.982437014579772949e-01
5.947358012199401855e-01,3.084599971771240234e-01
6.073325872421264648e-01,2.736625373363494873e-01
6.217823028564453125e-01,7.285050749778747559e-01
5.590448379516601562e-01,4.435074627399444580e-01
5.513004660606384277e-01,2.784061729907989502e-01
5.652182102203369141e-01,3.402170836925506592e-01
5.786622762680053711e-01,3.383919596672058105e-01
5.873247385025024414e-01,2.457906007766723633e-01
6.074118614196777344e-01,-1.274602487683296204e-02
5.839844942092895508e-01,2.704484760761260986e-01
6.494969129562377930e-01,3.784258663654327393e-01
5.528348684310913086e-01,2.892735302448272705e-01
6.051771640777587891e-01,3.086311519145965576e-01
6.285004019737243652e-01,3.503290414810180664e-01
5.896422266960144043e-01,2.512836456298828125e-01
5.962557196617126465e-01,3.637440502643585205e-01
6.254023313522338867e-01,4.170278310775756836e-01
5.886171460151672363e-01,3.736622333526611328e-01
6.484326124191284180e-01,3.051554858684539795e-01
6.089864969253540039e-01,2.485648691654205322e-01
5.921394824981689453e-01,2.633960247039794922e-01
5.720542073249816895e-01,5.709449052810668945e-01
6.330360174179077148e-01,3.367061018943786621e-01
5.858970284461975098e-01,7.696903347969055176e-01
5.717468857765197754e-01,4.055947065353393555e-01
6.369513273239135742e-01,4.307233095169067383e-01
5.633059144020080566e-01,3.217972815036773682e-01
6.170564889907836914e-01,2.682300806045532227e-01
6.461230516433715820e-01,4.690153300762176514e-01
6.136775016784667969e-01,3.228294253349304199e-01
6.183744668960571289e-01,2.975138723850250244e-01
6.092072725296020508e-01,2.835951745510101318e-01
5.996841192245483398e-01,3.417919874191284180e-01
5.861402153968811035e-01,5.537977218627929688e-01
5.786690115928649902e-01,3.716436922550201416e-01
5.792054533958435059e-01,2.680538594722747803e-01
6.033862829208374023e-01,1.975594013929367065e-01
5.933460593223571777e-01,1.713579297065734863e-01
5.621157288551330566e-01,6.773707270622253418e-01
5.506978034973144531e-01,-2.721973462030291557e-03
6.223621368408203125e-01,4.941158890724182129e-01
5.741050839424133301e-01,4.079306125640869141e-01
5.812907218933105469e-01,4.363739490509033203e-01
5.704935789108276367e-01,3.376702070236206055e-01
6.276884675025939941e-01,4.850465953350067139e-01
5.695111751556396484e-01,3.351118266582489014e-01
5.806330442428588867e-01,5.374350547790527344e-01
5.876938104629516602e-01,2.981964349746704102e-01
5.850614309310913086e-01,3.681786656379699707e-01
5.755414962768554688e-01,1.813683360815048218e-01
5.701876282691955566e-01,3.058607578277587891e-01
5.607103109359741211e-01,2.499863058328628540e-01
5.548884272575378418e-01,6.954149007797241211e-01
6.441152095794677734e-01,4.942829608917236328e-01
6.373834013938903809e-01,2.863149046897888184e-01
6.189002394676208496e-01,3.909690380096435547e-01
6.060565114021301270e-01,3.699209690093994141e-01
6.081992387771606445e-01,3.840246200561523438e-01
6.075937151908874512e-01,3.345709741115570068e-01
6.357756257057189941e-01,3.232988417148590088e-01
5.833331942558288574e-01,4.429828524589538574e-01
5.597693920135498047e-01,4.173727333545684814e-01
5.881878733634948730e-01,2.581591606140136719e-01
5.964953899383544922e-01,3.238589167594909668e-01
6.285988092422485352e-01,1.217141225934028625e-01
5.816552639007568359e-01,6.606924533843994141e-01
6.244533658027648926e-01,8.454447388648986816e-01
5.741896033287048340e-01,4.400170147418975830e-01
6.382952332496643066e-01,4.094757735729217529e-01
6.259886026382446289e-01,4.266905486583709717e-01
6.179450750350952148e-01,3.476271629333496094e-01
5.672500729560852051e-01,2.977817058563232422e-01
5.832194685935974121e-01,3.402726352214813232e-01
5.673468112945556641e-01,2.712104320526123047e-01
6.135500073432922363e-01,3.168498277664184570e-01
6.049802899360656738e-01,3.259909152984619141e-01
5.986011028289794922e-01,4.667930603027343750e-01
5.806970596313476562e-01,5.451198220252990723e-01
6.124457120895385742e-01,3.517042398452758789e-01
6.306540966033935547e-01,4.620549380779266357e-01
6.004990339279174805e-01,3.599384725093841553e-01
6.085031032562255859e-01,2.826359868049621582e-01
6.363856792449951172e-01,4.623797535896301270e-01
5.639311075210571289e-01,2.887006700038909912e-01
6.182368993759155273e-01,2.609355747699737549e-01
6.423709392547607422e-01,4.899256229400634766e-01
5.669438838958740234e-01,2.776481211185455322e-01
5.560473799705505371e-01,3.364599943161010742e-01
6.268857121467590332e-01,3.237564563751220703e-01
6.443369388580322266e-01,6.193053126335144043e-01
5.796567797660827637e-01,3.620208501815795898e-01
6.270833611488342285e-01,3.000703752040863037e-01
5.549737811088562012e-01,2.878730595111846924e-01
6.391971111297607422e-01,2.591509819030761719e-01
5.739349722862243652e-01,3.563816249370574951e-01
6.042036414146423340e-01,3.363463580608367920e-01
5.561874508857727051e-01,4.253404140472412109e-01
5.688169598579406738e-01,3.646777868270874023e-01
6.294996738433837891e-01,2.829842865467071533e-01
6.056044697761535645e-01,2.973795235157012939e-01
5.920758843421936035e-01,3.443699777126312256e-01
6.243159770965576172e-01,4.578925967216491699e-01
6.457655429840087891e-01,3.607812225818634033e-01
6.253813505172729492e-01,9.422743320465087891e-01
5.658825635910034180e-01,3.514826297760009766e-01
5.873749256134033203e-01,8.540442585945129395e-01
5.526149868965148926e-01,1.595660597085952759e-01
6.306411623954772949e-01,4.797271788120269775e-01
5.840925574302673340e-01,2.401783764362335205e-01


==> figures/plot2_data_.csv <==
a,b,c
4.569612741470336914e-01,7.221259176731109619e-02,1.120739430189132690e-01
1.845753788948059082e-01,2.995378375053405762e-01,7.741189748048782349e-02
2.686308324337005615e-01,4.904679358005523682e-01,7.510109245777130127e-02
1.782206743955612183e-01,3.789716660976409912e-01,5.314846709370613098e-02
1.103408411145210266e-01,6.354708224534988403e-02,3.755054622888565063e-02
1.218948513269424438e-01,1.863084882497787476e-01,6.701328605413436890e-02
1.738879233598709106e-01,5.499711036682128906e-01,9.503176808357238770e-02
3.422876894474029541e-01,2.302137464284896851e-01,4.766030982136726379e-02
3.587521612644195557e-01,1.441363394260406494e-01,1.325823217630386353e-01
2.235701829195022583e-01,6.683997511863708496e-01,5.372616648674011230e-02
2.530329227447509766e-01,1.060080826282501221e-01,3.783939778804779053e-02
3.492200970649719238e-01,5.745233893394470215e-01,4.534950852394104004e-02
3.460427522659301758e-01,2.790294587612152100e-01,7.047948986291885376e-02
2.749855518341064453e-01,2.830733545124530792e-02,7.596764713525772095e-02
3.240901231765747070e-01,4.338532388210296631e-01,9.185441583395004272e-02
3.041594326496124268e-01,5.673021078109741211e-01,1.218948513269424438e-01
2.475447654724121094e-01,5.863662436604499817e-02,4.419410601258277893e-02
2.406123578548431396e-01,1.048526838421821594e-01,3.783939778804779053e-02
2.978047132492065430e-01,2.279029339551925659e-01,5.228191614151000977e-02
2.183708697557449341e-01,3.523974493145942688e-02,1.077411845326423645e-01
3.471981287002563477e-01,2.255921363830566406e-01,4.188330471515655518e-02
2.461005151271820068e-01,2.073945701122283936e-01,4.621605947613716125e-02
1.857307851314544678e-01,4.861351549625396729e-01,8.896591514348983765e-02
2.541883289813995361e-01,9.416522085666656494e-02,5.545926839113235474e-02
2.770074903964996338e-01,3.778162896633148193e-01,2.512998133897781372e-02
3.229347169399261475e-01,4.456961154937744141e-01,6.152512878179550171e-02
2.397458106279373169e-01,2.937608361244201660e-01,6.296937912702560425e-02
2.163489311933517456e-01,3.295782804489135742e-01,7.625649869441986084e-02
1.571345925331115723e-01,2.599653229117393494e-02,7.076834142208099365e-02
2.229924798011779785e-01,1.513575911521911621e-01,1.236279532313346863e-01
3.838821351528167725e-01,2.429231554269790649e-01,1.299826651811599731e-01
4.682264328002929688e-01,2.409012019634246826e-01,5.777007341384887695e-02
1.689774692058563232e-01,7.510109245777130127e-02,1.126516461372375488e-01
3.578855991363525391e-01,4.667821824550628662e-01,3.004043735563755035e-02
2.452339679002761841e-01,2.622761428356170654e-01,4.968226328492164612e-02
3.908145427703857422e-01,1.782206743955612183e-01,4.246100410819053650e-02
3.298671245574951172e-01,1.600231081247329712e-01,8.405545353889465332e-02
2.576545178890228271e-01,3.477758467197418213e-01,7.047948986291885376e-02
1.897746920585632324e-01,5.005776882171630859e-01,1.065857857465744019e-01
1.967070996761322021e-01,5.563257932662963867e-01,9.300981462001800537e-02
1.741767674684524536e-01,5.670132637023925781e-01,1.158289983868598938e-01
1.551126390695571899e-01,4.133448600769042969e-01,5.748122185468673706e-02
1.369150727987289429e-01,1.328711677342653275e-02,1.253610551357269287e-01
3.532640039920806885e-01,1.103408411145210266e-01,2.079722657799720764e-02
1.683997660875320435e-01,1.510687470436096191e-01,5.170421674847602844e-02
2.798959910869598389e-01,6.239167973399162292e-02,1.608896553516387939e-01
2.553437352180480957e-01,7.683419436216354370e-02,2.917388640344142914e-02
1.863084882497787476e-01,8.405545353889465332e-02,5.228191614151000977e-02
3.867706358432769775e-01,3.833044469356536865e-01,7.510109245777130127e-02
1.805314719676971436e-01,4.266319870948791504e-01,2.484113164246082306e-02
2.703639566898345947e-01,1.013864800333976746e-01,9.647602587938308716e-02
2.989601194858551025e-01,6.701328605413436890e-02,7.741189748048782349e-02
3.492200970649719238e-01,2.426343038678169250e-02,1.094742864370346069e-01
1.900635361671447754e-01,2.845176160335540771e-01,6.903523951768875122e-02
2.798959910869598389e-01,8.983246237039566040e-02,1.175621002912521362e-01
3.645291626453399658e-01,2.541883289813995361e-02,7.336799055337905884e-02
4.116117656230926514e-01,1.582899987697601318e-01,2.772963419556617737e-02
1.528018414974212646e-01,1.210283041000366211e-01,4.794916138052940369e-02
2.660311758518218994e-01,1.582899987697601318e-01,7.943385094404220581e-02
3.110918402671813965e-01,3.186019659042358398e-01,1.216060072183609009e-01
2.848064601421356201e-01,3.535528481006622314e-01,4.708261042833328247e-02
3.229347169399261475e-01,2.076834142208099365e-01,4.997111484408378601e-02
3.821490406990051270e-01,1.733102202415466309e-01,4.939341172575950623e-02
2.045060545206069946e-01,7.221259176731109619e-02,2.888503670692443848e-02
2.674754261970520020e-01,2.706528007984161377e-01,6.210282817482948303e-02
2.856730222702026367e-01,4.410745203495025635e-01,6.759098917245864868e-02
1.161178499460220337e-01,1.288272589445114136e-01,6.123627722263336182e-02
3.030040264129638672e-01,7.221259176731109619e-02,1.071634888648986816e-01
2.741189897060394287e-01,4.780473411083221436e-01,3.639514744281768799e-02
2.946273684501647949e-01,4.228769242763519287e-01,6.585787981748580933e-02
2.533217668533325195e-01,5.155978798866271973e-01,1.395147293806076050e-01
3.729058206081390381e-01,6.068746447563171387e-01,9.734257310628890991e-02
2.793183028697967529e-01,1.262276172637939453e-01,8.030039817094802856e-02
2.640092372894287109e-01,1.002310737967491150e-01,4.621605854481458664e-03
1.334488689899444580e-01,2.983824312686920166e-01,1.819757372140884399e-02
2.674754261970520020e-01,5.589254498481750488e-01,2.772963419556617737e-02
1.083188876509666443e-01,2.368572913110256195e-02,1.759098768234252930e-01
3.047371506690979004e-01,8.030039817094802856e-02,6.528018414974212646e-02
1.669555157423019409e-01,2.986712753772735596e-01,3.466204553842544556e-02
2.383015453815460205e-01,3.827267289161682129e-01,7.481224834918975830e-02
1.952628493309020996e-01,2.123050242662429810e-01,7.250144332647323608e-02
1.686886101961135864e-01,6.759098917245864868e-02,1.184286475181579590e-01
3.616406619548797607e-01,6.112073659896850586e-01,6.296937912702560425e-02
1.649335622787475586e-01,4.243211746215820312e-01,4.910456389188766479e-02
1.354708224534988403e-01,3.688619136810302734e-01,7.798960059881210327e-02
3.102252781391143799e-01,4.009242951869964600e-01,1.247833594679832458e-01
1.276718676090240479e-01,2.512998282909393311e-01,7.914499938488006592e-02
3.887926042079925537e-01,3.090698830783367157e-02,8.549971133470535278e-02
3.333333134651184082e-01,5.176198482513427734e-01,1.169843971729278564e-01
4.075678586959838867e-01,1.389370262622833252e-01,3.177354112267494202e-03
3.509531915187835693e-01,3.948584496974945068e-01,9.416522085666656494e-02
1.839976757764816284e-01,8.001155406236648560e-02,1.083188876509666443e-01
2.241478860378265381e-01,1.632004529237747192e-01,1.294049620628356934e-01
9.041016548871994019e-02,2.201039791107177734e-01,8.578855544328689575e-02
1.317157596349716187e-01,1.941074430942535400e-01,6.412477791309356689e-02
1.828422844409942627e-01,5.054881572723388672e-01,2.715193480253219604e-02
9.763142466545104980e-02,8.925476670265197754e-02,7.885614782571792603e-02
3.076256513595581055e-01,1.270941644906997681e-02,4.361640661954879761e-02
1.317157596349716187e-01,3.313113749027252197e-01,6.354708224534988403e-02
3.009820878505706787e-01,1.444251835346221924e-02,4.563835635781288147e-02
1.759098768234252930e-01,4.237434864044189453e-01,9.445407241582870483e-02
3.925476372241973877e-01,3.876371979713439941e-01,2.163489311933517456e-01
3.668399751186370850e-01,1.863084882497787476e-01,1.990178972482681274e-01
3.353552818298339844e-01,3.376660645008087158e-01,1.450028866529464722e-01
1.955516934394836426e-01,4.191218912601470947e-01,8.290005475282669067e-02
2.917388677597045898e-01,4.997111484408378601e-02,1.158289983868598938e-01
2.279029339551925659e-01,4.829578101634979248e-01,6.990178674459457397e-02
2.359907478094100952e-01,7.943385094404220581e-02,4.101675376296043396e-02
3.047371506690979004e-01,2.648757994174957275e-01,0.000000000000000000e+00
1.184286475181579590e-01,5.112651363015174866e-02,9.965337812900543213e-02
1.611784994602203369e-01,1.216060072183609009e-01,3.668399527668952942e-02
2.680531442165374756e-01,3.012709319591522217e-01,1.019641757011413574e-01
1.539572477340698242e-01,7.192374020814895630e-02,7.625649869441986084e-02
1.802426278591156006e-01,3.679953515529632568e-01,4.101675376296043396e-02
2.856730222702026367e-01,1.626227498054504395e-01,5.228191614151000977e-02
2.302137464284896851e-01,2.501444220542907715e-01,6.441362947225570679e-02
4.064124524593353271e-01,1.270941644906997681e-01,1.415366828441619873e-01
2.489890158176422119e-01,1.169843971729278564e-01,7.798960059881210327e-02
1.955516934394836426e-01,3.290005624294281006e-01,2.079722657799720764e-02
3.714615702629089355e-01,4.901790618896484375e-01,6.614673137664794922e-02
2.645869255065917969e-01,2.198151350021362305e-01,7.770074903964996338e-02
1.744656264781951904e-01,3.278451561927795410e-01,7.163488864898681641e-02
2.492778599262237549e-01,2.694973945617675781e-01,5.343731865286827087e-02
1.813980340957641602e-01,5.101097226142883301e-01,1.415366828441619873e-01
1.632004529237747192e-01,3.035817444324493408e-01,6.354708224534988403e-02
2.645869255065917969e-01,2.443674057722091675e-01,5.632582306861877441e-02
2.533217668533325195e-01,1.314269155263900757e-01,8.087810128927230835e-02
1.109185367822647095e-01,8.001155406236648560e-02,7.856729626655578613e-02
1.354708224534988403e-01,1.343154162168502808e-01,1.161178499460220337e-01
2.224147766828536987e-01,3.818601965904235840e-01,6.787983328104019165e-02
2.461005151271820068e-01,1.161178499460220337e-01,5.603697150945663452e-02
2.059503048658370972e-01,3.183130919933319092e-01,4.621605947613716125e-02
3.229347169399261475e-01,3.278451561927795410e-01,7.105719298124313354e-02
3.405545949935913086e-01,2.030618041753768921e-01,6.383593380451202393e-02
2.478336095809936523e-01,2.975158765912055969e-02,1.554014980792999268e-01
2.108607739210128784e-01,2.882726788520812988e-01,8.434430509805679321e-02
3.899480029940605164e-02,1.149624437093734741e-01,1.571345925331115723e-01
3.298671245574951172e-01,1.415366772562265396e-02,1.782206743955612183e-01
1.909300982952117920e-01,3.200462162494659424e-01,5.228191614151000977e-02
1.738879233598709106e-01,4.387637078762054443e-01,3.581744432449340820e-02
2.559214234352111816e-01,2.611207365989685059e-01,4.823801293969154358e-02
1.759098768234252930e-01,3.162911534309387207e-01,1.129404902458190918e-01
3.971692621707916260e-01,8.809936046600341797e-02,1.360485255718231201e-01
3.899479806423187256e-01,4.563835635781288147e-02,1.504910439252853394e-01
1.591565459966659546e-01,1.724436730146408081e-01,2.570768259465694427e-02
3.217793107032775879e-01,5.199306458234786987e-02,4.188330471515655518e-02
2.279029339551925659e-01,7.856729626655578613e-02,8.867706358432769775e-02
2.931831181049346924e-01,3.495089411735534668e-01,6.181397661566734314e-02
1.978625059127807617e-01,2.645869255065917969e-01,2.053726166486740112e-01
3.729058206081390381e-01,3.174465596675872803e-01,4.015019908547401428e-02
9.156556427478790283e-02,3.795493841171264648e-01,5.834777280688285828e-02
3.064702451229095459e-01,4.708261042833328247e-02,1.429809331893920898e-01
1.380704790353775024e-01,6.643558293581008911e-02,9.965337812900543213e-02
2.446562647819519043e-01,3.061814010143280029e-01,1.022530272603034973e-01
9.878682345151901245e-02,1.048526838421821594e-01,1.184286475181579590e-01
4.306758940219879150e-01,3.994800448417663574e-01,5.112651363015174866e-02
1.010976284742355347e-01,3.639514744281768799e-02,8.954361081123352051e-02
1.403812766075134277e-01,2.039283514022827148e-01,1.184286475181579590e-01
1.571345925331115723e-01,5.207971930503845215e-01,1.126516461372375488e-01
3.925476372241973877e-01,3.807047903537750244e-01,1.164066940546035767e-01
1.891969889402389526e-01,4.988445937633514404e-01,8.549971133470535278e-02
2.435008585453033447e-01,3.396880328655242920e-01,6.441362947225570679e-02
1.995956003665924072e-01,8.578855544328689575e-02,6.354708224534988403e-02
2.492778599262237549e-01,4.506065696477890015e-02,1.140958964824676514e-01
2.094165086746215820e-01,1.964182406663894653e-02,1.473136842250823975e-01
1.660889536142349243e-01,5.141536518931388855e-02,7.192374020814895630e-02
4.763142466545104980e-01,3.350664302706718445e-02,1.770652681589126587e-01
1.340265721082687378e-01,5.999422073364257812e-01,1.623339056968688965e-01
2.619872689247131348e-01,2.198151350021362305e-01,5.690352246165275574e-02
2.394569516181945801e-01,4.945118129253387451e-01,5.170421674847602844e-02
1.603119522333145142e-01,1.016753315925598145e-01,7.972270250320434570e-02
3.544194102287292480e-01,3.743500709533691406e-01,9.763142466545104980e-02
3.596186935901641846e-01,4.182553291320800781e-01,6.123627722263336182e-02
3.778162896633148193e-01,2.276140898466110229e-01,1.782206743955612183e-01
2.183708697557449341e-01,3.662622570991516113e-01,5.719237402081489563e-02
4.084344208240509033e-01,1.805314719676971436e-01,7.481224834918975830e-02
4.176776409149169922e-01,2.388792484998703003e-01,4.737145826220512390e-02
1.987290531396865845e-01,4.015020132064819336e-01,9.936452656984329224e-02
4.159445166587829590e-01,1.507798880338668823e-01,1.348931193351745605e-01
2.175043225288391113e-01,2.518775165081024170e-01,1.155401468276977539e-01
3.379549458622932434e-02,5.459271669387817383e-01,5.921432375907897949e-02
3.474870026111602783e-01,3.321779072284698486e-01,1.114962399005889893e-01
3.376660645008087158e-01,3.827267289161682129e-01,5.430386960506439209e-02
2.371461540460586548e-01,5.109763145446777344e-01,1.178509518504142761e-01
1.611784994602203369e-01,2.946273684501647949e-01,1.608896553516387939e-01
2.645869255065917969e-01,1.195840537548065186e-01,2.599653229117393494e-02
4.581166803836822510e-01,3.272674679756164551e-01,5.748122185468673706e-02
1.632004529237747192e-01,3.313113749027252197e-01,1.819757372140884399e-02
2.264586836099624634e-01,2.902946174144744873e-01,4.477180540561676025e-02
3.246678113937377930e-01,2.622761428356170654e-01,8.347775787115097046e-02
1.452917307615280151e-01,2.588099241256713867e-01,1.106296926736831665e-01
2.082611173391342163e-01,1.580011546611785889e-01,6.614673137664794922e-02
1.603119522333145142e-01,4.638936817646026611e-01,6.210282817482948303e-02
2.614095807075500488e-01,2.651646435260772705e-01,1.444251858629286289e-03
1.787983775138854980e-01,7.307913899421691895e-02,8.145580440759658813e-02
1.409589797258377075e-01,6.048526763916015625e-01,4.968226328492164612e-02
4.009242951869964600e-01,2.030618041753768921e-01,8.001155406236648560e-02
1.360485255718231201e-01,3.965915441513061523e-01,9.358751773834228516e-02
8.809936046600341797e-02,5.228191614151000977e-02,1.470248401165008545e-01
3.212015926837921143e-01,3.200462162494659424e-01,1.074523329734802246e-01
4.049682021141052246e-01,3.916811048984527588e-01,3.870594874024391174e-02
3.945696055889129639e-01,1.450028866529464722e-01,5.170421674847602844e-02
1.504910439252853394e-01,1.224725544452667236e-01,1.340265721082687378e-01
3.830155730247497559e-01,5.083766579627990723e-02,7.423454523086547852e-02
2.651646435260772705e-01,2.229924798011779785e-01,4.419410601258277893e-02
2.255921363830566406e-01,3.601964116096496582e-01,3.610629588365554810e-02
2.648757994174957275e-01,4.924898743629455566e-01,1.126516461372375488e-01
2.712304890155792236e-01,1.270941644906997681e-01,3.726169839501380920e-02
1.629116088151931763e-01,4.774696528911590576e-01,3.899480029940605164e-02
2.446562647819519043e-01,2.094165086746215820e-01,7.567879557609558105e-02
2.290583401918411255e-01,3.269786238670349121e-01,7.163488864898681641e-02
1.900635361671447754e-01,5.459271743893623352e-02,5.083766579627990723e-02
1.146735921502113342e-01,1.652224063873291016e-01,9.820912778377532959e-02
1.242056563496589661e-01,2.079722657799720764e-02,1.790872216224670410e-02
4.864240288734436035e-01,2.339687943458557129e-02,2.946273796260356903e-02
2.149046659469604492e-01,5.681686401367187500e-01,4.332755506038665771e-02
2.244367301464080811e-01,4.896013736724853516e-01,7.134603708982467651e-02
1.825534254312515259e-01,1.282495558261871338e-01,8.232235163450241089e-02
3.292894065380096436e-01,2.590987682342529297e-01,1.164066940546035767e-01
1.034084334969520569e-01,4.098786711692810059e-01,6.730213761329650879e-02
3.165799975395202637e-01,1.172732487320899963e-01,6.556903570890426636e-02
3.004043698310852051e-01,3.908145427703857422e-01,7.105719298124313354e-02
3.763720393180847168e-01,2.221259325742721558e-01,1.227614060044288635e-01
2.244367301464080811e-01,4.101675152778625488e-01,6.094742566347122192e-02
3.934141993522644043e-01,5.141536518931388855e-02,2.310802973806858063e-02
3.437319397926330566e-01,9.272097051143646240e-02,1.236279532313346863e-01
2.963604629039764404e-01,5.439052581787109375e-01,6.296937912702560425e-02
1.588677018880844116e-01,3.463315963745117188e-01,7.105719298124313354e-02
3.997689187526702881e-01,2.151935249567031860e-01,7.914499938488006592e-02
1.294049620628356934e-01,2.125938683748245239e-01,6.123627722263336182e-02
3.056036829948425293e-01,3.633737564086914062e-01,5.257076770067214966e-02
2.738301455974578857e-01,2.183708697557449341e-01,7.885614782571792603e-02
1.782206743955612183e-01,2.628538385033607483e-02,6.152512878179550171e-02
3.460427522659301758e-01,6.343154311180114746e-01,6.383593380451202393e-02
3.633737564086914062e-01,3.841709718108177185e-02,8.752165734767913818e-02
1.961293965578079224e-01,4.754477143287658691e-01,6.787983328104019165e-02
2.674754261970520020e-01,5.127093791961669922e-01,0.000000000000000000e+00
1.429809331893920898e-01,2.180820256471633911e-01,1.045638322830200195e-01
2.250144332647323608e-01,3.613518178462982178e-01,3.235124051570892334e-02
3.523974418640136719e-01,2.666088938713073730e-01,1.389370262622833252e-01
1.883304417133331299e-01,2.735413014888763428e-01,7.019063830375671387e-02
3.873483538627624512e-01,1.444251835346221924e-01,1.010976284742355347e-01
1.663778126239776611e-01,2.273252308368682861e-01,6.470248103141784668e-02
1.744656264781951904e-01,1.594454050064086914e-01,3.783939778804779053e-02
4.136337339878082275e-01,2.767186462879180908e-01,5.921432375907897949e-02
3.489312529563903809e-01,3.726169839501380920e-02,5.777007341384887695e-02
3.067590892314910889e-01,5.089543461799621582e-01,1.288272589445114136e-01
3.437319397926330566e-01,2.856730222702026367e-01,1.357596665620803833e-01
1.805314719676971436e-01,5.748122185468673706e-02,3.321779146790504456e-02
2.010398507118225098e-01,5.860773921012878418e-01,5.401501804590225220e-02
3.064702451229095459e-01,5.834777280688285828e-02,9.705372154712677002e-02
3.084921836853027344e-01,4.592720791697502136e-02,1.019641757011413574e-01
1.681109070777893066e-01,1.034084334969520569e-01,5.170421674847602844e-02
1.421143859624862671e-01,2.796071469783782959e-01,7.192374020814895630e-02
2.801848649978637695e-01,1.709994226694107056e-01,4.506065696477890015e-02
3.105141520500183105e-01,3.934141993522644043e-01,6.701328605413436890e-02


==> figures/plot4_data_.csv <==
a,b,c,d,e,f,t
6.168425083160400391e-02,7.045167684555053711e-02,-1.623877673409879208e-03,-8.532974170520901680e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
-2.104640007019042969e-04,0.000000000000000000e+00,-2.835242194123566151e-04,-3.609609557315707207e-04,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,-1.132876030169427395e-03,2.181291201850399375e-04,-3.064488471401283221e-03,-2.338808503067474343e-03,2.000000000000000000e+00
-5.263686180114746094e-04,0.000000000000000000e+00,-6.950072711333632469e-04,-1.488345296820625663e-04,-2.083530232811980909e-02,-1.372086487980594960e-02,3.000000000000000000e+00
2.105832099914550781e-04,0.000000000000000000e+00,-1.546269748359918594e-03,-8.952420321293175220e-04,-8.976844343061785025e-03,-5.476825902778426070e-03,4.000000000000000000e+00
-8.421540260314941406e-04,0.000000000000000000e+00,-5.884256679564714432e-03,-1.387050002813339233e-02,-2.340545804725024936e-02,-4.282020529423391508e-02,5.000000000000000000e+00
1.053214073181152344e-04,0.000000000000000000e+00,-2.421298809349536896e-02,-6.613595038652420044e-02,-3.963777324355532983e-02,-5.713346418835474338e-02,6.000000000000000000e+00
6.315112113952636719e-04,0.000000000000000000e+00,-3.351043164730072021e-02,-1.591615974903106689e-01,-4.615801937613639438e-02,-9.861932852527832694e-02,7.000000000000000000e+00
3.999948501586914062e-03,0.000000000000000000e+00,-6.564499437808990479e-02,-3.342781588435173035e-02,-1.146054602993586968e-01,-3.771114661126606649e-02,8.000000000000000000e+00
1.338947415351867676e-01,0.000000000000000000e+00,1.302398145198822021e-01,1.034189164638519287e-01,4.538062792614994123e-02,3.502208757420621765e-02,9.000000000000000000e+00
8.736848831176757812e-02,0.000000000000000000e+00,1.851970106363296509e-01,1.941469125449657440e-02,1.347286354427694732e-01,-2.774519469739028521e-03,1.000000000000000000e+01
4.210472106933593750e-04,0.000000000000000000e+00,4.744709283113479614e-02,-7.082819193601608276e-02,1.056699463295700525e-01,-7.847565093054953422e-03,1.100000000000000000e+01
0.000000000000000000e+00,0.000000000000000000e+00,-1.219831127673387527e-02,-1.215283125638961792e-01,-4.331522558811684576e-02,-1.025678930008568912e-01,1.200000000000000000e+01
0.000000000000000000e+00,0.000000000000000000e+00,-1.327534317970275879e-01,-1.519231945276260376e-01,-1.663381130474590464e-01,-1.394201130739158856e-01,1.300000000000000000e+01
-9.262979030609130859e-03,0.000000000000000000e+00,-8.321662992238998413e-02,-9.569056332111358643e-02,-1.240845877860152768e-01,-9.712299231555387991e-02,1.400000000000000000e+01
-2.578967809677124023e-02,-2.200007624924182892e-02,-8.770777843892574310e-03,-1.384381949901580811e-01,-2.882506037902743401e-02,-9.244909857546890208e-02,1.500000000000000000e+01
-3.294736146926879883e-02,-4.297418594360351562e-01,6.418386008590459824e-03,-1.724609583616256714e-01,-2.079049208258965109e-02,-1.341660925980470154e-01,1.600000000000000000e+01
-1.199996471405029297e-02,-2.052258253097534180e-01,1.040999293327331543e-01,-6.873124092817306519e-02,-1.208145943648553100e-02,-7.983228948411191794e-02,1.700000000000000000e+01
-1.600009202957153320e-02,1.651617884635925293e-02,8.109235763549804688e-02,-3.159653767943382263e-02,-6.953195328900108052e-02,-9.857496324307746249e-02,1.800000000000000000e+01
-2.221053838729858398e-02,-5.038714408874511719e-02,3.928375989198684692e-02,-3.298406675457954407e-02,-3.871113305100948310e-02,-7.475395956390773478e-02,1.900000000000000000e+01
-1.621049642562866211e-02,-1.070970296859741211e-02,2.574474550783634186e-02,-3.103527426719665527e-02,2.365975951250653964e-03,-4.663591077619555492e-02,2.000000000000000000e+01
1.263171434402465820e-02,1.425805687904357910e-02,6.226368248462677002e-02,-2.572369016706943512e-02,3.278039853818270899e-02,-2.734126084121824007e-02,2.100000000000000000e+01
3.484207391738891602e-02,5.070978403091430664e-02,6.856863945722579956e-02,-1.965961046516895294e-02,3.256213891475212563e-02,2.045241590891966332e-02,2.200000000000000000e+01
2.536851167678833008e-02,1.067741513252258301e-01,2.784499153494834900e-02,1.482414901256561279e-01,3.397600322070459811e-02,1.043510221481520617e-01,2.300000000000000000e+01
1.947361230850219727e-02,5.470967292785644531e-02,-2.239819383248686790e-03,2.130196802318096161e-02,1.333520583815328564e-02,6.839156698628823250e-02,2.400000000000000000e+01
-1.947385072708129883e-02,-7.677435874938964844e-03,-1.478975638747215271e-02,-3.507509827613830566e-02,3.727530131448109074e-03,-3.993747878674930307e-03,2.500000000000000000e+01
-1.263147592544555664e-02,4.870963096618652344e-02,-5.280795507133007050e-03,-4.148811567574739456e-03,-2.766076044019882829e-02,-2.743571470563432868e-02,2.600000000000000000e+01
5.052566528320312500e-03,4.677414894104003906e-02,4.732028394937515259e-02,1.352498084306716919e-01,3.209274082756863322e-02,8.529627710780651739e-02,2.700000000000000000e+01
8.947372436523437500e-03,1.131613850593566895e-01,9.528718888759613037e-03,1.899905949831008911e-01,1.927503268347763310e-02,1.374955999432518894e-01,2.800000000000000000e+01
-7.684230804443359375e-03,-1.154845952987670898e-02,-1.385342143476009369e-02,6.029576063156127930e-02,-7.060897296262247380e-03,7.190798736526016199e-02,2.900000000000000000e+01
-4.210412502288818359e-03,-1.070970296859741211e-02,-1.278666500002145767e-02,-1.787197589874267578e-02,6.562430515085537763e-03,1.221185789421430634e-02,3.000000000000000000e+01
-2.105355262756347656e-03,-1.290440559387207031e-04,-1.929081231355667114e-02,-1.615006849169731140e-02,-2.427038911919865427e-02,-1.334651097028460853e-02,3.100000000000000000e+01
-9.473562240600585938e-04,9.096742607653141022e-03,-1.244038809090852737e-02,-2.255665324628353119e-02,-8.325371796808589409e-03,-9.869307233202118113e-03,3.200000000000000000e+01
-3.156661987304687500e-04,2.580881118774414062e-04,-2.643874846398830414e-03,-4.805717151612043381e-03,-1.038035887973465243e-03,-8.944243922858752249e-03,3.300000000000000000e+01
-8.421540260314941406e-04,-2.451539039611816406e-03,-6.837768596597015858e-04,-4.666312132030725479e-03,-9.462147193239900389e-03,-3.843794700313624135e-03,3.400000000000000000e+01
-1.157760620117187500e-03,-1.483917236328125000e-03,-5.865680985152721405e-03,-6.360285915434360504e-03,-2.865112682219006501e-02,-1.014195122884886668e-02,3.500000000000000000e+01
8.420348167419433594e-04,-3.025794029235839844e-02,-3.368422039784491062e-04,-4.204771947115659714e-03,-5.093007049596565139e-02,-1.420387024295810541e-02,3.600000000000000000e+01
-9.473860263824462891e-03,-8.793556690216064453e-02,-1.896377466619014740e-02,-1.667406037449836731e-02,-6.323261637182042705e-02,-4.438772165040560935e-02,3.700000000000000000e+01
-2.315765619277954102e-02,-3.341931104660034180e-02,-2.437252178788185120e-02,-1.588050462305545807e-02,-7.579623153047521100e-02,-3.474250117993715747e-02,3.800000000000000000e+01
-3.157973289489746094e-03,-2.516150474548339844e-03,-1.437033992260694504e-03,-2.269804710522294044e-03,-5.708082803418612627e-03,-5.294477254373153308e-03,3.900000000000000000e+01
-3.158032894134521484e-03,5.806684494018554688e-04,-1.542881713248789310e-03,-3.590095730032771826e-04,-4.215079192680715181e-03,-3.964685337837087209e-03,4.000000000000000000e+01
2.210617065429687500e-03,4.387080669403076172e-03,-1.180449151434004307e-03,-1.584068057127296925e-03,-5.835726793548268176e-03,2.999434910881185190e-04,4.100000000000000000e+01
-6.210625171661376953e-03,1.677393913269042969e-03,-4.910540883429348469e-04,-5.686719669029116631e-04,-1.771372242887991888e-02,-1.114583804797208977e-02,4.200000000000000000e+01
1.789510250091552734e-03,7.354856003075838089e-03,-2.392123220488429070e-03,-2.812264719977974892e-03,-1.397825411582509503e-02,-9.497803325180464995e-03,4.300000000000000000e+01
1.579046249389648438e-03,7.741928100585937500e-03,-3.355232300236821175e-03,-1.756058074533939362e-03,-1.692255653305885232e-02,-1.156214599864346937e-02,4.400000000000000000e+01
-1.579046249389648438e-03,5.290329456329345703e-03,9.184558439301326871e-05,-7.949739811010658741e-04,-1.111519506322711237e-03,-8.864312125064915948e-04,4.500000000000000000e+01
-2.105236053466796875e-04,6.193518638610839844e-03,-1.355386048089712858e-04,1.413671852787956595e-04,-4.583234247020895324e-04,-1.916195312361618219e-03,4.600000000000000000e+01
-1.578986528329551220e-03,4.000008106231689453e-03,-8.592528756707906723e-04,-1.113701291615143418e-04,-6.784833403852275069e-03,-4.800686343992444094e-03,4.700000000000000000e+01
-4.210531711578369141e-03,9.870946407318115234e-03,-1.212608069181442261e-03,2.526946773286908865e-04,8.823515690076222384e-04,5.997461657540337221e-03,4.800000000000000000e+01
-4.210233688354492188e-03,1.329028606414794922e-02,1.941427239216864109e-03,-1.865336787886917591e-03,2.293091331114638365e-02,1.137075312509838732e-03,4.900000000000000000e+01
-1.368641853332519531e-03,4.000067710876464844e-03,-1.004061778075993061e-03,-5.909685860387980938e-04,-1.509900718511536510e-04,-2.725255990137814832e-03,5.000000000000000000e+01
-1.004278659820556641e-03,2.747237682342529297e-03,-1.448138966225087643e-03,-1.088147168047726154e-03,-1.458097622348830669e-03,2.488513796124469657e-03,5.100000000000000000e+01
-1.732468605041503906e-03,7.510781288146972656e-03,-1.294162240810692310e-03,1.174219360109418631e-04,-1.022283969090409528e-02,1.025558308097584970e-04,5.200000000000000000e+01
-2.210617065429687500e-03,9.032487869262695312e-04,-1.272838097065687180e-03,2.843798429239541292e-04,-4.038212315684575060e-02,-1.804417931416057996e-02,5.300000000000000000e+01
-2.210557693615555763e-03,-3.870725631713867188e-04,-1.269884989596903324e-03,3.075016720686107874e-04,-1.322037809733878078e-02,1.686533469485440584e-03,5.400000000000000000e+01
-2.104043960571289062e-04,3.161251544952392578e-03,-2.831401769071817398e-03,3.487426321953535080e-03,-2.541669614459607374e-02,9.203888072301658063e-03,5.500000000000000000e+01
-1.147371530532836914e-02,4.129052162170410156e-03,-5.342737957835197449e-02,5.283173546195030212e-02,-6.643235099282662759e-02,1.892474327262405609e-02,5.600000000000000000e+01
-8.178955316543579102e-02,9.677350521087646484e-03,-1.355438530445098877e-01,-2.189483959227800369e-03,-1.261579038040849809e-01,2.123087207467877491e-02,5.700000000000000000e+01
-8.873695135116577148e-02,2.096784114837646484e-02,-1.197107434272766113e-01,4.527400061488151550e-02,-9.213985431354387856e-02,5.305747560677032126e-02,5.800000000000000000e+01
-1.631569862365722656e-02,7.129037380218505859e-02,-3.558166697621345520e-02,1.121653541922569275e-01,-2.501593196697626809e-02,4.353602829407510200e-02,5.900000000000000000e+01
-7.999956607818603516e-03,1.032903194427490234e-01,-1.499172765761613846e-02,1.777735799551010132e-01,-3.744670490802093354e-02,1.001714833003521932e-01,6.000000000000000000e+01
-5.347371101379394531e-02,2.290320396423339844e-02,-5.869124084711074829e-02,1.114033833146095276e-01,-6.796271905268724822e-02,8.920213815491973008e-02,6.100000000000000000e+01
-1.999998092651367188e-02,2.574187517166137695e-02,-5.849321559071540833e-02,3.456588461995124817e-02,-5.700973439928702646e-02,1.106222106651644221e-02,6.200000000000000000e+01
-4.094731807708740234e-02,-1.058048009872436523e-02,-1.509369462728500366e-01,7.018805947154760361e-03,-4.610812628193627916e-02,2.522234576902171455e-02,6.300000000000000000e+01
-1.141052544116973877e-01,-7.225811481475830078e-03,-7.866381108760833740e-02,-4.587729275226593018e-02,-7.432981629700918802e-02,-3.335264786003211412e-02,6.400000000000000000e+01
5.315783247351646423e-02,8.799988031387329102e-02,-5.829174816608428955e-02,-8.961093425750732422e-02,-6.033279660670842759e-02,-8.129590020068522271e-03,6.500000000000000000e+01
1.242107152938842773e-02,2.870970964431762695e-02,-3.796172328293323517e-03,-2.562518790364265442e-02,-2.280199390293091710e-02,-1.666426799539988401e-02,6.600000000000000000e+01
-7.368445396423339844e-03,-2.496778964996337891e-02,-2.420224435627460480e-02,-4.087932035326957703e-02,-1.482442995005861519e-02,-1.112378159903615327e-02,6.700000000000000000e+01
-3.157913684844970703e-03,-1.296776439994573593e-02,1.131219556555151939e-03,-6.749997381120920181e-03,-8.900955990787551286e-03,9.217200374946998842e-03,6.800000000000000000e+01
-1.263201236724853516e-03,-8.258044719696044922e-03,-1.494037546217441559e-02,3.945776820182800293e-02,-2.433171295698244307e-02,2.054299276175886035e-02,6.900000000000000000e+01
-2.210497856140136719e-03,-5.225777626037597656e-03,-3.829681314527988434e-03,-1.189750991761684418e-02,1.590374213326484210e-02,-7.619614497175186685e-04,7.000000000000000000e+01
1.263171434402465820e-03,-3.548443317413330078e-03,4.371732007712125778e-03,-2.553533529862761497e-03,-5.700073762683999234e-03,-1.058057869058370848e-02,7.100000000000000000e+01
2.105325460433959961e-03,-2.838730812072753906e-03,5.401517846621572971e-04,-1.030379440635442734e-03,1.598157956330226170e-02,1.150058059464054150e-03,7.200000000000000000e+01
9.473621845245361328e-03,-2.064466476440429688e-03,2.523764967918395996e-02,2.012538257986307144e-03,1.932120481103893894e-02,-8.207090452539089753e-03,7.300000000000000000e+01
2.105265855789184570e-02,-4.064559936523437500e-03,7.200736552476882935e-02,-4.445535596460103989e-03,2.028909292834057965e-02,-2.329233670792518751e-02,7.400000000000000000e+01
2.021050453186035156e-02,-7.290303707122802734e-03,3.662815317511558533e-02,6.659514736384153366e-03,6.638213861672426219e-02,-3.761216003931061591e-03,7.500000000000000000e+01
3.084212541580200195e-02,-3.593540191650390625e-02,1.313307322561740875e-02,-5.152767524123191833e-02,5.047335796709262468e-02,-2.515711909245466060e-02,7.600000000000000000e+01
2.526342868804931641e-03,-8.580684661865234375e-03,7.456068415194749832e-03,-5.625638645142316818e-03,6.808530704867621353e-02,1.315625481486737414e-02,7.700000000000000000e+01
3.473579650744795799e-03,-1.096725463867187500e-03,-3.231693292036652565e-03,8.702034247107803822e-04,4.044791470384279108e-03,-4.131422316753563528e-03,7.800000000000000000e+01
-3.263115882873535156e-03,-1.161217689514160156e-03,-1.541164703667163849e-03,3.886317135766148567e-04,1.001374554189560229e-02,4.280504657336980934e-03,7.900000000000000000e+01
-2.842009300366044044e-03,-1.161336898803710938e-03,-2.739971969276666641e-03,2.968759799841791391e-04,-1.728133229451866981e-03,-5.183412618273597339e-03,8.000000000000000000e+01
-1.263141632080078125e-03,-2.580285072326660156e-04,-2.004803158342838287e-03,-8.122944855131208897e-04,-1.653840092249669880e-03,5.766454748630522875e-04,8.100000000000000000e+01
-8.420944213867187500e-04,-1.419425127096474171e-03,-1.371254096738994122e-03,1.556244387757033110e-04,-1.681040646826392759e-03,-3.797206494599719706e-03,8.200000000000000000e+01
-3.157854080200195312e-04,-1.935362815856933594e-04,-1.283514546230435371e-03,2.896704827435314655e-04,-1.857500258561017858e-02,-6.919262526919878198e-03,8.300000000000000000e+01
-3.157854080200195312e-04,-1.354932785034179688e-03,-1.271363580599427223e-03,3.082343610003590584e-04,1.183027654632073933e-03,2.336412438839863270e-03,8.400000000000000000e+01
1.894724555313587189e-02,8.387566194869577885e-04,-1.791312010027468204e-03,1.215721858898177743e-04,-1.418790089510180152e-04,2.805437166229329815e-03,8.500000000000000000e+01
1.095789596438407898e-01,1.303231716156005859e-02,4.878230392932891846e-03,5.472266580909490585e-03,3.845133094495167825e-02,3.501716413837296926e-02,8.600000000000000000e+01
1.263260841369628906e-03,8.264511823654174805e-02,-8.239705115556716919e-03,1.230810731649398804e-01,-2.064220764739488345e-02,6.666247806553204924e-02,8.700000000000000000e+01
-2.263170480728149414e-02,2.593541331589221954e-02,-3.194546326994895935e-02,8.894018828868865967e-02,-2.725193828886673941e-02,7.915429090582914995e-02,8.800000000000000000e+01
-1.221048831939697266e-02,-5.741715431213378906e-03,-1.165477465838193893e-02,5.908297747373580933e-02,-2.141667761123500213e-02,2.029361374770033422e-02,8.900000000000000000e+01
-1.789510250091552734e-03,-2.451717853546142578e-03,-2.419391274452209473e-02,3.447891771793365479e-02,-1.313762676617535874e-02,3.065552029011620050e-02,9.000000000000000000e+01
-1.999855041503906250e-03,-1.354813575744628906e-03,-2.772266045212745667e-02,8.579017221927642822e-02,1.966996198982329247e-02,6.207094315625072412e-02,9.100000000000000000e+01
-1.578986528329551220e-03,9.678006172180175781e-04,-5.214414373040199280e-02,3.843143582344055176e-02,-3.591943559335675218e-02,7.356480874821380578e-04,9.200000000000000000e+01
-5.368530750274658203e-03,2.645194530487060547e-03,-1.280617155134677887e-02,-9.693900356069207191e-04,-2.445309970697806534e-02,1.141733164166114367e-02,9.300000000000000000e+01
-3.578960895538330078e-03,-3.354966640472412109e-03,-3.475886536762118340e-03,-2.143869874998927116e-03,-7.549300436888728427e-03,4.629817187877582896e-03,9.400000000000000000e+01
-3.157794475555419922e-03,-3.225982189178466797e-03,-2.611014060676097870e-03,-4.965042229741811752e-03,-1.199630163298870400e-02,-1.287335053738103419e-02,9.500000000000000000e+01
-2.105236053466796875e-03,-1.161217689514160156e-03,-5.679514142684638500e-04,-7.401591166853904724e-03,-4.234444804906534188e-03,-2.962355050527470945e-03,9.600000000000000000e+01
-1.157939317636191845e-03,-1.032233238220214844e-03,-1.630190294235944748e-03,-2.878271508961915970e-03,1.713715841598961731e-03,2.121073761154057546e-03,9.700000000000000000e+01
-2.104640007019042969e-04,-2.064406871795654297e-03,-1.498691155575215816e-03,-7.312487578019499779e-04,-4.349168686137439011e-03,1.665808105207694512e-03,9.800000000000000000e+01
4.210472106933593750e-04,-1.483917236328125000e-03,-1.099317101761698723e-03,-2.235383260995149612e-03,9.488532822587991689e-05,1.156040296092869513e-03,9.900000000000000000e+01
-1.157939317636191845e-03,-2.129018306732177734e-03,-1.425171154551208019e-03,-6.422159494832158089e-04,2.795862719301656085e-03,2.935914040064158126e-03,1.000000000000000000e+02
-4.210472106933593750e-04,-1.419305801391601562e-03,-1.037852605804800987e-03,-2.198877045884728432e-04,-9.223669564185632552e-04,-4.176939830487169658e-03,1.010000000000000000e+02
2.105236053466796875e-04,-5.162358283996582031e-04,-1.237342134118080139e-03,2.376662159804254770e-04,1.499046095935430145e-03,-1.626070547128100063e-03,1.020000000000000000e+02
-8.421540260314941406e-04,-1.225769519805908203e-03,-3.134398022666573524e-03,-3.714205231517553329e-03,-5.465540061048379528e-03,-3.412095673764076187e-03,1.030000000000000000e+02
-2.104640007019042969e-04,-7.097721099853515625e-04,-1.449890201911330223e-03,-6.241025985218584538e-04,-5.988512032520709738e-03,1.549698330639323607e-03,1.040000000000000000e+02
1.052021980285644531e-04,-7.741451263427734375e-04,-1.294404733926057816e-03,1.816869335016235709e-04,-1.300984647814473760e-03,-7.476318440845508562e-04,1.050000000000000000e+02
-1.157879829406738281e-03,-1.806497573852539062e-03,-1.272871741093695164e-03,2.932798524852842093e-04,-2.778377279522104004e-02,1.813837823769398616e-03,1.060000000000000000e+02
-1.789510250091552734e-03,-1.354753971099853516e-03,1.630182145163416862e-03,3.710190649144351482e-04,-1.702692078783307750e-02,-8.060341584447017205e-03,1.070000000000000000e+02
-1.109659671783447266e-03,-3.790855407714843750e-04,-2.533774124458432198e-03,-1.159479492343962193e-03,-2.201044375446414847e-02,-1.209095232254486785e-02,1.080000000000000000e+02
1.425445079803466797e-03,-9.112954139709472656e-04,-1.495793461799621582e-03,-1.895622117444872856e-03,-3.537186836205563623e-02,-9.045660682628131610e-03,1.090000000000000000e+02
-5.999982357025146484e-03,-1.161396503448486328e-03,-1.300761825405061245e-03,5.595608854491729289e-06,-1.049047217371956719e-02,-2.834455408975228297e-03,1.100000000000000000e+02
-2.526283264160156250e-03,-9.031891822814941406e-04,5.804144893772900105e-04,-8.024808485060930252e-04,2.150393496717839525e-02,1.770597957266320521e-03,1.110000000000000000e+02
-2.104640007019042969e-04,-5.161166191101074219e-04,-1.013230066746473312e-03,1.569835294503718615e-04,-3.234557899827805727e-02,2.181934543349667299e-03,1.120000000000000000e+02
-1.936852931976318359e-02,-4.322588443756103516e-03,-6.076775118708610535e-02,-4.504253342747688293e-02,-7.364105424635170039e-02,-3.988275456596834800e-02,1.130000000000000000e+02
-6.505262851715087891e-02,-1.787096261978149414e-02,-1.585285514593124390e-01,-1.283010393381118774e-01,-1.435858401655991656e-01,-5.795785236057238166e-02,1.140000000000000000e+02
-1.028420925140380859e-01,-1.289675831794738770e-01,-1.423688232898712158e-01,-1.655106097459793091e-01,-1.645886735918224986e-01,-1.539055602057821659e-01,1.150000000000000000e+02
-1.248421072959899902e-01,-2.506452202796936035e-01,-5.306060612201690674e-02,-1.989738345146179199e-01,-1.601024157856159036e-01,-1.425592771235830725e-01,1.160000000000000000e+02
-4.673686623573303223e-02,-7.535478472709655762e-02,-1.774113625288009644e-03,-1.804478913545608521e-01,-1.001529209445095603e-01,-1.053948459870541754e-01,1.170000000000000000e+02
-1.105260848999023438e-02,-1.127741634845733643e-01,1.964842434972524643e-03,-1.687579154968261719e-01,-7.190313618907850923e-02,-1.248983769583764669e-01,1.180000000000000000e+02
-3.894746303558349609e-03,-1.136775016784667969e-01,-5.278964526951313019e-03,-1.361102610826492310e-01,-8.012601094560523052e-02,-1.273649095914306528e-01,1.190000000000000000e+02
-1.473665237426757812e-03,-9.083870053291320801e-02,4.337517917156219482e-02,-1.086672246456146240e-01,-1.464222002390336286e-02,-8.813456129150942786e-02,1.200000000000000000e+02
0.000000000000000000e+00,-5.000000447034835815e-02,-2.007822506129741669e-02,-5.213803425431251526e-02,-3.425794981703589315e-02,-8.256016803125465486e-02,1.210000000000000000e+02
1.368388533592224121e-03,2.658065408468246460e-02,-1.106006652116775513e-02,-9.030909277498722076e-03,-3.331774025224021329e-02,-1.426473466531230638e-02,1.220000000000000000e+02
-2.736821770668029785e-03,1.264514029026031494e-02,-3.316174820065498352e-02,-5.751279182732105255e-03,-9.715059122693503468e-02,-2.451555424532259053e-02,1.230000000000000000e+02
-1.305262744426727295e-02,3.877423703670501709e-02,-8.449327945709228516e-02,-9.965902194380760193e-03,-1.416910728567870592e-01,-2.761480274265082357e-02,1.240000000000000000e+02
-3.863155841827392578e-02,5.096763372421264648e-03,-7.027418911457061768e-02,-2.381096594035625458e-02,-1.406687506649575425e-01,-5.367600467147104482e-02,1.250000000000000000e+02
-2.147369086742401123e-02,5.548387765884399414e-03,-4.568491503596305847e-02,-2.390222251415252686e-02,-8.856756151341471650e-02,-3.839703402940486399e-02,1.260000000000000000e+02
-4.315793514251708984e-03,3.871023654937744141e-04,-3.893501590937376022e-03,-2.301767235621809959e-03,-1.566090160219424376e-02,-1.725430761105939403e-02,1.270000000000000000e+02
0.000000000000000000e+00,4.129052162170410156e-03,2.032748598139733076e-04,-5.147006828337907791e-03,-1.388203333870308143e-02,-1.422071010195558038e-02,1.280000000000000000e+02
9.473711252212524414e-04,-5.612909793853759766e-03,-2.379078418016433716e-03,-1.157174911350011826e-02,-9.831556148936826389e-03,-1.882620186463013212e-02,1.290000000000000000e+02
3.578945994377136230e-03,-1.987098157405853271e-02,-3.692047903314232826e-03,-1.224509626626968384e-02,-2.040795569669384690e-02,-1.129486516998778889e-02,1.300000000000000000e+02
1.294735074043273926e-02,-3.212906420230865479e-02,1.436229236423969269e-02,-3.139253333210945129e-02,3.983460750410472428e-02,-3.115999687654569250e-02,1.310000000000000000e+02
3.157883882522583008e-03,-5.806446075439453125e-03,2.867751289159059525e-03,-3.977623581886291504e-02,-4.178727656195757589e-03,-4.945883337880063735e-02,1.320000000000000000e+02
1.473695039749145508e-03,-7.096827030181884766e-04,1.435870118439197540e-02,-1.695919898338615894e-03,3.319026940048885876e-02,9.594488737647344223e-03,1.330000000000000000e+02
3.789484500885009766e-03,7.742047309875488281e-04,5.643459036946296692e-03,-6.089047994464635849e-03,9.241608908464371552e-03,-2.154031770017117431e-02,1.340000000000000000e+02
8.105278015136718750e-03,1.225799322128295898e-03,-8.478337986161932349e-05,9.363408753415569663e-05,1.742495818104927707e-02,1.633593819784517898e-02,1.350000000000000000e+02
3.789439797401428223e-03,6.064504384994506836e-03,-1.868370687589049339e-03,1.806171145290136337e-03,-1.027175927639056852e-02,-3.068454024954120340e-03,1.360000000000000000e+02
-6.315559148788452148e-04,-8.386969566345214844e-04,-1.339185982942581177e-03,1.547913416288793087e-03,-3.570162892809314314e-03,-2.154408261280188475e-03,1.370000000000000000e+02
-1.157909631729125977e-03,1.225799322128295898e-03,-1.279073534533381462e-03,4.824870266020298004e-04,-1.958497306370787783e-02,-4.896685577069126438e-03,1.380000000000000000e+02
1.263156533241271973e-03,9.741932153701782227e-03,-1.270748442038893700e-03,3.349373291712254286e-04,-1.188175416801939832e-02,-1.119872421340328827e-02,1.390000000000000000e+02
1.157879829406738281e-03,4.967749118804931641e-03,-1.269595697522163391e-03,3.145032969769090414e-04,8.062744970229296371e-03,-8.735107122641860844e-04,1.400000000000000000e+02
-5.262941122055053711e-04,3.419354557991027832e-03,-1.269435975700616837e-03,3.116734442301094532e-04,-9.474525691338442357e-03,-5.710232871647624719e-03,1.410000000000000000e+02
1.052603125572204590e-03,8.903264999389648438e-03,-1.269413856789469719e-03,3.112815029453486204e-04,-4.244039274117650251e-03,1.330605072043911097e-03,1.420000000000000000e+02
2.315819263458251953e-03,6.322592496871948242e-03,-1.042139483615756035e-03,9.800086263567209244e-04,-2.187856494324069700e-03,-2.528918454943712701e-03,1.430000000000000000e+02
-4.210621118545532227e-04,7.096752524375915527e-03,-1.237935735844075680e-03,4.038385231979191303e-04,8.291490673232537745e-03,4.440960906620161630e-03,1.440000000000000000e+02
3.157854080200195312e-04,7.870972156524658203e-03,-1.037780079059302807e-03,9.928267681971192360e-04,7.737907261097909384e-03,-6.399053772256468875e-03,1.450000000000000000e+02
2.421066164970397949e-03,4.129022359848022461e-03,2.049170667305588722e-03,2.577306237071752548e-03,1.182457888673660307e-02,4.707838891058413466e-03,1.460000000000000000e+02
4.210472106933593750e-04,5.161315202713012695e-04,-1.739173894748091698e-03,4.046008922159671783e-03,-5.605258720312589205e-04,2.764889682358939726e-03,1.470000000000000000e+02
1.052767038345336914e-04,-6.450712680816650391e-05,-6.891735829412937164e-04,-4.236728418618440628e-04,-4.511639564184655171e-03,-7.838803474003119831e-03,1.480000000000000000e+02
-1.263171434402465820e-03,-2.322581410408020020e-02,9.936674498021602631e-03,-2.865486219525337219e-02,-1.120960975657858683e-02,-5.415109293236453070e-02,1.490000000000000000e+02
-1.147367060184478760e-02,-4.387098550796508789e-02,7.222828455269336700e-03,-4.290839284658432007e-02,-1.282687969427698249e-02,-8.507648638532927521e-02,1.500000000000000000e+02
1.442104578018188477e-02,2.387091517448425293e-03,5.573790520429611206e-02,-2.205624245107173920e-02,4.846668969477718747e-02,-4.760336591742886370e-02,1.510000000000000000e+02
-3.158003091812133789e-04,-1.064515113830566406e-02,8.459405042231082916e-03,-2.152250893414020538e-02,-2.205053171010717961e-02,-4.189916945535587800e-02,1.520000000000000000e+02
-1.578941941261291504e-03,7.741898298263549805e-04,7.273711264133453369e-03,-2.239618450403213501e-03,-6.300036366138073163e-03,-3.983543832853619904e-02,1.530000000000000000e+02
7.368624210357666016e-04,-3.871023654937744141e-04,-5.855388008058071136e-03,-7.014434318989515305e-03,-1.222318170183278596e-02,-1.305334521656398294e-02,1.540000000000000000e+02
-1.052767038345336914e-04,1.161307096481323242e-03,-5.035902839154005051e-03,-3.300196491181850433e-03,-1.493988293265680056e-02,-1.477757670969603865e-02,1.550000000000000000e+02
7.368475198745727539e-04,1.032248139381408691e-03,-1.876031863503158092e-03,1.106848707422614098e-03,-9.732814550838853052e-03,-1.332901491203175581e-02,1.560000000000000000e+02
-2.104937884723767638e-04,1.548394560813903809e-03,-1.327480655163526535e-03,1.772181945852935314e-03,-9.497686957379514183e-03,-2.625161578646006966e-03,1.570000000000000000e+02
7.368177175521850586e-04,3.612890839576721191e-03,-1.884087803773581982e-03,1.620083581656217575e-03,-2.415112574470246187e-03,-6.179380393720235176e-03,1.580000000000000000e+02
1.263171434402465820e-03,7.419347763061523438e-03,-1.666811876930296421e-03,1.119471504352986813e-03,1.400878816470108035e-03,1.108740513971395725e-02,1.590000000000000000e+02
0.000000000000000000e+00,3.419354557991027832e-03,-1.409450196661055088e-03,1.718923565931618214e-03,-5.654010967515432640e-02,-3.078609143456279007e-02,1.600000000000000000e+02
-3.158003091812133789e-04,3.290325403213500977e-03,-1.373808481730520725e-03,1.801940961740911007e-03,-3.576578263723817486e-03,-2.470511382315826454e-03,1.610000000000000000e+02
3.158003091812133789e-04,4.451602697372436523e-03,-7.362971664406359196e-04,2.057677600532770157e-03,-3.006623364323335323e-04,-8.642246676979770115e-04,1.620000000000000000e+02
3.157705068588256836e-04,3.741934895515441895e-03,-9.519960149191319942e-04,2.093532588332891464e-03,-4.846559527051930161e-03,-2.426091983090572501e-03,1.630000000000000000e+02
5.262941122055053711e-04,2.967759966850280762e-03,-1.225451938807964325e-03,5.580492434091866016e-04,-4.874589366829162884e-03,3.360135192219948497e-04,1.640000000000000000e+02
-4.210472106933593750e-04,5.806237459182739258e-04,-1.036051195114850998e-03,1.014183275401592255e-03,1.914075781797919262e-03,7.535194460857458365e-04,1.650000000000000000e+02
1.473695039749145508e-03,2.580672502517700195e-03,-9.167928365059196949e-04,1.279800664633512497e-03,2.747401558553352885e-03,2.539170971111642805e-03,1.660000000000000000e+02
7.368475198745727539e-04,2.387091517448425293e-03,-2.555231330916285515e-03,4.290861077606678009e-03,5.530082213673459535e-03,2.818852121346943074e-03,1.670000000000000000e+02
-1.052647829055786133e-03,1.870959997177124023e-03,-5.876356153748929501e-04,1.775375800207257271e-03,-1.694508836648189742e-02,2.857366194689847649e-04,1.680000000000000000e+02
4.210621118545532227e-04,-5.806535482406616211e-04,-1.174992066808044910e-03,5.139880231581628323e-04,-4.031659211315030689e-02,-9.719859794207752479e-03,1.690000000000000000e+02
-6.315857172012329102e-04,-1.225806772708892822e-02,-4.644411802291870117e-02,-5.193718895316123962e-02,-4.701452161391017626e-02,-9.367970903228783897e-02,1.700000000000000000e+02
-1.789480447769165039e-03,-3.245159238576889038e-02,1.777037978172302246e-02,-9.043597429990768433e-02,-3.695541801156831951e-03,-1.121399220159178256e-01,1.710000000000000000e+02
-8.105263113975524902e-03,-2.696771919727325439e-02,2.376499213278293610e-02,-2.596069313585758209e-02,3.733325258174602368e-02,-9.231218201840896143e-02,1.720000000000000000e+02
7.789507508277893066e-03,1.187095791101455688e-02,1.885300618596374989e-03,-2.700159559026360512e-03,4.868099893984734194e-03,-4.180377982750460575e-02,1.730000000000000000e+02
3.157868981361389160e-03,-7.741898298263549805e-04,-2.337397541850805283e-03,-2.707637613639235497e-03,-7.404885827601681569e-03,-1.131471034391817732e-02,1.740000000000000000e+02
3.157854080200195312e-04,1.290321350097656250e-03,-1.768320449627935886e-03,1.009629995678551495e-04,-1.540084806499386616e-02,-1.231710906620930857e-02,1.750000000000000000e+02
1.052916049957275391e-04,-3.870949149131774902e-04,-1.637605600990355015e-03,1.938750734552741051e-03,-1.561974227188223097e-02,-1.704704960009162384e-02,1.760000000000000000e+02
-1.157894730567932129e-03,2.451606094837188721e-03,-2.460167510434985161e-03,1.367474324069917202e-03,-1.256948296022208922e-02,-1.072103251108535993e-02,1.770000000000000000e+02
-2.105236053466796875e-04,1.032257080078125000e-02,-1.746592461131513119e-03,1.084487885236740112e-03,1.523017846611907089e-03,1.546067515121818392e-03,1.780000000000000000e+02
5.262792110443115234e-04,5.225807428359985352e-03,-1.420498942025005817e-03,1.714078709483146667e-03,-8.584793841055038399e-03,-5.609559674939812446e-03,1.790000000000000000e+02
1.263186335563659668e-03,-3.225803375244140625e-04,-7.344748592004179955e-04,1.418958418071269989e-03,-6.914406383470073081e-03,-9.652373698637306543e-04,1.800000000000000000e+02
5.263090133666992188e-04,-3.871023654937744141e-04,-1.195327611640095711e-03,4.646281886380165815e-04,-1.106675430648529357e-02,-4.219629669027114005e-03,1.810000000000000000e+02
-1.473695039749145508e-03,-1.290142536163330078e-04,-6.265753763727843761e-04,5.767036927863955498e-04,-1.876876069449551210e-02,-5.387671138562200035e-03,1.820000000000000000e+02
2.105280756950378418e-03,1.870945096015930176e-03,-1.265389029867947102e-03,1.643756171688437462e-03,1.922792805456818854e-03,-5.436140596174476869e-04,1.830000000000000000e+02
-3.158003091812133789e-04,1.225814223289489746e-03,-8.041840919759124517e-05,1.653459039516746998e-03,4.314293708030714214e-03,1.284533867714698907e-02,1.840000000000000000e+02
-1.578778028488159180e-04,2.889782190322875977e-03,-1.104748225770890713e-03,4.971039015799760818e-04,3.517936339010319102e-04,-1.259515556049833895e-03,1.850000000000000000e+02
1.210525631904602051e-03,3.045707941055297852e-03,-3.867597552016377449e-04,1.249982509762048721e-03,7.693491054808987428e-03,9.634373227299652953e-03,1.860000000000000000e+02
1.052618026733398438e-04,3.999993205070495605e-03,-2.076523378491401672e-03,3.862189128994941711e-03,-4.782267260317496493e-03,4.351801288859147299e-03,1.870000000000000000e+02
1.052469015121459961e-04,1.116128265857696533e-02,5.842189420945942402e-04,2.610163995996117592e-03,3.923400342174865330e-03,9.121374898773737527e-03,1.880000000000000000e+02
2.736836671829223633e-03,2.767744660377502441e-02,5.265092477202415466e-03,5.066161230206489563e-02,1.170718918839064315e-02,8.593291463626950843e-02,1.890000000000000000e+02
3.536842763423919678e-02,8.858060836791992188e-02,2.963554859161376953e-02,1.530513614416122437e-01,5.891475194937356719e-02,1.140270490381007917e-01,1.900000000000000000e+02
5.378946661949157715e-02,1.165161728858947754e-01,1.466133911162614822e-02,2.000585496425628662e-01,1.111645160434733270e-01,1.254299050383522740e-01,1.910000000000000000e+02
5.894720554351806641e-03,1.907095611095428467e-01,-8.920813910663127899e-03,1.967979967594146729e-01,4.018909241669632593e-02,1.655010348433680889e-01,1.920000000000000000e+02
2.980232238769531250e-08,1.156128644943237305e-01,-6.037912331521511078e-03,1.712720245122909546e-01,1.860808752968523549e-02,1.044325772319387724e-01,1.930000000000000000e+02
-3.157913684844970703e-03,-7.064503431320190430e-02,-1.156199630349874496e-02,-1.350028160959482193e-02,-2.071467378173608154e-02,-2.364914602374579289e-02,1.940000000000000000e+02
-2.105236053466796875e-03,4.838645458221435547e-03,-1.671768538653850555e-02,4.705355316400527954e-02,1.497460378343795639e-02,4.949934968814151404e-02,1.950000000000000000e+02
-2.421021461486816406e-03,-1.535487174987792969e-02,2.010446973145008087e-03,1.440491341054439545e-02,-3.212289789400202267e-02,-2.219841810698092166e-03,1.960000000000000000e+02
-1.052647829055786133e-03,-1.361286640167236328e-02,-7.215086370706558228e-03,-8.337350562214851379e-03,-3.244297848688848518e-03,-9.384488585717054576e-03,1.970000000000000000e+02
-2.526342868804931641e-03,-1.599997282028198242e-02,-1.744592189788818359e-02,-2.205077186226844788e-02,-5.973123383669509678e-03,-1.550371748689105544e-02,1.980000000000000000e+02
2.105236053466796875e-04,-9.419322013854980469e-03,8.137442171573638916e-03,-5.762001499533653259e-03,7.591389120298686066e-02,2.724682336701156338e-02,1.990000000000000000e+02
3.905263543128967285e-02,-4.451632499694824219e-03,5.805110558867454529e-02,2.358093671500682831e-02,5.699154376377180142e-02,3.399857348737517215e-03,2.000000000000000000e+02
3.568422794342041016e-02,-3.225803375244140625e-03,2.017312310636043549e-02,-1.745709887472912669e-04,6.677857196827829966e-02,1.347400862648551190e-02,2.010000000000000000e+02
-8.842170238494873047e-03,-2.064526081085205078e-03,4.460646305233240128e-03,4.914576653391122818e-03,4.584326739713873167e-03,-3.939624059322716088e-03,2.020000000000000000e+02
-4.210472106933593750e-03,-1.612842082977294922e-03,4.782787058502435684e-03,3.277170239016413689e-03,5.484691952013776017e-02,2.438804859976428929e-02,2.030000000000000000e+02
8.947342634201049805e-03,1.483798027038574219e-03,1.023988937959074974e-03,9.090762585401535034e-03,1.403126250807140707e-02,2.546634317261897706e-02,2.040000000000000000e+02
-5.262792110443115234e-04,3.709673881530761719e-02,-1.273048669099807739e-02,1.120266616344451904e-01,1.037515833395730169e-02,1.082039290802070397e-01,2.050000000000000000e+02
5.010524392127990723e-02,5.161762237548828125e-04,-1.337397657334804535e-02,8.458176627755165100e-03,-3.342775188772151296e-02,9.818208031119102230e-03,2.060000000000000000e+02
2.189481258392333984e-02,-9.225845336914062500e-03,1.609645411372184753e-02,3.774470314965583384e-05,2.067366286577154710e-02,-4.986422766659948103e-03,2.070000000000000000e+02
-6.947427988052368164e-03,-5.032241344451904297e-03,-1.797268725931644440e-02,-5.160766188055276871e-03,-5.163071418803788504e-03,-5.682006596576805180e-03,2.080000000000000000e+02
-3.052651882171630859e-03,-7.741451263427734375e-04,-5.154051817953586578e-03,-2.490685088559985161e-03,6.814568756834837870e-03,-1.999447438083556960e-03,2.090000000000000000e+02
-2.947390079498291016e-03,-1.161336898803710938e-03,-3.328222315758466721e-03,-6.563264760188758373e-04,2.620342961361821210e-03,-2.722994480943707885e-03,2.100000000000000000e+02
-8.420944213867187500e-04,8.903205394744873047e-03,2.298733219504356384e-03,-4.053110897075384855e-04,-5.909513673784116961e-04,1.493237846745798514e-02,2.110000000000000000e+02
-2.210497856140136719e-03,3.458064794540405273e-02,-9.095245972275733948e-03,4.336544778198003769e-03,-1.111307291724816793e-03,9.156982931906920697e-02,2.120000000000000000e+02
-1.263171434402465820e-03,3.612875938415527344e-03,-3.900310955941677094e-03,-7.553953677415847778e-03,-3.832290807768856666e-02,-1.705254575420989127e-02,2.130000000000000000e+02
-1.052320003509521484e-04,-6.645143032073974609e-03,-2.820268459618091583e-02,-2.402932569384574890e-02,-1.516509309925240245e-02,-1.053354007591345010e-02,2.140000000000000000e+02
-1.157909631729125977e-03,-4.129052162170410156e-03,-2.067698165774345398e-03,-5.194243509322404861e-03,-9.849003073354012372e-03,-1.219344221900536818e-03,2.150000000000000000e+02
-1.052677631378173828e-03,-3.354787826538085938e-03,2.572994562797248363e-04,5.213885742705315351e-05,-3.175458935702923924e-03,-2.936649706619692823e-03,2.160000000000000000e+02
-1.578927040100097656e-03,-3.806471824645996094e-03,-1.057977904565632343e-03,2.753388544078916311e-04,-2.445157937843500662e-03,-1.057143558291151475e-02,2.170000000000000000e+02
-8.420646190643310547e-04,-3.096759319305419922e-03,-9.870002977550029755e-04,-9.281654638471081853e-05,-1.623143147647443385e-03,1.491744336417424877e-03,2.180000000000000000e+02
-8.421838283538818359e-04,-2.580642933025956154e-03,-1.152499229647219181e-03,-1.225804880959913135e-04,-3.838473683031029537e-04,-1.580243152498189696e-04,2.190000000000000000e+02
-3.050267696380615234e-04,-2.221226692199707031e-03,-2.131258370354771614e-03,-1.080839312635362148e-03,-3.426834853168525541e-03,-1.707638978162978605e-03,2.200000000000000000e+02
-7.475912570953369141e-04,-1.843333244323730469e-03,-3.054691944271326065e-03,-1.360545633360743523e-03,3.259557796708723032e-03,4.531387299570921456e-03,2.210000000000000000e+02
-8.420944213867187500e-04,-2.193510532379150391e-03,-1.516651944257318974e-03,7.969776197569444776e-05,-3.872579769114370407e-03,-6.514445828889270373e-03,2.220000000000000000e+02
-8.420646190643310547e-04,-2.193570137023925781e-03,-1.303650438785552979e-03,2.791554725263267756e-04,-1.572449355407457006e-03,-2.413568624150569386e-03,2.230000000000000000e+02
-2.105236053466796875e-04,-1.806378364562988281e-03,4.751090425997972488e-03,-1.421542838215827942e-03,3.377057536927097203e-02,1.093157140648715053e-02,2.240000000000000000e+02
5.610522627830505371e-02,4.580557346343994141e-03,1.413196474313735962e-01,-1.042923517525196075e-02,1.300741470895019347e-01,2.858138316327041295e-02,2.250000000000000000e+02
1.367368400096893311e-01,1.877415180206298828e-02,1.838223040103912354e-01,5.371012259274721146e-03,1.368646103962873894e-01,2.924169822462863166e-02,2.260000000000000000e+02
7.663154602050781250e-02,-7.677376270294189453e-03,1.256743371486663818e-01,-1.699607633054256439e-02,1.408040715368201745e-01,2.060926112088035111e-02,2.270000000000000000e+02
1.366316676139831543e-01,-2.825802564620971680e-02,1.539126485586166382e-01,-7.186619564890861511e-03,8.291760751696131138e-02,-2.344211515867411499e-02,2.280000000000000000e+02
1.562104821205139160e-01,2.516150474548339844e-03,2.475553750991821289e-02,-2.005893923342227936e-02,2.477929627779928978e-02,-3.241333939573509682e-02,2.290000000000000000e+02
1.347368955612182617e-02,1.464515924453735352e-02,7.494068890810012817e-02,3.055473556742072105e-03,2.876016192861641230e-02,-1.813355442931019468e-02,2.300000000000000000e+02
0.000000000000000000e+00,-1.412904262542724609e-02,-2.380448393523693085e-03,-9.658513590693473816e-03,-3.111915169066392650e-02,-1.917771499237774790e-02,2.310000000000000000e+02
-2.105355262756347656e-03,-1.677417755126953125e-02,-4.228178411722183228e-03,-4.082119558006525040e-03,-8.164835574173245902e-03,-1.718812661574409262e-02,2.320000000000000000e+02
-1.284193992614746094e-02,-7.419347763061523438e-03,-2.016414515674114227e-02,2.712099114432930946e-03,-1.433428634067901442e-02,-1.577814467489302430e-02,2.330000000000000000e+02
-1.073700189590454102e-02,6.449222564697265625e-05,-8.805734105408191681e-03,5.737952888011932373e-04,3.097165849084704270e-04,-1.981666719428870627e-03,2.340000000000000000e+02
-1.547360420227050781e-02,-2.645134925842285156e-03,-9.419964626431465149e-03,-1.612545177340507507e-02,-1.046436565750674674e-02,-2.162190578806244545e-02,2.350000000000000000e+02
-9.368360042572021484e-03,3.225207328796386719e-04,-2.030537649989128113e-02,1.084022503346204758e-02,-1.671079108839101934e-02,-2.554086268766186940e-03,2.360000000000000000e+02
-5.894780158996582031e-03,9.806513786315917969e-03,-1.801529712975025177e-02,4.669743648264557123e-04,2.232744092548344383e-02,1.431113976260639520e-03,2.370000000000000000e+02
-4.526436328887939453e-03,5.161166191101074219e-04,-1.641533523797988892e-02,-6.164871621876955032e-03,-3.015576128663610689e-02,-4.481704585542867214e-03,2.380000000000000000e+02
-6.210565567016601562e-03,3.793543949723243713e-02,-1.066472195088863373e-02,-1.017625909298658371e-02,-2.071144111470601956e-02,-1.905103941482111374e-02,2.390000000000000000e+02
-2.420961856842041016e-03,1.238709688186645508e-02,6.456257542595267296e-04,-8.872892358340322971e-04,-6.288735938800193992e-03,1.349882259895449077e-03,2.400000000000000000e+02
-1.263141632080078125e-03,-5.419373512268066406e-03,2.002859022468328476e-03,1.563713885843753815e-02,-1.250153926318553488e-02,-8.551461103776247796e-03,2.410000000000000000e+02
-2.526402473449707031e-03,-3.419339656829833984e-03,-3.791171591728925705e-03,-3.282671095803380013e-03,-6.061351087660149517e-03,-3.807455239774687472e-03,2.420000000000000000e+02
-1.684069633483886719e-03,-2.258062362670898438e-03,2.052091585937887430e-04,-6.794192362576723099e-03,-7.370663648271325030e-03,-2.824776469958406588e-03,2.430000000000000000e+02
-1.999974250793457031e-03,-1.419365406036376953e-03,-1.244508661329746246e-03,-1.273560337722301483e-03,5.360716421530575815e-03,-5.562942347957178235e-03,2.440000000000000000e+02
-7.052719593048095703e-03,-1.051610708236694336e-02,2.376264892518520355e-03,-9.082061238586902618e-03,-3.054569241743632091e-03,-2.298663327730743333e-02,2.450000000000000000e+02
-1.894718408584594727e-02,-2.387088537216186523e-02,-9.800828993320465088e-04,-3.931876271963119507e-03,-1.132751659923592058e-02,-4.360242586933082976e-02,2.460000000000000000e+02
-3.073704242706298828e-02,-4.677420854568481445e-02,-9.174029342830181122e-03,-3.301592171192169189e-02,-4.388635482079195071e-02,-6.089656112764707530e-02,2.470000000000000000e+02
-1.315784454345703125e-02,-1.606452465057373047e-02,1.730578206479549408e-02,-5.327742919325828552e-02,-1.220367341134576122e-02,-8.281963465280117731e-02,2.480000000000000000e+02
-4.000008106231689453e-03,-2.258002758026123047e-03,2.968935482203960419e-02,1.480997912585735321e-02,-3.955536804882342494e-02,-3.152111031588455958e-02,2.490000000000000000e+02
4.315793514251708984e-03,-1.935958862304687500e-04,7.718981709331274033e-03,1.487911678850650787e-03,-4.135140406121706746e-02,-2.067572082150936907e-02,2.500000000000000000e+02
2.926325798034667969e-02,4.645168781280517578e-03,1.160684376955032349e-01,1.755784638226032257e-02,6.564221842562290021e-02,6.955510628973926579e-03,2.510000000000000000e+02
3.715777397155761719e-02,4.515647888183593750e-04,1.271946579217910767e-01,1.396553823724389076e-03,7.294148953463919227e-04,-2.254413948179423421e-02,2.520000000000000000e+02
7.442098855972290039e-02,1.283872127532958984e-02,9.547293931245803833e-02,1.657958887517452240e-02,3.377891128897747564e-03,-3.120790136360618305e-02,2.530000000000000000e+02
-2.547353506088256836e-02,-2.858060598373413086e-02,3.635535947978496552e-03,-1.583800092339515686e-02,-3.007859758643860459e-02,-3.484951213542952786e-02,2.540000000000000000e+02
-1.936846971511840820e-02,-1.058065891265869141e-02,-2.838223474100232124e-03,-5.940529517829418182e-03,-1.182722119736823174e-02,-1.275688099380523077e-02,2.550000000000000000e+02
-3.894627094268798828e-03,-6.580650806427001953e-03,-1.156451180577278137e-02,-1.043261121958494186e-02,-1.652359102868139473e-02,-1.953458449215372816e-02,2.560000000000000000e+02
-6.105422973632812500e-03,-4.967749118804931641e-03,-8.879019878804683685e-03,3.180572821293026209e-04,-3.929012864615799572e-02,4.847338504654685742e-03,2.570000000000000000e+02
-2.842128276824951172e-03,-2.193510532379150391e-03,-3.285108832642436028e-03,1.214278861880302429e-03,-3.366358411605929746e-02,-9.640270396060302005e-03,2.580000000000000000e+02
-7.368326187133789062e-04,-1.871019601821899414e-03,-2.380795078352093697e-03,1.817255280911922455e-03,1.025493670391419698e-02,-9.178843893036914281e-03,2.590000000000000000e+02
-4.631579387933015823e-03,-1.870959997177124023e-03,-1.735600293613970280e-03,1.146777532994747162e-03,-1.826998003201518728e-04,-4.426008217679244794e-03,2.600000000000000000e+02
-5.473792552947998047e-03,3.871023654937744141e-04,-1.646247925236821175e-03,1.053923857398331165e-03,-1.686876940400416913e-02,-1.161431383944599993e-02,2.610000000000000000e+02
-4.105031490325927734e-03,-6.449222564697265625e-05,-1.847971347160637379e-03,1.401943853124976158e-03,7.374513456066544848e-03,1.567866145552443413e-02,2.620000000000000000e+02
-5.368471145629882812e-03,5.806386470794677734e-04,-7.458706852048635483e-03,-4.620615858584642410e-03,1.784496621172415587e-03,6.309367918397534858e-03,2.630000000000000000e+02
-4.526257049292325974e-03,1.032263040542602539e-03,-2.185705816373229027e-03,-1.438622566638514400e-04,-3.794387446217850623e-03,-5.992479120303539908e-03,2.640000000000000000e+02
-6.000161170959472656e-03,-3.096789121627807617e-03,-1.708582625724375248e-03,8.751845452934503555e-04,-4.596260135095064925e-03,6.318331912328611910e-04,2.650000000000000000e+02
-4.210591316223144531e-03,-1.290440559387207031e-04,-1.642506336793303490e-03,1.016311231069266796e-03,9.999920687993935076e-03,8.781996603705821691e-03,2.660000000000000000e+02
-1.999795436859130859e-03,2.580583095550537109e-04,-8.106448804028332233e-04,7.775262929499149323e-04,8.316240973337940545e-03,2.541041092247864341e-02,2.670000000000000000e+02
-8.421540260314941406e-04,1.290351152420043945e-03,-1.440351596102118492e-03,6.249419529922306538e-04,4.608364678681198257e-03,4.414731865229726271e-03,2.680000000000000000e+02
-1.368284225463867188e-03,7.741749286651611328e-04,-1.421498600393533707e-04,-1.019606250338256359e-03,-6.936641528523246336e-03,5.554431059973552465e-03,2.690000000000000000e+02
1.126319169998168945e-02,1.858061552047729492e-02,3.377444343641400337e-03,-5.401342175900936127e-03,6.113668411671824288e-02,7.100476304710778841e-03,2.700000000000000000e+02
1.568400859832763672e-02,-1.999974250793457031e-03,5.527114123106002808e-02,2.446281351149082184e-02,8.322453987693734234e-02,1.589323278777921011e-02,2.710000000000000000e+02
4.557895660400390625e-02,1.819357275962829590e-02,1.216226443648338318e-01,1.335336081683635712e-02,5.913487823713126090e-02,-1.945691030277973965e-02,2.720000000000000000e+02
-1.147371530532836914e-02,-1.154839992523193359e-02,-6.642370484769344330e-03,-1.068613957613706589e-02,-8.214886284069855549e-03,-3.520595646468205331e-02,2.730000000000000000e+02
-1.473665237426757812e-03,-2.322584390640258789e-03,3.116431413218379021e-03,4.326302558183670044e-03,1.145774721190040424e-03,-5.307352737987547364e-03,2.740000000000000000e+02
-1.053214073181152344e-04,-4.193514585494995117e-03,-1.078077009879052639e-03,8.184312027879059315e-04,-4.432820899173961493e-03,-7.388815805336790277e-03,2.750000000000000000e+02
-2.210378646850585938e-03,4.387080669403076172e-03,-1.836726209148764610e-03,-3.825010359287261963e-02,1.440418536664900273e-02,-1.543692688635034393e-02,2.760000000000000000e+02
-5.368411540985107422e-03,3.096759319305419922e-03,1.183247938752174377e-02,-1.251688343472778797e-03,-1.014309438982152756e-02,-3.773272741281274989e-02,2.770000000000000000e+02
-3.052592277526855469e-03,9.871006011962890625e-03,5.450558383017778397e-04,9.477329876972362399e-05,4.304083713468909167e-03,-6.179027055659647161e-03,2.780000000000000000e+02
-2.315938472747802734e-03,1.206445693969726562e-02,-9.719556546770036221e-04,3.515973512548953295e-04,-1.068880628864299354e-02,-2.198671956994791010e-02,2.790000000000000000e+02
-2.631485462188720703e-03,8.000016212463378906e-03,-2.210030704736709595e-02,-2.489535696804523468e-02,-3.835997764123533216e-02,-3.658260425992709841e-02,2.800000000000000000e+02
-5.263209342956542969e-03,-4.709661006927490234e-03,-4.466533660888671875e-03,-2.552622230723500252e-03,-1.572968900678262116e-02,-1.585696334806652175e-03,2.810000000000000000e+02
-1.052796840667724609e-03,7.741868495941162109e-03,-1.712176483124494553e-03,-8.539161353837698698e-05,-9.910288794923616251e-03,-1.886226857389039502e-03,2.820000000000000000e+02
-3.473520278930664062e-03,-4.516124725341796875e-03,-1.330728409811854362e-03,2.562924055382609367e-04,-6.878719305313474308e-03,-8.502455832757771503e-03,2.830000000000000000e+02
-4.315793514251708984e-03,-3.225803375244140625e-03,-1.277902163565158844e-03,3.036118578165769577e-04,-1.936877583651508417e-02,-9.783444143061315046e-03,2.840000000000000000e+02
3.595948219299316406e-04,5.118251312524080276e-03,-1.582861877977848053e-03,9.371548076160252094e-04,-1.662951907840515275e-02,-3.871630750383464603e-03,2.850000000000000000e+02
-1.491308212280273438e-04,1.572048664093017578e-02,-5.041964468546211720e-04,-4.483235825318843126e-04,-1.967407022944911432e-02,1.168314182830754167e-03,2.860000000000000000e+02
-3.368258476257324219e-03,-5.806446075439453125e-03,-1.163436681963503361e-03,2.060303813777863979e-04,-3.174118152179516983e-02,-9.725587947766900498e-03,2.870000000000000000e+02
-2.210557693615555763e-03,-4.387080669403076172e-03,-1.254734117537736893e-03,2.966511528939008713e-04,-2.392162781974249697e-02,-7.403571552202170558e-03,2.880000000000000000e+02
-5.157947540283203125e-03,-2.129077911376953125e-03,-1.267377752810716629e-03,3.092011029366403818e-04,-1.015507936376280895e-02,9.257385038406035216e-04,2.890000000000000000e+02
-2.399992942810058594e-02,-4.322528839111328125e-03,-1.430301181972026825e-02,1.211531925946474075e-02,-3.472716453432411754e-02,2.870521068074527449e-02,2.900000000000000000e+02
-4.326331615447998047e-02,3.458064794540405273e-02,-4.236453771591186523e-02,6.467761099338531494e-02,-3.929748816599953898e-02,8.883049640622608933e-02,2.910000000000000000e+02
-3.863149881362915039e-02,5.851608514785766602e-02,-1.041574105620384216e-01,6.116940826177597046e-02,-7.956613526762623678e-02,3.966924410676142543e-02,2.920000000000000000e+02
-5.284214019775390625e-02,6.290322542190551758e-02,-6.667423993349075317e-02,5.958954244852066040e-02,-4.968135447456489828e-02,2.082084266954553620e-02,2.930000000000000000e+02
-9.052574634552001953e-03,9.722590446472167969e-02,-9.886433929204940796e-02,2.740959450602531433e-02,-7.743833572696701140e-02,1.502560147291576165e-02,2.940000000000000000e+02
-4.726314544677734375e-02,1.961290836334228516e-02,-8.923121541738510132e-02,9.239382296800613403e-02,-7.150996640959306205e-02,4.528606899697340538e-02,2.950000000000000000e+02
-1.161053180694580078e-01,-2.109694480895996094e-02,-1.162520945072174072e-01,1.806078664958477020e-02,-9.235047009077845814e-02,7.426060825490354844e-03,2.960000000000000000e+02
-8.631467819213867188e-03,-1.677393913269042969e-03,-3.368814662098884583e-02,1.859088428318500519e-02,-4.228937610122329716e-02,1.215805052598228908e-02,2.970000000000000000e+02
5.157768726348876953e-03,8.864516019821166992e-02,-3.561960160732269287e-02,3.967313468456268311e-02,-6.276154529188460174e-02,8.120470097568444068e-03,2.980000000000000000e+02
4.947423934936523438e-03,7.941937446594238281e-02,5.933327134698629379e-03,5.388187617063522339e-02,-3.226177895614057434e-02,1.262526827864707268e-02,2.990000000000000000e+02
2.631545066833496094e-03,-1.354837417602539062e-02,2.551484154537320137e-03,7.755469996482133865e-03,-1.761095493442965676e-02,9.115605975438367814e-03,3.000000000000000000e+02
-1.684248447418212891e-03,7.032215595245361328e-03,1.046456769108772278e-02,1.754314452409744263e-02,-2.029241411965188036e-02,1.516790740610862720e-02,3.010000000000000000e+02
-1.052021907526068389e-04,-1.593548059463500977e-02,5.970613099634647369e-03,8.615311235189437866e-03,-1.155257430097478277e-02,-9.883935817194045015e-03,3.020000000000000000e+02
1.052618026733398438e-04,-1.161277294158935547e-02,2.647181972861289978e-02,3.945567458868026733e-02,-1.102296598756247192e-02,-1.557003826429625981e-02,3.030000000000000000e+02
4.210472106933593750e-04,-6.967782974243164062e-03,4.347041249275207520e-03,2.688742242753505707e-03,-7.537947470985351117e-03,-1.537671722512651273e-03,3.040000000000000000e+02
-1.052618026733398438e-04,-2.774238353595137596e-03,-4.909058567136526108e-03,1.946254051290452480e-03,-3.905844387399071138e-02,-1.874282573083885239e-02,3.050000000000000000e+02
-2.105832099914550781e-04,-3.096759319305419922e-03,7.750833756290376186e-04,-2.884772373363375664e-03,-6.102689904802360843e-02,-2.404474875235029785e-02,3.060000000000000000e+02
2.105832099914550781e-04,-6.064414978027343750e-03,-3.214884782209992409e-03,-3.199863014742732048e-03,-5.048610931582686590e-02,-2.597270875868007423e-02,3.070000000000000000e+02
-1.368403434753417969e-03,-4.838824272155761719e-03,1.673505175858736038e-03,-3.665960393846035004e-03,-2.952341329330820940e-02,-1.694580271438983488e-02,3.080000000000000000e+02
5.262494087219238281e-04,-2.193510532379150391e-03,3.143729642033576965e-03,-3.444844158366322517e-03,-4.249987649964737102e-02,1.717493165703976032e-02,3.090000000000000000e+02
-4.210472106933593750e-04,-9.031891822814941406e-04,1.710069627733901143e-04,-3.235847223550081253e-03,3.272837691764340917e-03,2.068552972368364884e-02,3.100000000000000000e+02
1.052618026733398438e-04,-2.129018306732177734e-03,1.086873933672904968e-03,-3.183960448950529099e-03,-9.980326823404439551e-03,1.370669532930812728e-02,3.110000000000000000e+02
1.263201236724853516e-03,-6.452202796936035156e-04,-4.938075435347855091e-04,-9.981842013075947762e-04,-7.157874216660253808e-03,-2.056969466819297265e-03,3.120000000000000000e+02
2.105236053466796875e-04,-1.741886138916015625e-03,-5.688509554602205753e-04,-1.990769291296601295e-03,-2.295497178331018517e-02,-2.841558571772900832e-03,3.130000000000000000e+02
-1.052618026733398438e-04,-3.871321387123316526e-04,-1.098578446544706821e-03,-1.007405691780149937e-03,-2.417643182041739891e-03,4.472004646502159009e-04,3.140000000000000000e+02
-7.368326187133789062e-04,-1.290261745452880859e-03,-5.134427337907254696e-04,-3.396939951926469803e-03,-1.266346518238670171e-02,-8.121429269861479838e-03,3.150000000000000000e+02
-3.158450126647949219e-04,5.548298358917236328e-03,-9.115883731283247471e-04,-6.013863021507859230e-04,3.331164770978833900e-03,-3.560598612942639241e-03,3.160000000000000000e+02
3.052651882171630859e-03,1.177419424057006836e-01,3.980843757744878531e-05,9.221177548170089722e-02,-2.645307208696490164e-03,4.951558770758524020e-02,3.170000000000000000e+02
-2.105295658111572266e-03,3.483891487121582031e-03,-5.170464515686035156e-02,6.221538037061691284e-02,-6.604344198798628440e-02,6.168245378288794711e-02,3.180000000000000000e+02
-1.894712331704795361e-03,0.000000000000000000e+00,-2.526710741221904755e-02,-4.066638648509979248e-02,2.828210508045270188e-03,-8.513421931852449553e-03,3.190000000000000000e+02
-1.263201236724853516e-03,0.000000000000000000e+00,-5.744590889662504196e-03,-4.503634572029113770e-02,-2.678364042105485510e-02,-1.835321421792102115e-02,3.200000000000000000e+02
1.894772052764892578e-03,0.000000000000000000e+00,-3.322308184579014778e-03,-2.641018107533454895e-02,2.766454257264072680e-03,-2.309137813067657641e-03,3.210000000000000000e+02
9.999990463256835938e-03,0.000000000000000000e+00,1.293097622692584991e-02,2.906872332096099854e-02,2.351211326635738175e-03,4.335339911078106567e-02,3.220000000000000000e+02
-1.263082027435302734e-03,0.000000000000000000e+00,-4.397231619805097580e-03,-2.985197119414806366e-02,-1.340065233791420951e-02,-5.510764800065071078e-03,3.230000000000000000e+02
-2.526283264160156250e-03,0.000000000000000000e+00,-1.303937053307890892e-03,-2.245422266423702240e-02,-1.258953414921926139e-02,-1.140506684582398567e-02,3.240000000000000000e+02
-4.210472106933593750e-04,0.000000000000000000e+00,-1.346486248075962067e-02,-1.324256695806980133e-02,-1.503232402356680097e-02,-1.328435841714359356e-02,3.250000000000000000e+02
-1.053214073181152344e-04,0.000000000000000000e+00,-8.207904174923896790e-03,-9.585806168615818024e-03,-1.893092767299719981e-02,-1.405756984240447149e-02,3.260000000000000000e+02
-4.210472106933593750e-04,0.000000000000000000e+00,1.655001076869666576e-03,-4.009111318737268448e-03,-8.936838800854829401e-03,-6.457171088260493796e-03,3.270000000000000000e+02
-7.368326187133789062e-04,0.000000000000000000e+00,1.587906270287930965e-03,-1.881323871202766895e-03,-8.422537237941618571e-03,-8.652874951418754179e-03,3.280000000000000000e+02
0.000000000000000000e+00,0.000000000000000000e+00,1.493436517193913460e-03,-7.801374304108321667e-04,-8.445390483765358169e-03,-5.375384875285105224e-03,3.290000000000000000e+02
1.052618026733398438e-04,0.000000000000000000e+00,-1.796797005226835608e-04,-1.664752606302499771e-03,-1.536887957740873389e-03,-1.507357452473906401e-03,3.300000000000000000e+02
4.297494888305664062e-05,0.000000000000000000e+00,-4.891880089417099953e-04,-1.409417367540299892e-03,9.949326947045200598e-05,-1.324617123004218078e-03,3.310000000000000000e+02
-4.297494160709902644e-05,0.000000000000000000e+00,-1.161358202807605267e-03,7.292957889148965478e-05,-6.725987635074481830e-03,-1.667887475637869210e-03,3.320000000000000000e+02
-1.052618026733398438e-03,0.000000000000000000e+00,-1.254446222446858883e-03,2.782181545626372099e-04,-9.006793385731626245e-03,-8.740169837272104836e-03,3.330000000000000000e+02
-2.105832099914550781e-04,0.000000000000000000e+00,-2.043019048869609833e-03,-7.473837467841804028e-04,-1.128183689195516592e-02,-6.402457095800451192e-04,3.340000000000000000e+02
2.105832099914550781e-04,0.000000000000000000e+00,-1.376546570099890232e-03,1.646138844080269337e-04,-6.879397155825195398e-03,-2.237987030566379598e-03,3.350000000000000000e+02
-2.736926078796386719e-03,0.000000000000000000e+00,-1.141970884054899216e-02,-1.095742336474359035e-03,-3.953438558799859948e-02,-1.955986757766492445e-02,3.360000000000000000e+02
-2.136838436126708984e-02,-1.341933012008666992e-02,-1.413735598325729370e-01,-1.178568899631500244e-01,-1.393296477075409712e-01,-9.642781715410819743e-02,3.370000000000000000e+02
-3.263157606124877930e-02,-1.987096667289733887e-01,-8.154986053705215454e-02,-1.905653625726699829e-01,-1.168311670020756310e-01,-1.440455024288045394e-01,3.380000000000000000e+02
-5.578994750976562500e-03,-1.807742714881896973e-01,-2.912031300365924835e-02,-1.970539838075637817e-01,-4.737585096236784921e-02,-1.615700141026241710e-01,3.390000000000000000e+02
-2.842009300366044044e-03,-9.593546390533447266e-02,2.937304088845849037e-03,-1.591720879077911377e-01,-3.926292397090946906e-02,-1.413972530788765170e-01,3.400000000000000000e+02
5.262494087219238281e-04,-7.722571492195129395e-02,2.121819416061043739e-03,-4.787982627749443054e-02,-1.574351695118814121e-02,-1.007343713275998809e-01,3.410000000000000000e+02
1.368421316146850586e-02,-4.374197125434875488e-02,2.398999594151973724e-02,-8.273601531982421875e-02,-6.477644532056459070e-03,-8.211670935103754232e-02,3.420000000000000000e+02
4.463166370987892151e-02,-4.767748713493347168e-02,3.775940742343664169e-03,-9.802024811506271362e-02,-2.615391523533006080e-02,-7.220761135751896376e-02,3.430000000000000000e+02
3.789472579956054688e-02,-3.554838895797729492e-02,-1.677729305811226368e-03,-3.251533210277557373e-02,8.548764817301268693e-03,-4.229959466606203478e-02,3.440000000000000000e+02
1.010525226593017578e-02,-9.419322013854980469e-03,3.943513333797454834e-02,-1.269510667771100998e-02,4.238599150283306471e-02,-1.417320263485877252e-02,3.450000000000000000e+02
2.936840057373046875e-02,-1.225829124450683594e-03,3.520584851503372192e-02,1.835162285715341568e-03,3.082363572208279834e-02,-9.540818351221225235e-03,3.460000000000000000e+02
6.631493568420410156e-03,-4.838705062866210938e-03,8.982546627521514893e-02,-5.904546473175287247e-03,7.763446123196615645e-02,5.628128254748010484e-03,3.470000000000000000e+02
-1.442092657089233398e-02,2.774178748950362206e-03,9.090726380236446857e-04,-9.459914639592170715e-03,4.026123713863682951e-02,-2.532729407982192704e-02,3.480000000000000000e+02
-9.052753448486328125e-03,-3.225803375244140625e-04,-2.267652004957199097e-02,-5.606855731457471848e-03,1.844751525117160895e-02,-7.065754157138171010e-03,3.490000000000000000e+02
2.568429708480834961e-02,1.600000262260437012e-02,5.877316743135452271e-02,-1.381547935307025909e-02,1.445191304781623387e-02,-1.667088240623737505e-02,3.500000000000000000e+02
-1.473844051361083984e-03,1.090320944786071777e-02,8.862848393619060516e-03,-5.222731735557317734e-03,3.657739775277946137e-02,-2.055036542607358019e-03,3.510000000000000000e+02
-5.578756332397460938e-03,3.258064389228820801e-02,-2.173962257802486420e-02,5.873207002878189087e-03,-1.632060023888826095e-03,1.154822883247463849e-02,3.520000000000000000e+02
-1.053214073181152344e-04,7.225900888442993164e-03,1.082257926464080811e-02,6.135166622698307037e-04,1.768679679995610599e-03,1.129326532978269793e-02,3.530000000000000000e+02
9.052693843841552734e-03,-6.452202796936035156e-05,-1.551433117128908634e-03,1.480082748457789421e-03,4.106264682520954779e-03,-1.560935003566354951e-02,3.540000000000000000e+02
1.968413591384887695e-02,2.257972955703735352e-03,1.819008961319923401e-02,-6.377134006470441818e-03,-2.666921760640761363e-02,-2.887870851671747729e-02,3.550000000000000000e+02
4.547375440597534180e-02,-2.774190902709960938e-02,1.553347613662481308e-02,-5.134154856204986572e-02,-5.209542944744782744e-02,-8.660154781452877870e-02,3.560000000000000000e+02
1.053214073181152344e-04,-4.187095165252685547e-02,-1.423796359449625015e-02,-7.624677568674087524e-02,-7.221392549786287418e-02,-1.243443428793744587e-01,3.570000000000000000e+02
9.052515961229801178e-03,-1.361289620399475098e-02,1.919876597821712494e-02,-1.001345664262771606e-01,-3.199461107907097812e-02,-1.012692707916285073e-01,3.580000000000000000e+02
-9.472966194152832031e-04,-2.038711309432983398e-02,-9.653978049755096436e-03,-3.020034544169902802e-02,-4.426030990765639217e-02,-8.799489568668139583e-02,3.590000000000000000e+02
3.368318080902099609e-03,-3.548383712768554688e-03,5.422499962151050568e-03,-3.779051185119897127e-04,-7.234980742536478715e-03,-3.257586325509809200e-02,3.600000000000000000e+02
4.211664199829101562e-04,4.451602697372436523e-03,-1.174887875095009804e-03,1.596755464561283588e-03,-1.470887704116918826e-02,-1.514522302031995338e-02,3.610000000000000000e+02
-1.894712331704795361e-03,4.774183034896850586e-03,7.920264266431331635e-03,5.006577353924512863e-03,3.293140261676796854e-02,1.868563241791965090e-02,3.620000000000000000e+02
-5.264282226562500000e-04,1.529034972190856934e-02,-2.875183476135134697e-03,1.971780322492122650e-03,5.511464503380025803e-03,1.416083083735053538e-02,3.630000000000000000e+02
-2.104043960571289062e-04,1.825803518295288086e-02,-1.283011748455464840e-03,6.014587124809622765e-04,-1.418480072965344618e-02,-8.534121329665578237e-03,3.640000000000000000e+02
-2.947390079498291016e-03,2.000004053115844727e-03,-2.154075074940919876e-03,1.965342817129567266e-04,-2.557831095307605551e-02,-1.888129153939521743e-02,3.650000000000000000e+02
-6.105363368988037109e-03,1.741945743560791016e-03,-5.401687230914831161e-03,-4.711253102868795395e-03,-2.935522601330120551e-02,1.258113111305125820e-02,3.660000000000000000e+02
-2.105176448822021484e-03,3.999978303909301758e-03,-1.648722914978861809e-03,-2.548967022448778152e-03,-2.319071129653238472e-02,6.533812331460664424e-03,3.670000000000000000e+02
-2.000093460083007812e-03,1.419365522451698780e-03,-3.820419544354081154e-03,-1.276112045161426067e-03,-8.911182468036571436e-03,4.942820331918507115e-04,3.680000000000000000e+02
-1.789510250091552734e-03,5.806386470794677734e-04,-4.790541715919971466e-03,-4.596671089529991150e-03,-8.557182249465888901e-03,-5.367029983286530914e-03,3.690000000000000000e+02
-1.368403434753417969e-03,3.483861684799194336e-03,-1.414737431332468987e-03,-8.965143351815640926e-04,-1.054085260794201950e-03,1.110191626792200736e-02,3.700000000000000000e+02
-7.017254829406738281e-04,6.881952285766601562e-04,-1.601812080480158329e-03,7.709506317041814327e-04,-1.500883825462118182e-02,4.400276552786741568e-03,3.710000000000000000e+02
-4.245519638061523438e-03,1.182764768600463867e-03,-1.315444358624517918e-03,3.748862945940345526e-04,2.290506845759310295e-02,1.079099430594787634e-02,3.720000000000000000e+02
-1.073688268661499023e-02,-4.709631204605102539e-03,-1.275785500183701515e-03,3.200357896275818348e-04,5.026025155948410372e-03,1.019352100109061077e-02,3.730000000000000000e+02
-2.873688749969005585e-02,-1.380646228790283203e-02,-3.639100492000579834e-02,4.333701450377702713e-03,-5.523420284978897143e-02,2.386772819563232062e-03,3.740000000000000000e+02
-1.431584358215332031e-02,1.045161485671997070e-02,-8.449479937553405762e-02,-3.471846133470535278e-02,-5.185932731510689564e-02,-8.795352960712793378e-04,3.750000000000000000e+02
-2.599990367889404297e-02,-9.032487869262695312e-04,-7.799018174409866333e-02,-8.270118385553359985e-03,-1.151033116253472599e-01,-3.301039529574056886e-02,3.760000000000000000e+02
-8.294737339019775391e-02,-1.387095451354980469e-02,-1.360601633787155151e-01,-8.227955549955368042e-03,-1.058054936980568073e-01,-2.509216895609767128e-02,3.770000000000000000e+02
-1.140000522136688232e-01,-2.083867788314819336e-02,-6.233050301671028137e-02,-2.393574267625808716e-02,-1.352393699789899983e-01,-4.998882882117516857e-02,3.780000000000000000e+02
-3.136840462684631348e-02,-6.141930818557739258e-02,-1.130233332514762878e-02,-1.249813213944435120e-01,-2.740218828451190802e-02,-9.476444134694972377e-02,3.790000000000000000e+02
2.736866474151611328e-03,-1.426451951265335083e-01,1.415111962705850601e-02,-8.896926790475845337e-02,7.849147371860709654e-03,-1.038250853517723726e-01,3.800000000000000000e+02
-1.157850027084350586e-03,-3.412904217839241028e-02,1.205602008849382401e-02,-5.676912143826484680e-02,-1.103578230704016505e-02,-5.980026572788155192e-02,3.810000000000000000e+02
-2.315789228305220604e-03,1.361290737986564636e-02,-3.238039091229438782e-02,-1.759247295558452606e-02,-3.786820018548553435e-02,-3.734885473125260091e-02,3.820000000000000000e+02
-1.263201236724853516e-03,5.999993532896041870e-03,-9.445620700716972351e-03,-1.867592567577958107e-03,-3.848752067490579520e-02,-1.378668671280691704e-02,3.830000000000000000e+02
-3.789514303207397461e-03,1.193548366427421570e-02,-1.986235566437244415e-02,-1.136030349880456924e-02,-2.972399523470059535e-02,-1.860041690249647495e-02,3.840000000000000000e+02
-4.736870527267456055e-03,8.193545043468475342e-03,-6.409318186342716217e-03,-2.245666692033410072e-03,-1.168328922176620210e-02,-1.004299618699611152e-02,3.850000000000000000e+02
9.474158287048339844e-04,1.870967447757720947e-03,-2.310441108420491219e-03,-1.897803624160587788e-03,-1.717931559315211132e-02,-1.323200420022119239e-02,3.860000000000000000e+02
3.157883882522583008e-03,7.354833185672760010e-03,-1.396402367390692234e-04,2.333154552616178989e-04,9.499833826970283113e-04,1.768366418711281307e-03,3.870000000000000000e+02
2.947449916973710060e-03,1.870967447757720947e-03,1.465962850488722324e-03,1.941514434292912483e-03,-9.860297834768161351e-03,1.090892379579599947e-02,3.880000000000000000e+02
1.789510250091552734e-03,1.258066389709711075e-02,1.269843196496367455e-03,1.572962151840329170e-03,-1.489902544155441433e-02,-6.987600437539098763e-03,3.890000000000000000e+02
5.263090133666992188e-04,4.903234541416168213e-03,-2.720029151532799006e-04,1.759856124408543110e-03,3.498411507646626006e-03,1.066099210879334347e-02,3.900000000000000000e+02
8.420943631790578365e-04,-6.451457738876342773e-05,-1.131280441768467426e-03,5.118387634865939617e-04,-1.306626497187757252e-02,-7.986964723628586782e-03,3.910000000000000000e+02
7.368028163909912109e-04,1.225806772708892822e-03,-6.944212946109473705e-04,1.252461457625031471e-03,1.485405313973453545e-04,7.550302939090328125e-04,3.920000000000000000e+02
-6.316006183624267578e-04,1.806452870368957520e-03,-2.119130920618772507e-03,3.862532321363687515e-03,-1.210881966709465019e-02,-1.100099953510869089e-02,3.930000000000000000e+02
-3.771185874938964844e-04,5.940794362686574459e-04,-1.986521820072084665e-04,1.960734836757183075e-03,-1.065755305334725733e-02,7.875773783521666793e-03,3.940000000000000000e+02
3.771483898162841797e-04,3.212362527847290039e-03,-2.612755342852324247e-04,1.452679163776338100e-03,-5.783358720846010215e-03,-3.750655175826206333e-03,3.950000000000000000e+02
-2.980232238769531250e-08,9.483866393566131592e-03,-4.972195019945502281e-04,7.135377964004874229e-04,6.785163127759119561e-03,-1.872214206169175998e-04,3.960000000000000000e+02
-9.472966194152832031e-04,5.354829132556915283e-03,-1.162470434792339802e-03,3.669352736324071884e-04,-2.559799663180317708e-03,-7.936620134864208476e-04,3.970000000000000000e+02
-2.105236053466796875e-04,8.709676563739776611e-03,-1.254600239917635918e-03,3.189346753060817719e-04,5.532475418823512570e-05,-6.008150245715992988e-03,3.980000000000000000e+02
1.157820224761962891e-03,2.509675920009613037e-02,-6.347839953377842903e-04,5.565268220379948616e-04,5.829220322932648912e-03,1.028315820765879351e-02,3.990000000000000000e+02
9.999990463256835938e-03,1.204516440629959106e-01,1.012745685875415802e-02,7.383648306131362915e-02,3.711553276632173493e-02,9.417688954650582644e-02,4.000000000000000000e+02
6.663155555725097656e-02,2.687096595764160156e-01,3.147564455866813660e-02,1.935801506042480469e-01,1.012541355285208056e-01,1.663220371827414112e-01,4.010000000000000000e+02
2.294740080833435059e-02,2.289032489061355591e-01,1.229084003716707230e-02,2.057914882898330688e-01,2.237277449633268134e-02,1.516895082296105812e-01,4.020000000000000000e+02
8.042103052139282227e-02,1.559998989105224609e-01,2.059666998684406281e-02,2.122475802898406982e-01,5.246655164260971560e-02,1.543684164512573176e-01,4.030000000000000000e+02
1.689473390579223633e-01,7.051622867584228516e-02,1.734147667884826660e-01,8.663369715213775635e-02,1.088802958011427791e-01,5.236594254533377679e-02,4.040000000000000000e+02
1.263260841369628906e-03,-9.032487869262695312e-04,1.511070225387811661e-02,1.448672031983733177e-03,4.028592820408505304e-02,3.215942704106300454e-03,4.050000000000000000e+02
2.947330474853515625e-03,-1.761293411254882812e-02,1.112108211964368820e-02,-4.941921215504407883e-03,6.303611602601222330e-02,1.453141354257136975e-02,4.060000000000000000e+02
3.736835718154907227e-02,5.806505680084228516e-03,1.983235776424407959e-02,1.790804974734783173e-02,7.110975653249340667e-02,3.284211599112474289e-02,4.070000000000000000e+02
1.452636718750000000e-02,-2.774178981781005859e-03,8.685340173542499542e-03,3.074237378314137459e-03,4.709200093139465082e-03,-9.300232018901177788e-03,4.080000000000000000e+02
2.515780925750732422e-02,9.870886802673339844e-03,5.135427787899971008e-02,1.678803376853466034e-02,4.726060202318649317e-02,1.297372464388701907e-02,4.090000000000000000e+02
1.484215259552001953e-02,5.612969398498535156e-03,7.685563992708921432e-03,-9.157119784504175186e-04,3.325261516487998392e-02,1.296545060876369559e-04,4.100000000000000000e+02
7.368922233581542969e-04,0.000000000000000000e+00,-6.255524931475520134e-04,-8.891243487596511841e-03,7.678463860318629486e-02,2.730612397723497509e-02,4.110000000000000000e+02
-3.368437057361006737e-03,0.000000000000000000e+00,-9.605335071682929993e-04,-4.733794834464788437e-03,2.320577448247362895e-02,1.366704380980565681e-02,4.120000000000000000e+02
-5.999982357025146484e-03,-2.774178981781005859e-03,-3.220254555344581604e-03,-3.756114980205893517e-03,-1.422260995378898940e-02,-7.349881639754030083e-03,4.130000000000000000e+02
-5.052804946899414062e-03,-1.167744398117065430e-02,-1.199562568217515945e-03,-1.973645994439721107e-03,-9.866855883943870253e-03,-7.567077769030317036e-03,4.140000000000000000e+02
-2.315759658813476562e-03,-9.548306465148925781e-03,-7.013201247900724411e-04,-1.436812453903257847e-03,-2.221537320396205217e-03,-3.635865929456111312e-03,4.150000000000000000e+02
-8.210361003875732422e-03,-8.258163928985595703e-03,-4.640122409909963608e-03,-6.102749612182378769e-03,1.055751241304414556e-03,-2.747872099529446999e-02,4.160000000000000000e+02
-1.936858706176280975e-02,-5.806505680084228516e-03,-1.562860421836376190e-02,-6.056572310626506805e-03,-2.149390312150956106e-02,-4.912350896166262082e-04,4.170000000000000000e+02
-6.210505962371826172e-03,-4.193603992462158203e-03,-1.413848809897899628e-02,1.926914592331741005e-05,1.269260458320964347e-02,5.739398681146590242e-03,4.180000000000000000e+02
-1.894712331704795361e-03,-2.838671207427978516e-03,-2.973834285512566566e-03,-1.070578582584857941e-04,1.866004024535072858e-03,-7.397858929986345089e-03,4.190000000000000000e+02
-2.210497856140136719e-03,-3.225862979888916016e-03,-1.431641867384314537e-03,-7.465326343663036823e-04,-6.480936433743700320e-03,-5.299873425468781818e-03,4.200000000000000000e+02
-1.894652843475341797e-03,-3.354728221893310547e-03,-1.218065386638045311e-03,-8.350927382707595825e-04,4.206907455572395094e-03,1.616367349883088278e-03,4.210000000000000000e+02
-1.894772052764892578e-03,-3.354907035827636719e-03,-9.313704795204102993e-04,-6.244436372071504593e-04,5.427954453520733580e-03,6.485847660444798990e-03,4.220000000000000000e+02
-7.367730140686035156e-04,-1.612842082977294922e-03,-1.222595572471618652e-03,1.816396979847922921e-04,-1.695245890243946008e-03,-1.748872510589194462e-03,4.230000000000000000e+02
8.420943631790578365e-04,-1.419365406036376953e-03,-1.262926962226629257e-03,2.932732750196009874e-04,-9.635498705184986079e-03,-1.175324364688412615e-02,4.240000000000000000e+02
-1.263201236724853516e-03,-2.451598644256591797e-03,-1.268512452952563763e-03,3.087332879658788443e-04,-5.904679610674312684e-04,-9.495361524735901337e-04,4.250000000000000000e+02
1.192092895507812500e-07,-2.258002758026123047e-03,-9.406976751051843166e-04,5.555523093789815903e-04,5.578935353327096891e-03,1.187810097472019599e-02,4.260000000000000000e+02
-8.422136306762695312e-04,-1.677393913269042969e-03,-1.223887200467288494e-03,3.450560325291007757e-04,1.651500464897281972e-02,5.454008306176816312e-03,4.270000000000000000e+02
-1.096427440643310547e-03,-1.072704792022705078e-03,-1.263105892576277256e-03,3.159046464134007692e-04,4.327646745010849116e-03,3.055433551184927321e-03,4.280000000000000000e+02
-1.429736614227294922e-03,-2.153277397155761719e-03,-1.268537133000791073e-03,3.118675085715949535e-04,6.838107064345955166e-03,-1.785741025448484010e-04,4.290000000000000000e+02
-4.211664199829101562e-04,-4.515647888183593750e-04,-1.269289408810436726e-03,3.113083948846906424e-04,4.407136306899595013e-03,1.110889663603653599e-02,4.300000000000000000e+02
-1.157879829406738281e-03,-2.322554588317871094e-03,-1.269393484108150005e-03,3.112309786956757307e-04,-3.227722961442136551e-03,-8.202830999571308901e-04,4.310000000000000000e+02
-3.789544105529785156e-03,-6.452202796936035156e-04,-2.935333177447319031e-03,-1.167759415693581104e-03,-1.184926164067867660e-02,-1.289370824564106677e-02,4.320000000000000000e+02
-8.526325225830078125e-03,-4.322588443756103516e-03,-3.134313598275184631e-02,-4.603213071823120117e-02,-4.379889356175681314e-02,-5.197302782167589896e-02,4.330000000000000000e+02
-4.315793514251708984e-03,-4.064506292343139648e-02,-6.469589192420244217e-03,-2.873590029776096344e-02,-3.161059949266942226e-02,-4.396752892248567690e-02,4.340000000000000000e+02
-1.357895135879516602e-02,-1.644516587257385254e-01,-2.135720662772655487e-02,-9.350710362195968628e-02,-3.316255575211002338e-02,-8.436711557608678191e-02,4.350000000000000000e+02
4.694736003875732422e-02,1.264524459838867188e-02,6.696828454732894897e-02,-9.699530154466629028e-02,3.595494555278833104e-02,-3.804416190911652507e-02,4.360000000000000000e+02
9.305274486541748047e-02,-1.148390769958496094e-02,3.101623244583606720e-02,-1.229600682854652405e-01,2.700206082084832815e-02,-7.757654824263138238e-02,4.370000000000000000e+02
6.505250930786132812e-02,-6.419354677200317383e-02,-2.833670750260353088e-02,-1.545933187007904053e-01,-1.387870300507021426e-03,-8.461491815879806921e-02,4.380000000000000000e+02
2.663159370422363281e-02,-6.452202796936035156e-04,-1.337384246289730072e-02,-5.419018119573593140e-02,-7.688069345310566405e-02,-7.689088602897076186e-02,4.390000000000000000e+02
0.000000000000000000e+00,1.354873180389404297e-03,-3.282797709107398987e-02,-6.946924328804016113e-02,-2.650797159805406977e-02,-4.891465781997261786e-02,4.400000000000000000e+02
0.000000000000000000e+00,2.632260508835315704e-02,5.073702428489923477e-03,-3.833967447280883789e-02,-2.116464290136477189e-02,-3.499593775743869983e-02,4.410000000000000000e+02
0.000000000000000000e+00,2.851611375808715820e-02,-5.844779778271913528e-03,-1.057654060423374176e-02,-1.450544050438473676e-02,-3.709678879479927360e-02,4.420000000000000000e+02
0.000000000000000000e+00,1.619356870651245117e-02,-1.336847059428691864e-02,-1.768669858574867249e-02,-1.580619958049922502e-02,-3.898566805849368322e-02,4.430000000000000000e+02
0.000000000000000000e+00,1.664519309997558594e-02,-1.652171462774276733e-02,-1.306468620896339417e-02,-2.939185672530086890e-02,-2.337682139134611425e-02,4.440000000000000000e+02
0.000000000000000000e+00,-2.451539039611816406e-03,-2.344123087823390961e-02,-4.794700071215629578e-03,-2.086517719869718235e-02,-2.115473074659179886e-02,4.450000000000000000e+02
0.000000000000000000e+00,-2.000033855438232422e-03,-6.520658731460571289e-03,5.238931626081466675e-04,-1.373262396010588304e-02,-6.900337585081350866e-03,4.460000000000000000e+02
0.000000000000000000e+00,-9.033679962158203125e-04,-1.051296945661306381e-03,3.240156220272183418e-04,-2.867299130613343294e-03,-9.835321741885505453e-03,4.470000000000000000e+02
0.000000000000000000e+00,7.097125053405761719e-04,6.593884900212287903e-04,1.632651430554687977e-03,-6.809970016939281834e-03,-8.852153734754564240e-03,4.480000000000000000e+02
0.000000000000000000e+00,-1.677393913269042969e-03,1.280264463275671005e-03,-2.545302268117666245e-04,2.616869492573226097e-03,-5.397713122729186352e-03,4.490000000000000000e+02
0.000000000000000000e+00,-1.291036605834960938e-04,-1.215410535223782063e-03,1.889518927782773972e-03,-1.654628562864068897e-02,-2.944255063902767589e-02,4.500000000000000000e+02
0.000000000000000000e+00,1.419544219970703125e-03,-2.980922814458608627e-03,1.162567175924777985e-03,-6.325787474407817967e-03,-6.392748046867513523e-03,4.510000000000000000e+02
0.000000000000000000e+00,-1.291036605834960938e-04,-5.157351261004805565e-04,-4.322066961321979761e-04,-6.411318198702886662e-03,-7.667798530477054619e-03,4.520000000000000000e+02
0.000000000000000000e+00,-2.193510532379150391e-03,-2.076330129057168961e-03,3.724320849869400263e-04,-6.969013011129732149e-03,-4.471953814063178712e-03,4.530000000000000000e+02
0.000000000000000000e+00,-9.032487869262695312e-04,1.592401240486651659e-04,-5.707346717827022076e-04,-2.881345244655619808e-02,-1.663520691062547741e-02,4.540000000000000000e+02
0.000000000000000000e+00,-8.386373519897460938e-04,-7.406289223581552505e-04,-5.878329393453896046e-04,-8.043406587291634935e-03,-2.619850101906934237e-03,4.550000000000000000e+02
0.000000000000000000e+00,-5.806684494018554688e-04,-8.652508258819580078e-04,-5.902008851990103722e-04,-2.756085546675279829e-03,-1.070944177871485659e-03,4.560000000000000000e+02
0.000000000000000000e+00,-6.450414657592773438e-04,-1.569846644997596741e-03,-9.563663043081760406e-04,1.501755437646412616e-03,-1.485454132876040667e-03,4.570000000000000000e+02
0.000000000000000000e+00,2.579092979431152344e-04,-1.311017433181405067e-03,1.356721040792763233e-04,4.201506542547583933e-03,-1.913739418698739980e-03,4.580000000000000000e+02
0.000000000000000000e+00,-1.642525196075439453e-03,-1.275172457098960876e-03,2.869073068723082542e-04,-1.201497239693161134e-02,-1.145590578606348053e-02,4.590000000000000000e+02
0.000000000000000000e+00,-9.382367134094238281e-04,-1.270208391360938549e-03,3.078517038375139236e-04,-5.174393550250178109e-04,6.815536320758930344e-04,4.600000000000000000e+02
0.000000000000000000e+00,-5.805492401123046875e-04,-1.269520842470228672e-03,3.107522497884929180e-04,-2.436285873907984012e-03,-2.209442605634687196e-03,4.610000000000000000e+02
0.000000000000000000e+00,-8.774280548095703125e-03,-1.191625255160033703e-03,-6.669069261988624930e-05,8.104363755447430151e-03,9.475732203767295303e-03,4.620000000000000000e+02
0.000000000000000000e+00,-1.709681749343872070e-02,-1.824208721518516541e-02,3.077315166592597961e-03,-3.137111016810578690e-02,-7.879903291270418109e-03,4.630000000000000000e+02
-4.463165998458862305e-02,-3.948378562927246094e-02,-1.568614691495895386e-01,-9.590651839971542358e-02,-1.354828357518442772e-01,-3.976966308956519924e-02,4.640000000000000000e+02
-1.944209337234497070e-01,-1.280645132064819336e-01,-1.768660098314285278e-01,-1.305169165134429932e-01,-1.622750647181874228e-01,-1.159449691135243654e-01,4.650000000000000000e+02
-2.042105793952941895e-01,-1.121289432048797607e-01,-1.869084089994430542e-01,-1.067980155348777771e-01,-1.479522029050031051e-01,-1.232087221183162384e-01,4.660000000000000000e+02
-1.718947440385818481e-01,-2.412903308868408203e-02,-1.785996407270431519e-01,-5.901517346501350403e-02,-2.019927532756184974e-01,-6.111314182744420620e-02,4.670000000000000000e+02
-1.323157548904418945e-01,-1.316127181053161621e-02,-1.593295931816101074e-01,-9.427980519831180573e-03,-1.671498359447411985e-01,-3.301885987785135868e-02,4.680000000000000000e+02
-3.842109441757202148e-02,-8.967757225036621094e-03,-5.226416885852813721e-02,-2.952085435390472412e-02,-4.365560544112412344e-02,-2.663094067861515590e-02,4.690000000000000000e+02
-6.105229258537292480e-03,-2.393558621406555176e-02,-1.778368465602397919e-02,-2.051522210240364075e-02,-7.199041201788247690e-02,-5.242810394669827900e-02,4.700000000000000000e+02
1.094737648963928223e-02,-4.238709807395935059e-02,-4.809748381376266479e-03,-8.526818454265594482e-02,-7.052084209441922269e-03,-5.579512833425059881e-02,4.710000000000000000e+02
5.894720554351806641e-03,-8.587092161178588867e-02,-6.402029655873775482e-03,-9.626799821853637695e-02,-9.387285918412757724e-03,-9.396601381509572803e-02,4.720000000000000000e+02
-2.421036362648010254e-03,-1.032903343439102173e-01,-4.062787164002656937e-03,-4.500195384025573730e-02,-5.113361932105675578e-02,-1.082114706299419638e-01,4.730000000000000000e+02
-1.052469015121459961e-04,-7.935479283332824707e-03,8.158854208886623383e-03,-3.837440907955169678e-02,-6.431762222312897848e-02,-7.097568073651761011e-02,4.740000000000000000e+02
-7.578939199447631836e-03,1.548385620117187500e-02,1.243872335180640221e-03,-1.527512725442647934e-02,1.254121728214663278e-02,-2.811431404091901953e-02,4.750000000000000000e+02
5.263134837150573730e-03,1.683869957923889160e-02,-2.138503594323992729e-03,-1.290043583139777184e-03,3.939194619656749552e-03,2.667690654804433237e-02,4.760000000000000000e+02
5.894705187529325485e-03,1.438710093498229980e-02,1.456970116123557091e-03,2.099124947562813759e-03,-3.741669444535800082e-04,-2.299457660664638858e-03,4.770000000000000000e+02
6.316006183624267578e-04,2.387106418609619141e-03,-3.111221827566623688e-03,6.572912912815809250e-03,1.318521267005934305e-03,3.176040840557492473e-02,4.780000000000000000e+02
-1.052916049957275391e-04,3.677397966384887695e-03,-8.293822407722473145e-03,5.152663681656122208e-03,-4.691915278568359327e-02,-2.963219484792695146e-04,4.790000000000000000e+02
-3.684163093566894531e-03,-4.387095570564270020e-03,-4.947292036376893520e-04,-7.210518815554678440e-04,-4.398293512652884374e-02,-1.239355433804290030e-02,4.800000000000000000e+02
-8.526340126991271973e-03,-2.606450021266937256e-02,-4.973856732249259949e-03,-7.620299700647592545e-03,-2.588456340220446350e-02,-2.493059445009526698e-02,4.810000000000000000e+02
-5.894705653190612793e-03,-4.716128110885620117e-02,1.606865599751472473e-02,-6.885360926389694214e-02,-4.788619275903016614e-03,-6.784628590180030727e-02,4.820000000000000000e+02
1.294735074043273926e-02,-6.916128844022750854e-02,8.351027965545654297e-02,-1.062846332788467407e-01,2.206550012059693699e-02,-5.110647981800919837e-02,4.830000000000000000e+02
1.536844670772552490e-02,-6.193548440933227539e-03,1.971406675875186920e-02,-4.159327596426010132e-02,1.312220110144046714e-02,-3.765123445439932937e-02,4.840000000000000000e+02
2.105385065078735352e-04,7.870970293879508972e-03,-1.071470207534730434e-03,-1.108881644904613495e-02,-3.391684492514368543e-03,-1.130189795638603112e-02,4.850000000000000000e+02
0.000000000000000000e+00,4.580646753311157227e-03,-9.497935883700847626e-03,-1.111709512770175934e-03,-6.121960638559897916e-02,-2.558754697562415359e-02,4.860000000000000000e+02
3.158003091812133789e-04,2.064513042569160461e-03,-5.391351412981748581e-03,-5.722654896089807153e-05,-4.709091062780856873e-02,-4.091963500917616958e-04,4.870000000000000000e+02
1.052170991897583008e-04,1.161290705204010010e-02,7.905779057182371616e-06,1.923148403875529766e-03,-1.875668300543864575e-02,-1.351771296772907860e-02,4.880000000000000000e+02
2.000033855438232422e-03,1.361290365457534790e-02,-1.177520491182804108e-03,1.830223947763442993e-03,1.382403186272362916e-02,2.256398551459071200e-02,4.890000000000000000e+02
2.526268362998962402e-03,7.161289453506469727e-03,-7.091134903021156788e-04,2.061594743281602859e-03,1.678322329735237872e-02,1.851322091711393725e-02,4.900000000000000000e+02
3.158003091812133789e-04,1.064515113830566406e-02,-1.779403537511825562e-03,5.248927045613527298e-03,-8.477182496899438036e-03,1.227663815650370527e-02,4.910000000000000000e+02
1.052618026733398438e-04,5.290314555168151855e-03,-7.924675592221319675e-04,2.535047009587287903e-03,1.134169364138681857e-03,2.528433959330972369e-03,4.920000000000000000e+02
2.315774559974670410e-03,3.225810825824737549e-03,-6.474994588643312454e-04,1.532653346657752991e-03,7.127612073095868084e-03,5.429726992309924505e-03,4.930000000000000000e+02
1.684203743934631348e-03,2.774201333522796631e-03,-5.507072200998663902e-04,7.246133172884583473e-04,-7.960381231453261819e-03,-4.967129926126467865e-03,4.940000000000000000e+02
5.263090133666992188e-04,5.548402667045593262e-03,-1.482153427787125111e-03,9.954588022083044052e-04,-1.233732966098965989e-03,9.161057948378903415e-04,4.950000000000000000e+02
6.316006183624267578e-04,8.774183690547943115e-03,-4.390262183733284473e-04,1.318999100476503372e-03,9.985102752187557940e-03,2.179916586826879943e-02,4.960000000000000000e+02
-1.096427440643310547e-04,6.451606750488281250e-04,-2.489065984264016151e-03,4.296289756894111633e-03,2.103642137290862024e-03,2.995550030232441152e-03,4.970000000000000000e+02
1.096427440643310547e-04,7.742122397758066654e-04,1.637225039303302765e-03,3.237685188651084900e-03,1.060375260227175431e-02,8.380105622473599247e-03,4.980000000000000000e+02
-4.210472106933593750e-04,4.064507782459259033e-03,-9.518779697827994823e-04,2.012272598221898079e-03,1.637811902215524640e-02,2.616372378481646166e-02,4.990000000000000000e+02
4.210472106933593750e-04,8.387118577957153320e-04,-4.460396885406225920e-04,1.030233502388000488e-02,-1.313548318602197895e-03,2.984802340653236463e-03,5.000000000000000000e+02
4.210621118545532227e-04,6.903216242790222168e-03,7.751160301268100739e-03,3.300039842724800110e-02,3.029690054708567004e-02,3.896973570052875147e-02,5.010000000000000000e+02
2.336841821670532227e-02,9.729031473398208618e-02,4.762537404894828796e-02,1.748159676790237427e-01,7.444606669976394642e-02,1.561175873989295582e-01,5.020000000000000000e+02
6.536844372749328613e-02,1.593548953533172607e-01,1.450027339160442352e-02,1.998353600502014160e-01,6.677740304338541932e-03,1.005466040699500851e-01,5.030000000000000000e+02
4.842072725296020508e-03,1.675482988357543945e-01,1.716620847582817078e-02,1.985858827829360962e-01,8.445207976593849253e-02,1.083743545104853823e-01,5.040000000000000000e+02
2.281052172183990479e-01,-1.722580194473266602e-02,1.745201647281646729e-01,7.308089733123779297e-02,1.618791320984200865e-01,5.662873715901417526e-02,5.050000000000000000e+02
1.607368588447570801e-01,3.651612997055053711e-02,1.719262599945068359e-01,2.897498011589050293e-02,1.349411879357518274e-01,3.528001659276380764e-02,5.060000000000000000e+02
8.200007677078247070e-02,2.477419376373291016e-02,1.293017864227294922e-01,-1.141016930341720581e-02,1.169131169327357611e-01,1.844874836956411635e-02,5.070000000000000000e+02
1.010525822639465332e-01,1.599997282028198242e-02,1.823532283306121826e-01,2.859415952116250992e-03,1.035470915950753579e-01,1.181435255811436047e-03,5.080000000000000000e+02
8.673686534166336060e-02,3.696775436401367188e-02,1.920684128999710083e-01,1.096367742866277695e-02,7.949055191522802488e-02,-1.054093641075476429e-03,5.090000000000000000e+02
0.000000000000000000e+00,-4.825806617736816406e-02,4.441812634468078613e-02,-2.790946327149868011e-02,1.492789802887806161e-02,-4.622050170201896790e-02,5.100000000000000000e+02
0.000000000000000000e+00,-1.322573423385620117e-02,1.610097847878932953e-02,-9.190486889565363526e-05,4.232449182206110549e-03,6.181748811734055771e-03,5.110000000000000000e+02
-8.421540260314941406e-04,-4.838764667510986328e-03,2.225923538208007812e-02,-1.999764889478683472e-02,5.948485957117277678e-03,-2.312685218624133121e-02,5.120000000000000000e+02
-7.157980930060148239e-03,-4.903197288513183594e-03,-8.017368614673614502e-03,-1.148049067705869675e-02,-9.727112571230378535e-03,-1.282856008465671493e-02,5.130000000000000000e+02
-1.063138246536254883e-02,-1.935482025146484375e-03,-6.370276678353548050e-03,-4.913978627882897854e-04,-8.139874604721875073e-03,-1.022592240723119161e-02,5.140000000000000000e+02
-8.526384830474853516e-03,-2.064526081085205078e-03,-1.856543123722076416e-02,-9.010932408273220062e-03,-1.507730733731271755e-02,-1.011066624985246243e-02,5.150000000000000000e+02
-9.894788265228271484e-03,-2.709686756134033203e-03,-2.670636400580406189e-02,-1.727420091629028320e-02,-1.654555008872371502e-02,-1.454639072292196467e-02,5.160000000000000000e+02
-1.073670387268066406e-02,1.870989799499511719e-03,-7.112366147339344025e-03,-4.360164050012826920e-03,-1.350871901630412708e-02,-9.994680119337573387e-03,5.170000000000000000e+02
-7.578969001770019531e-03,-1.870989799499511719e-03,-9.021654725074768066e-03,-8.766368962824344635e-03,-2.507069569524844610e-02,-1.084806142670258211e-02,5.180000000000000000e+02
-1.263165473937988281e-02,-7.225811481475830078e-03,-1.090245787054300308e-02,-7.647516671568155289e-03,-3.256891941004269597e-02,-2.166790962698383893e-02,5.190000000000000000e+02
-4.315972328186035156e-03,7.483839988708496094e-03,-2.751715946942567825e-03,-1.127435942180454731e-03,-2.444967542870912780e-02,-7.302297486649567126e-03,5.200000000000000000e+02
-2.842009300366044044e-03,-8.774161338806152344e-03,1.223010825924575329e-03,-1.062481431290507317e-03,-4.050710230183884875e-03,-8.032926822064800909e-03,5.210000000000000000e+02
-1.052558422088623047e-03,5.225837230682373047e-03,-1.236513140611350536e-03,7.479659980162978172e-04,-4.489384845940413982e-03,-3.209056363926293676e-03,5.220000000000000000e+02
-1.092076301574707031e-03,3.602147102355957031e-03,-6.694151088595390320e-04,-5.554076051339507103e-04,8.974278800422119673e-06,-1.059469930575901442e-04,5.230000000000000000e+02
4.605650901794433594e-04,-2.505421638488769531e-03,-1.498593133874237537e-03,8.181901066564023495e-04,-4.906326781061842723e-03,-8.057407877238159655e-04,5.240000000000000000e+02
-1.999914646148681641e-03,2.129077911376953125e-03,3.037209098692983389e-04,-1.674603699939325452e-04,5.901412748330336910e-04,2.003583638447894999e-03,5.250000000000000000e+02
-2.105832099914550781e-04,-1.096785068511962891e-03,-4.960545920766890049e-04,-2.022343833232298493e-04,-2.587915006897478776e-03,6.845976800900599457e-03,5.260000000000000000e+02
-7.684290409088134766e-03,-2.903223037719726562e-03,-7.940992712974548340e-03,3.134353086352348328e-03,-5.435043412668960627e-02,-1.432634070931015913e-02,5.270000000000000000e+02
-4.547369480133056641e-02,-5.354821681976318359e-03,-2.308333292603492737e-02,6.663278210908174515e-03,-8.908116204703731000e-02,-2.832762345152883832e-02,5.280000000000000000e+02
-2.326321415603160858e-02,2.793544530868530273e-02,-4.097713157534599304e-02,-2.523237280547618866e-02,-1.128594162772884602e-01,-4.184410696044160716e-02,5.290000000000000000e+02
-1.263153553009033203e-02,-7.935464382171630859e-03,-1.470275074243545532e-01,-3.348944336175918579e-02,-9.541161827768007697e-02,-3.732104586103357491e-02,5.300000000000000000e+02
-6.757891178131103516e-02,3.548324108123779297e-03,-7.276219129562377930e-02,-3.127654641866683960e-02,-7.946323385134235195e-02,-1.649882812632808005e-02,5.310000000000000000e+02
-4.210525751113891602e-02,2.264517545700073242e-02,-2.101635374128818512e-02,-1.324203517287969589e-02,-4.357445705129237012e-02,-4.070492563892669224e-02,5.320000000000000000e+02
-1.052618026733398438e-03,1.109677553176879883e-02,-4.218240268528461456e-03,-1.204877276904881001e-03,-1.929542169740017243e-02,-1.902301698863140267e-02,5.330000000000000000e+02
4.210472106933593750e-04,-1.200002431869506836e-02,-1.677790540270507336e-03,1.012561042443849146e-04,-3.041942730710900378e-03,-7.524853870790049193e-03,5.340000000000000000e+02
2.105295658111572266e-03,-1.548349857330322266e-03,1.171085867099463940e-03,-3.329033264890313148e-03,4.162413697572020510e-02,-5.307388654218980761e-03,5.350000000000000000e+02
6.842106580734252930e-02,-1.870989799499511719e-03,7.505153864622116089e-02,-2.411577291786670685e-02,8.934536105023482833e-02,1.142814922228529984e-02,5.360000000000000000e+02
1.915782690048217773e-02,-1.877415180206298828e-02,3.547251597046852112e-02,-2.389978035353124142e-04,8.632920235808683174e-02,1.667518494391090345e-03,5.370000000000000000e+02
-6.947338581085205078e-03,-1.432257890701293945e-02,1.932304352521896362e-02,-3.420846303924918175e-03,5.578861252678279925e-02,1.342362541616320959e-03,5.380000000000000000e+02
-1.052635908126831055e-02,-5.935490131378173828e-03,6.001633778214454651e-02,7.278483244590461254e-04,7.755831121703238296e-02,1.539407676898951749e-02,5.390000000000000000e+02
-3.157913684844970703e-03,-3.677368164062500000e-03,1.383270835503935814e-03,1.394185819663107395e-03,-1.125346194591436699e-02,-1.107400364368738011e-02,5.400000000000000000e+02
-2.736806869506835938e-03,-1.096844673156738281e-03,-9.025209583342075348e-03,7.091211591614410281e-05,-2.126274785566906189e-02,-1.094717566482439342e-02,5.410000000000000000e+02
-2.210497856140136719e-03,-7.741451263427734375e-04,-2.343502128496766090e-03,2.779387286864221096e-04,-1.574287000571494843e-02,-1.277487017220857446e-02,5.420000000000000000e+02
-2.736866474151611328e-03,-1.096725463867187500e-03,-4.633729346096515656e-03,-2.596143167465925217e-03,-1.696956515699632462e-02,-1.395883321006718969e-02,5.430000000000000000e+02
-1.684248447418212891e-03,2.709627151489257812e-03,-1.735331141389906406e-03,-9.141873306361958385e-05,-6.259016623583413264e-03,-7.663025554532243433e-03,5.440000000000000000e+02
2.105355262756347656e-03,1.819348335266113281e-02,-1.005346770398318768e-03,5.001357058063149452e-04,-7.144530451191677400e-03,-4.964234301305769925e-03,5.450000000000000000e+02
5.010533332824707031e-02,3.903228044509887695e-02,3.719551023095846176e-04,8.461626246571540833e-03,3.961549264192232300e-03,4.213725998310291487e-02,5.460000000000000000e+02
-6.947457790374755859e-03,4.329031705856323242e-02,-2.013266272842884064e-02,1.182517185807228088e-01,-4.997529095010833089e-03,8.187654710668912372e-02,5.470000000000000000e+02
-2.852636575698852539e-02,8.645118214190006256e-03,8.997873403131961823e-03,4.232840612530708313e-02,-4.455513573387293036e-02,6.094668357283294924e-02,5.480000000000000000e+02
-1.631569862365722656e-02,-1.000005006790161133e-02,-1.219140551984310150e-02,-1.762663759291172028e-02,-1.215132645708649761e-02,-6.448319193275597883e-03,5.490000000000000000e+02
-3.263235092163085938e-03,-8.709609508514404297e-03,-2.476016059517860413e-03,-2.775284228846430779e-03,-2.000842895013565936e-03,-3.262316252306191044e-03,5.500000000000000000e+02
-5.263090133666992188e-04,-4.774212837219238281e-03,-1.633382489671930671e-04,-2.278384985402226448e-03,-3.017465167570509976e-03,-4.728238451646493701e-03,5.510000000000000000e+02
-3.157854080200195312e-04,-1.051610708236694336e-02,-5.578185664489865303e-04,-1.595534733496606350e-03,-7.139142672808240775e-03,-1.209043299325252008e-02,5.520000000000000000e+02
-8.420944213867187500e-04,-2.116125822067260742e-02,-1.097050611861050129e-03,-9.526701178401708603e-04,-3.673478694151466328e-03,-3.464604718765224023e-03,5.530000000000000000e+02
5.263090133666992188e-04,-3.612935543060302734e-03,-4.721234436146914959e-04,-9.595283190719783306e-04,-3.370156557759518279e-03,-4.854832489650684479e-03,5.540000000000000000e+02
-6.315708160400390625e-04,-1.741945743560791016e-03,-1.158994971774518490e-03,1.352341932943090796e-04,-1.946535202158017341e-02,-1.297850549734635983e-02,5.550000000000000000e+02
-2.315819263458251953e-03,-9.676814079284667969e-04,-1.254118978977203369e-03,2.868466253858059645e-04,-8.818428206069484077e-03,-6.916110634934358181e-03,5.560000000000000000e+02
-1.052618026733398438e-04,-6.455183029174804688e-05,-3.660015529021620750e-03,-1.121707144193351269e-03,-5.756734545237840450e-03,-6.961585437473827298e-03,5.570000000000000000e+02
-7.368326187133789062e-04,-1.935362815856933594e-04,-1.347353681921958923e-03,-2.862918772734701633e-04,2.588911507010571711e-03,-2.130449222787239583e-03,5.580000000000000000e+02
1.052618026733398438e-04,-8.387565612792968750e-04,-9.492754470556974411e-04,-5.484407884068787098e-04,-1.682064201767197176e-02,-1.204962924221730791e-02,5.590000000000000000e+02
-1.076281070709228516e-03,-9.545683860778808594e-04,-9.719463414512574673e-04,-2.069008769467473030e-04,-4.870064869188617251e-03,-4.950929764332090421e-03,5.600000000000000000e+02
-8.159875869750976562e-05,-7.228255271911621094e-04,-1.228214823640882969e-03,2.394647308392450213e-04,7.829010865884056258e-04,1.546741429815673419e-03,5.610000000000000000e+02
-2.736866474151611328e-03,-1.289844512939453125e-04,-1.263705198653042316e-03,3.012813976965844631e-04,-4.434078734242064002e-03,-1.501319642757265038e-03,5.620000000000000000e+02
-1.684188842773437500e-03,-7.097125053405761719e-04,-2.830545883625745773e-03,3.486564848572015762e-03,-5.179258447816970090e-03,1.496572037873566963e-02,5.630000000000000000e+02
-4.842222202569246292e-03,-3.548383712768554688e-03,-4.701179452240467072e-03,-2.151783788576722145e-03,-6.298430849386527086e-03,-1.109906494014017975e-03,5.640000000000000000e+02
-2.926307916641235352e-02,-3.567737340927124023e-02,-3.605552762746810913e-02,-3.148164227604866028e-02,-7.190234502009218431e-02,-6.154935125316551847e-02,5.650000000000000000e+02
-1.210522651672363281e-02,-4.135483503341674805e-02,-7.804368436336517334e-02,-1.075158044695854187e-01,-8.429746590869058309e-02,-8.947512589338035838e-02,5.660000000000000000e+02
-4.494738578796386719e-02,-7.903224229812622070e-02,-4.618405178189277649e-02,-1.354652047157287598e-01,-1.257628632396006196e-01,-1.268263757930645497e-01,5.670000000000000000e+02
-8.389472961425781250e-02,-4.780641198158264160e-02,-7.349102199077606201e-02,-7.719058543443679810e-02,-1.141481646252628934e-01,-8.190274179975443047e-02,5.680000000000000000e+02
-5.431574583053588867e-02,-1.903226971626281738e-02,-8.832716196775436401e-02,-3.424528613686561584e-02,-7.657137934482705077e-02,-4.088240618190930320e-02,5.690000000000000000e+02
-7.305270433425903320e-02,-2.258092164993286133e-03,-8.248086273670196533e-02,-3.315512090921401978e-02,-5.790646675588106973e-02,-3.803181449117509771e-02,5.700000000000000000e+02
-1.494735479354858398e-02,-7.741749286651611328e-04,-3.660136088728904724e-02,-1.218879781663417816e-02,-3.379887401272085867e-02,-2.216048229762268562e-02,5.710000000000000000e+02
-2.315700054168701172e-03,2.580285072326660156e-04,-1.749599911272525787e-02,-8.604591712355613708e-03,-1.529650853425046364e-02,-1.293792209724453635e-02,5.720000000000000000e+02
0.000000000000000000e+00,5.161374807357788086e-03,-4.494677763432264328e-03,-3.890123451128602028e-03,-4.089775930233940926e-02,-2.409453059053490165e-02,5.730000000000000000e+02
3.052562475204467773e-03,8.451581001281738281e-03,-2.735034562647342682e-03,-4.201226402074098587e-03,-2.187476651465303235e-02,-2.538210419040720645e-02,5.740000000000000000e+02
3.263086080551147461e-03,-7.096827030181884766e-04,-1.472382922656834126e-03,-3.137050080113112926e-04,7.136090355332136426e-03,-2.645527295254940237e-03,5.750000000000000000e+02
3.978958353400230408e-02,1.225799322128295898e-03,1.053415089845657349e-01,9.041815064847469330e-03,5.913492768519290621e-02,-1.026380143011540458e-03,5.760000000000000000e+02
8.736819028854370117e-03,9.354829788208007812e-03,1.704038120806217194e-02,3.304757119622081518e-04,1.012951684639062933e-02,-1.498393099062422795e-02,5.770000000000000000e+02
9.684145450592041016e-03,-1.212903857231140137e-02,4.450490698218345642e-02,-5.905771628022193909e-03,8.283677641885844878e-02,4.422552381947109090e-03,5.780000000000000000e+02
3.168427944183349609e-02,-1.554843876510858536e-02,5.085646733641624451e-02,3.175973659381270409e-03,5.354079429916680510e-02,-2.958943443566486309e-02,5.790000000000000000e+02
-2.663165330886840820e-02,-7.741957902908325195e-03,-9.270268492400646210e-03,-8.918572217226028442e-03,-4.399140310708560264e-02,-3.767708637535971405e-02,5.800000000000000000e+02
-8.736789226531982422e-03,-3.032267093658447266e-03,-2.936127828434109688e-03,-6.321890396066009998e-04,-1.244062749258212364e-02,-9.433530743675921926e-03,5.810000000000000000e+02
-2.421021461486816406e-03,-6.793543696403503418e-02,-5.344639066606760025e-03,-1.715245842933654785e-02,1.330172950041941249e-02,-6.269279981125830403e-02,5.820000000000000000e+02
6.631553173065185547e-03,2.329027652740478516e-02,-3.132860362529754639e-02,-8.806969970464706421e-03,-8.014423255632152632e-02,-2.826710363085460642e-02,5.830000000000000000e+02
-8.421540260314941406e-04,4.987099766731262207e-02,-1.793836057186126709e-02,1.110212597995996475e-02,-3.272092069120446922e-02,-1.328417495315059593e-02,5.840000000000000000e+02
-1.578986528329551220e-03,-1.470971107482910156e-02,-2.551179006695747375e-02,-4.655847442336380482e-04,-3.323289355946457135e-02,-1.571945755273085332e-02,5.850000000000000000e+02
-1.157879829406738281e-03,-4.838675260543823242e-03,4.606530535966157913e-03,8.480073884129524231e-03,5.191271821539444886e-03,-1.993085654252296779e-03,5.860000000000000000e+02
-9.473562240600585938e-04,-5.419343709945678711e-03,-3.377957618795335293e-04,1.629729173146188259e-03,-1.039450687824938768e-02,-1.395250515837220817e-02,5.870000000000000000e+02
-7.368326187133789062e-04,-9.032279253005981445e-03,4.502547380980104208e-04,-7.749567157588899136e-04,1.916789933725127071e-02,-2.403682924125766229e-03,5.880000000000000000e+02
-2.420961856842041016e-03,-8.129030466079711914e-03,-5.539338104426860809e-03,-8.197532035410404205e-03,-1.152218949726169228e-02,-2.077387114563622461e-02,5.890000000000000000e+02
-1.263201236724853516e-03,-1.290321350097656250e-03,-1.128971460275352001e-03,-9.113522246479988098e-04,-1.420296877163629290e-02,-7.294634710137803957e-03,5.900000000000000000e+02
-2.105236053466796875e-04,-1.290321350097656250e-03,-1.249961089342832565e-03,1.419060572516173124e-04,-1.111330965652435054e-02,-7.086663228086154120e-03,5.910000000000000000e+02
-4.210472106933593750e-04,-2.580583095550537109e-04,-1.266716863028705120e-03,2.877706137951463461e-04,-1.314825809942909984e-02,-1.359860602800666562e-02,5.920000000000000000e+02
-8.289813995361328125e-04,4.301071166992187500e-04,4.903973604086786509e-06,5.359931965358555317e-04,7.284565371597828687e-03,-1.348570579920660428e-03,5.930000000000000000e+02
9.214878082275390625e-05,5.376040935516357422e-04,-8.656606660224497318e-04,1.011128770187497139e-03,-8.336221525667930621e-03,-3.255232018333192867e-03,5.940000000000000000e+02
0.000000000000000000e+00,7.096827030181884766e-04,-2.523317234590649605e-04,8.970658527687191963e-04,-7.690918140188962582e-03,-2.537859655152713279e-03,5.950000000000000000e+02
-2.105236053466796875e-04,5.161464214324951172e-04,-2.463210839778184891e-03,4.237856250256299973e-03,7.763719664360735351e-03,1.515216444823330733e-02,5.960000000000000000e+02
-3.157854080200195312e-04,1.006448268890380859e-02,-1.456225872971117496e-03,5.364704877138137817e-03,1.523250220928495935e-02,8.739780471137215123e-03,5.970000000000000000e+02
-2.105832099914550781e-04,3.270971775054931641e-02,4.748210776597261429e-03,4.267793893814086914e-02,-9.578361469953833307e-03,4.488893254821579859e-02,5.980000000000000000e+02
-2.789470367133617401e-02,6.193548440933227539e-03,-7.568628340959548950e-02,5.913310497999191284e-02,-1.087029688009124584e-01,3.423921223797893321e-03,5.990000000000000000e+02
-1.013684570789337158e-01,-2.399998903274536133e-02,-1.735251992940902710e-01,-5.393672361969947815e-02,-1.555125313248879593e-01,-5.348220845232809495e-02,6.000000000000000000e+02
-2.547362446784973145e-02,-2.980646491050720215e-02,-1.213982924818992615e-01,-1.301671564579010010e-01,-1.659678294791717690e-01,-8.918647587773076424e-02,6.010000000000000000e+02
9.473860263824462891e-04,-6.380639970302581787e-02,-4.738169908523559570e-02,-1.504820436239242554e-01,-1.021020234317262521e-01,-1.259139171385363909e-01,6.020000000000000000e+02
9.684175252914428711e-03,-2.019354701042175293e-02,7.699633948504924774e-03,-8.092005550861358643e-02,-3.351827686624275771e-02,-9.486478159048505887e-02,6.030000000000000000e+02
4.736900329589843750e-03,-4.612906277179718018e-02,1.724761165678501129e-02,-1.497641950845718384e-01,2.317585428450641416e-02,-1.068587527519211378e-01,6.040000000000000000e+02
-2.947419881820678711e-03,-3.251613676548004150e-02,1.805647835135459900e-02,-1.635067760944366455e-01,-1.990669657512356139e-02,-1.148692449779895597e-01,6.050000000000000000e+02
-9.473860263824462891e-04,-1.806452870368957520e-03,-1.490131765604019165e-02,-9.506785869598388672e-02,-6.308546718170759959e-02,-7.695385009480038008e-02,6.060000000000000000e+02
-1.052618026733398438e-04,1.354843378067016602e-03,-1.976384222507476807e-02,-2.498468756675720215e-02,-6.101023093057733604e-02,-3.370156725344486404e-02,6.070000000000000000e+02
3.157854080200195312e-04,1.677423715591430664e-03,-1.670248922891914845e-03,-2.156017581000924110e-03,-7.660258281632970068e-03,-4.888470467160455080e-03,6.080000000000000000e+02
1.052916049957275391e-04,2.451598644256591797e-03,-1.324921962805092335e-03,-3.046625715796835721e-05,-2.150743148639389091e-03,-2.362981582885587128e-03,6.090000000000000000e+02
-9.473860263824462891e-04,9.096771478652954102e-03,-7.212384371086955070e-04,1.177358208224177361e-03,-1.492442217204903443e-02,-8.672230888034482277e-03,6.100000000000000000e+02
-4.210770130157470703e-04,6.709665060043334961e-03,-3.336479421705007553e-04,1.344190211966633797e-03,-2.307642240371876596e-02,-1.046011565035609436e-02,6.110000000000000000e+02
4.210472106933593750e-04,1.187098026275634766e-02,-8.016021456569433212e-04,1.178061589598655701e-03,-7.566388347775010459e-03,-1.739968925352303186e-03,6.120000000000000000e+02
1.052707433700561523e-03,1.290321350097656250e-03,-1.204624073579907417e-03,4.312666715122759342e-04,3.591695018398510797e-03,3.796696032522361985e-03,6.130000000000000000e+02
3.157258033752441406e-04,7.741898298263549805e-04,-2.822363749146461487e-03,3.504566615447402000e-03,3.699504927426655598e-03,5.344541457021567687e-03,6.140000000000000000e+02
1.052916049957275391e-04,3.419369459152221680e-03,-2.960420970339328051e-04,1.911160652525722980e-03,5.808354786170255579e-03,2.138539146797691082e-02,6.150000000000000000e+02
-2.105236053466796875e-04,1.096770167350769043e-03,-1.134609570726752281e-03,5.327927065081894398e-04,-5.037623746745545361e-03,-3.727936703381146133e-03,6.160000000000000000e+02
4.210472106933593750e-04,2.258092164993286133e-03,1.649330020882189274e-03,4.041889624204486609e-04,2.002294729360976078e-03,1.991454994037800130e-03,6.170000000000000000e+02
-5.657970905303955078e-04,7.957071065902709961e-04,-6.379259866662323475e-04,9.928753133863210678e-04,7.112114226441867970e-03,3.456091489363682934e-03,6.180000000000000000e+02
1.092106103897094727e-03,6.881803274154663086e-04,-1.181956729851663113e-03,4.056204343214631081e-04,-2.002264526785868526e-03,4.920934745697547186e-03,6.190000000000000000e+02
5.960464477539062500e-08,3.290325403213500977e-03,1.801932347007095814e-03,1.827203319407999516e-03,-7.999863963425113411e-03,-1.618047635799202411e-02,6.200000000000000000e+02
6.315410137176513672e-04,5.096763372421264648e-03,6.610768614336848259e-04,1.820683246478438377e-04,3.439557002376503192e-02,9.751947437669272745e-03,6.210000000000000000e+02
-2.105534076690673828e-04,3.096774220466613770e-03,1.528947730548679829e-03,2.935715019702911377e-03,1.401550814959762192e-02,4.513916966899289562e-02,6.220000000000000000e+02
1.052916049957275391e-04,6.258055567741394043e-03,3.110227873548865318e-03,2.640128508210182190e-02,-5.104080911428887646e-03,5.789436786496016119e-03,6.230000000000000000e+02
1.368403434753417969e-03,1.561291422694921494e-02,-1.377073023468255997e-02,6.197351962327957153e-02,5.794424855137592090e-03,6.065860433405045882e-02,6.240000000000000000e+02
-4.210561513900756836e-03,1.935362815856933594e-04,-6.354380398988723755e-02,5.457458645105361938e-02,-3.412139487413057282e-02,3.295860494887969949e-02,6.250000000000000000e+02
-1.294729113578796387e-02,-1.729030907154083252e-02,-4.182843863964080811e-02,-2.941388636827468872e-02,-1.059947231886297914e-01,-6.387221507765028505e-02,6.260000000000000000e+02
-1.305267214775085449e-02,-5.845165252685546875e-02,-9.273768961429595947e-02,-1.377826780080795288e-01,-1.520257342233435338e-01,-1.164984130014801167e-01,6.270000000000000000e+02
-1.452633738517761230e-02,-2.883868478238582611e-02,-6.983444839715957642e-02,-7.544355839490890503e-02,-1.274227852209719458e-01,-5.672901247689221549e-02,6.280000000000000000e+02
-3.473669290542602539e-03,-9.032249450683593750e-03,-1.624228805303573608e-02,-1.421385072171688080e-02,-3.665120097495844220e-02,-2.275694218232815480e-02,6.290000000000000000e+02
-2.526313066482543945e-03,-4.258073866367340088e-03,-1.925403438508510590e-02,-5.408292170614004135e-03,-5.355562658716195301e-02,-1.557016445646075553e-02,6.300000000000000000e+02
-5.263090133666992188e-04,-1.161292195320129395e-03,-1.657387986779212952e-02,6.889873184263706207e-03,-1.594729859423615892e-02,-2.815346760466463927e-03,6.310000000000000000e+02
-3.157854080200195312e-04,1.290291547775268555e-04,-2.772767096757888794e-03,-6.492887623608112335e-04,-3.244504377427759323e-02,-1.869495813071875290e-02,6.320000000000000000e+02
-1.368403434753417969e-03,3.225877881050109863e-04,-1.781040453352034092e-03,-6.915574776940047741e-04,-2.644492737979220465e-02,-1.405372292280526736e-02,6.330000000000000000e+02
-4.210770130157470703e-04,-1.935586333274841309e-04,-7.905934005975723267e-03,-3.715241793543100357e-03,-1.361958363084880830e-02,-1.635016404946254553e-02,6.340000000000000000e+02
-3.368496894836425781e-03,-4.516020417213439941e-04,-1.735934801399707794e-02,-3.574582282453775406e-03,-5.298768675446297038e-02,-1.548370146818411897e-02,6.350000000000000000e+02
-4.599994421005249023e-02,9.999983012676239014e-03,-2.348773181438446045e-02,-3.250044956803321838e-02,-9.206818758953261295e-02,-5.631121934151561703e-02,6.360000000000000000e+02
-2.515791356563568115e-02,2.148386836051940918e-02,-3.807732835412025452e-02,5.706331506371498108e-02,-6.789102348397335618e-02,7.184585323765091402e-03,6.370000000000000000e+02
-3.052651882171630859e-03,-4.903212189674377441e-03,-3.296868177130818367e-03,6.463645491749048233e-03,-1.064464195841807737e-02,-9.205159812879060155e-03,6.380000000000000000e+02
-7.368028745986521244e-04,-4.000000655651092529e-03,-2.951635280624032021e-03,-8.904947899281978607e-03,-1.166672618145092599e-02,-9.458305177693304699e-03,6.390000000000000000e+02
-9.473860263824462891e-04,6.451457738876342773e-05,1.580680487677454948e-03,-3.018187126144766808e-03,-1.159545710226872473e-02,-5.145944223216902813e-03,6.400000000000000000e+02
9.473860263824462891e-04,3.225803375244140625e-04,5.199321894906461239e-04,-9.918824071064591408e-04,-1.764094724415343762e-02,-1.138070593382256579e-02,6.410000000000000000e+02
-9.473860263824462891e-04,-1.935511827468872070e-04,1.658623339608311653e-03,1.347734825685620308e-03,-7.709053216797379093e-03,-5.509539540621694043e-04,6.420000000000000000e+02
5.052685737609863281e-03,-3.032252192497253418e-03,8.497404633089900017e-04,-2.691287780180573463e-03,1.644678363740492699e-03,-1.767552346622069948e-02,6.430000000000000000e+02
3.684192895889282227e-03,-1.322579383850097656e-02,2.650471962988376617e-02,-2.746631205081939697e-02,7.086990870948284282e-02,-4.495702692272951495e-02,6.440000000000000000e+02
6.315782666206359863e-03,-4.516124725341796875e-03,1.652713678777217865e-02,-2.273667044937610626e-02,2.797974583536344539e-02,-3.282253981541849441e-02,6.450000000000000000e+02
-2.736851572990417480e-03,-2.193570137023925781e-03,-9.879618301056325436e-05,-4.818580113351345062e-03,2.305322103129014977e-02,-3.527747830068239665e-02,6.460000000000000000e+02
-4.210472106933593750e-04,-7.096678018569946289e-04,-1.822758815251290798e-03,-6.363914813846349716e-03,3.035148585694980028e-03,-3.192836155198097714e-02,6.470000000000000000e+02
-5.263090133666992188e-04,-1.161284744739532471e-03,3.024945501238107681e-03,4.108812659978866577e-03,2.036422513733882056e-02,-1.298999383786025863e-02,6.480000000000000000e+02
1.052469015121459961e-04,3.225728869438171387e-04,-9.869652567431330681e-04,1.464132685214281082e-03,7.629854489975329557e-03,6.691726293983735196e-03,6.490000000000000000e+02
1.490207068854942918e-08,0.000000000000000000e+00,-1.315299072302877903e-03,1.766655361279845238e-03,-5.519861847269602606e-03,-4.600762039199790543e-03,6.500000000000000000e+02
1.052618026733398438e-04,-2.580657601356506348e-04,-1.262591686099767685e-03,1.542440848425030708e-03,-3.660702737322196754e-02,-2.300126768555310619e-02,6.510000000000000000e+02
-2.105236053466796875e-04,9.677484631538391113e-04,-1.580741605721414089e-03,1.108718919567763805e-03,-1.479840481711391931e-02,-3.520239446610035072e-03,6.520000000000000000e+02
-2.105236053466796875e-04,1.419350504875183105e-03,1.886863174149766564e-04,1.318466733209788799e-03,-3.268532549734803894e-03,-1.338625909326679464e-03,6.530000000000000000e+02
-6.315708160400390625e-04,7.741972804069519043e-04,-5.199090228416025639e-04,1.990721793845295906e-03,6.360657184457885194e-03,4.992010540931846041e-03,6.540000000000000000e+02
-2.980232238769531250e-08,9.677335619926452637e-04,-3.057660069316625595e-04,1.456832047551870346e-03,-1.752763772532972553e-03,-1.610972625355144849e-03,6.550000000000000000e+02
-3.157705068588256836e-04,1.096792519092559814e-03,-1.135956379584968090e-03,4.698732518590986729e-04,-1.089781159763880680e-03,-9.697467983265373181e-04,6.560000000000000000e+02
2.105087041854858398e-04,1.806445419788360596e-03,-1.563203986734151840e-03,9.601800702512264252e-04,-2.036696345294242150e-03,-2.214754325050999340e-03,6.570000000000000000e+02
-2.104937884723767638e-04,5.096770823001861572e-03,1.941146445460617542e-03,1.655049622058868408e-02,7.072766961555565501e-03,2.192904282602936572e-03,6.580000000000000000e+02
1.368388533592224121e-03,4.064515233039855957e-03,-1.922085357364267111e-04,2.804417861625552177e-03,-2.142102698032388730e-02,-1.705279912718626889e-03,6.590000000000000000e+02
1.490207068854942918e-08,5.161285400390625000e-03,-5.406675394624471664e-03,6.882512476295232773e-03,-2.244797997644543130e-03,1.014067366401771864e-02,6.600000000000000000e+02
2.104938030242919922e-04,1.025805622339248657e-02,1.175270066596567631e-03,1.824782043695449829e-02,-9.364761296165369231e-03,1.786130831249321815e-02,6.610000000000000000e+02
4.210769839119166136e-04,1.554837822914123535e-02,3.940883651375770569e-02,4.546169936656951904e-02,1.445685064280510801e-02,4.279785849147677013e-02,6.620000000000000000e+02
4.210621118545532227e-04,6.516128778457641602e-03,1.042973902076482773e-02,1.964713446795940399e-02,2.181070043994637331e-02,3.742130736530047130e-02,6.630000000000000000e+02
0.000000000000000000e+00,5.225792527198791504e-03,6.658017169684171677e-03,9.722025133669376373e-03,-8.222468710272767822e-05,1.068344946052879330e-02,6.640000000000000000e+02
-2.105385065078735352e-04,1.935511827468872070e-04,1.487501140218228102e-04,2.485739998519420624e-03,4.283253634419281752e-02,1.927778429627102774e-02,6.650000000000000000e+02
0.000000000000000000e+00,-1.935482025146484375e-03,-1.777791301719844341e-03,7.007740205153822899e-04,-1.644135066082164087e-02,-3.508582202737503541e-03,6.660000000000000000e+02
2.105236053466796875e-04,-3.096774220466613770e-03,-4.799687594641000032e-04,1.278188545256853104e-03,-1.354468114930362788e-02,2.990668092207132700e-03,6.670000000000000000e+02
4.210621118545532227e-04,-2.477417886257171631e-02,-1.917992159724235535e-02,-2.568792924284934998e-02,-1.968880781215531783e-02,-5.471063287257438290e-02,6.680000000000000000e+02
1.473650336265563965e-03,-1.716127246618270874e-02,-5.036634858697652817e-03,-7.539970427751541138e-02,6.050997969915705710e-03,-8.524723020814573005e-02,6.690000000000000000e+02
3.578990697860717773e-03,-1.877420395612716675e-02,1.036515459418296814e-03,-6.439767032861709595e-02,-3.243110148122951841e-02,-8.697165972590514826e-02,6.700000000000000000e+02
4.010523855686187744e-02,-1.677419990301132202e-02,-2.283765934407711029e-02,-4.454524815082550049e-02,3.078288227794345744e-02,-1.012152217168660329e-01,6.710000000000000000e+02
2.368423342704772949e-02,-3.225803375244140625e-03,-1.619957387447357178e-02,1.215608790516853333e-03,-1.033061071109209195e-02,-2.672995299229641297e-02,6.720000000000000000e+02
-7.894784212112426758e-03,-3.806449472904205322e-03,-2.230341080576181412e-03,5.560576100833714008e-04,-2.506752071762363698e-02,-3.669013551542077423e-02,6.730000000000000000e+02
-8.315742015838623047e-03,-1.870967447757720947e-03,-5.068023223429918289e-03,-5.831044632941484451e-03,-1.959719497627787632e-02,-3.581624118636250742e-02,6.740000000000000000e+02
-2.210497856140136719e-03,9.677410125732421875e-04,-1.150182099081575871e-03,-1.791535061784088612e-03,-1.203473719923842111e-02,-2.167156143408255353e-02,6.750000000000000000e+02
-2.526313066482543945e-03,9.677410125732421875e-04,-2.136651892215013504e-03,7.656279485672712326e-04,-3.077347800390928256e-03,-1.063400651161328092e-02,6.760000000000000000e+02
-3.157854080200195312e-04,1.677416265010833740e-03,1.616359513718634844e-04,4.057151963934302330e-04,-2.264285561820500448e-02,-1.576530801963693662e-02,6.770000000000000000e+02
-1.789510250091552734e-03,5.741931498050689697e-03,-2.113796363119035959e-04,1.237326301634311676e-03,-2.542008127648287541e-02,-1.568450426458345426e-02,6.780000000000000000e+02
-3.157854080200195312e-04,4.967741668224334717e-03,-8.956135134212672710e-04,1.108255586586892605e-03,-4.226941576635834252e-03,-2.819714222744212906e-03,6.790000000000000000e+02
-1.894742250442504883e-03,4.322580993175506592e-03,-1.217643613927066326e-03,4.215992812532931566e-04,-3.996092785760740895e-03,-1.140420002066322436e-03,6.800000000000000000e+02
-7.368624210357666016e-04,3.225803375244140625e-04,-1.262241159565746784e-03,3.265050472691655159e-04,-1.885038110060133221e-03,9.704506931552114857e-04,6.810000000000000000e+02
-1.263141632080078125e-03,2.580650150775909424e-03,-1.041146111674606800e-03,9.821169078350067139e-04,-7.418571608829971353e-03,3.702194603367348069e-03,6.820000000000000000e+02
5.262792110443115234e-04,6.322585046291351318e-03,-5.889100721105933189e-04,1.520037534646689892e-03,-1.183530306429592116e-03,4.284794220220877747e-03,6.830000000000000000e+02
-7.368326187133789062e-04,2.838723361492156982e-03,-2.140048600267618895e-04,9.675440960563719273e-04,3.017118071133584323e-03,-3.418963700255184257e-04,6.840000000000000000e+02
4.210174083709716797e-04,1.096762716770172119e-03,-8.959770784713327885e-04,1.070893718861043453e-03,-4.555458273062029662e-03,-3.152867846621137948e-03,6.850000000000000000e+02
1.053214073181152344e-04,2.451613545417785645e-03,-1.217693905346095562e-03,4.164250858593732119e-04,-2.405895744894692712e-02,-1.949400303346982000e-02,6.860000000000000000e+02
6.315708160400390625e-04,3.677420318126678467e-03,-9.336599032394587994e-04,5.704663926735520363e-04,1.977684017012926176e-03,4.000659699965075644e-03,6.870000000000000000e+02
-1.052618026733398438e-03,4.322588443756103516e-03,-6.753414636477828026e-04,1.887132180854678154e-03,1.994214349495759819e-03,3.201823499639905313e-03,6.880000000000000000e+02
5.263090133666992188e-04,1.225806772708892822e-03,1.559817581437528133e-03,2.659365767613053322e-03,8.355954978014779044e-03,9.088372735631233823e-03,6.890000000000000000e+02
-5.263090133666992188e-04,4.451610147953033447e-03,-8.775937021709978580e-04,6.364108412526547909e-04,-1.323245289524432877e-03,3.367201728692897911e-03,6.900000000000000000e+02
2.105236053466796875e-04,2.516128122806549072e-03,-1.215148018673062325e-03,3.562540223356336355e-04,-3.717737799827869338e-03,1.089663753251890466e-02,6.910000000000000000e+02
-3.158152103424072266e-04,9.419344365596771240e-03,7.035098387859761715e-04,2.124631078913807869e-03,1.555308223427509517e-02,6.924437264530292069e-03,6.920000000000000000e+02
-1.052618026733398438e-04,5.806460976600646973e-03,6.051217787899076939e-04,2.039090497419238091e-03,2.197029611924250503e-02,1.153019888429507311e-02,6.930000000000000000e+02
1.052618026733398438e-04,-1.483887434005737305e-03,-1.009808387607336044e-03,5.505095468834042549e-04,-8.227305988886435273e-03,-1.075092161060064999e-02,6.940000000000000000e+02
-2.105236053466796875e-04,-1.632255315780639648e-02,-4.186311736702919006e-03,-2.469797432422637939e-02,-1.598080377667265850e-02,-4.216645610826530444e-02,6.950000000000000000e+02
-1.052618026733398438e-04,-2.870970219373703003e-02,1.396417245268821716e-02,-9.396228194236755371e-02,-4.250765755753338482e-03,-6.930560315471545607e-02,6.960000000000000000e+02
-3.894746303558349609e-03,-1.593548059463500977e-02,2.836647257208824158e-02,-1.118731275200843811e-01,3.238545686982163829e-02,-6.767135638195842517e-02,6.970000000000000000e+02
-7.157832384109497070e-03,-8.258059620857238770e-03,1.613503508269786835e-02,-3.141362592577934265e-02,2.036320321073148421e-02,-4.154335414550791583e-02,6.980000000000000000e+02
-1.578956842422485352e-03,-1.806449145078659058e-03,2.847663126885890961e-04,-1.037697028368711472e-02,5.349703926134985466e-03,-3.691392275851956839e-02,6.990000000000000000e+02
1.052618026733398438e-03,5.806423723697662354e-04,-2.456103393342345953e-04,-2.259121043607592583e-03,-3.090195932123052103e-02,-2.778713076248617853e-02,7.000000000000000000e+02
-2.000004053115844727e-03,1.354839652776718140e-03,-2.677787269931286573e-04,8.682759944349527359e-04,-4.158790177805116173e-02,-2.858372559582811334e-02,7.010000000000000000e+02
-2.105236053466796875e-04,3.548387438058853149e-03,-9.034241666086018085e-04,1.057146233506500721e-03,-1.713299100073406578e-02,-9.349089742158089855e-03,7.020000000000000000e+02
1.157909515313804150e-03,2.258062362670898438e-03,-5.861499812453985214e-04,6.587608950212597847e-04,-1.749526501320275429e-02,-9.393174489470190736e-03,7.030000000000000000e+02
-1.052618026733398438e-04,1.612901687622070312e-03,-3.149396507069468498e-04,1.272370223887264729e-03,-4.803213665264038923e-03,-4.260524684642774673e-04,7.040000000000000000e+02
-4.210770130157470703e-04,2.193547785282135010e-03,-5.046513979323208332e-04,6.885670591145753860e-04,-2.846326011881616935e-04,-1.795012734119139086e-03,7.050000000000000000e+02
-1.052618026733398438e-04,2.322576940059661865e-03,2.065160544589161873e-03,6.704399129375815392e-04,9.167196458740312082e-04,5.627046381676270581e-04,7.060000000000000000e+02
1.052647829055786133e-03,3.741934895515441895e-03,-8.076093508861958981e-04,3.609666891861706972e-04,-7.068001920117472636e-04,1.575668781492733928e-04,7.070000000000000000e+02
5.263388156890869141e-04,1.741930842399597168e-03,-1.205455977469682693e-03,3.181080974172800779e-04,-1.145035382570647187e-02,-1.039757578434097329e-02,7.080000000000000000e+02
4.210472106933593750e-04,2.838708460330963135e-03,-1.260553370229899883e-03,3.121726331301033497e-04,-1.311278085980305264e-03,-5.429929982324943616e-03,7.090000000000000000e+02
-3.948807716369628906e-05,4.158601164817810059e-03,1.791047514416277409e-03,1.814261777326464653e-03,5.803304703522194075e-04,-3.160374824345196787e-03,7.100000000000000000e+02
-6.973743438720703125e-04,5.260758101940155029e-03,-6.182996439747512341e-04,1.188154681585729122e-03,-3.868552327510155209e-03,-7.096369607569458227e-04,7.110000000000000000e+02
9.473860263824462891e-04,4.193559288978576660e-03,-1.780000631697475910e-03,4.098304547369480133e-03,-3.484478931031542714e-03,1.411563048483041594e-03,7.120000000000000000e+02
-7.368326187133789062e-04,1.870974898338317871e-03,-1.112850150093436241e-03,1.504469197243452072e-03,-1.416870175952045230e-05,8.640948448706414764e-04,7.130000000000000000e+02
1.052618026733398438e-04,2.580642700195312500e-03,-2.502553397789597511e-03,8.407562039792537689e-03,-2.159634145681987860e-05,4.193801226245374991e-02,7.140000000000000000e+02
0.000000000000000000e+00,1.541935652494430542e-02,3.625975688919425011e-03,1.974557898938655853e-02,3.039893456195486010e-02,3.117771317388906560e-02,7.150000000000000000e+02
6.315737962722778320e-03,6.799999624490737915e-02,-8.196067996323108673e-03,1.045242398977279663e-01,1.741327362606570617e-04,8.736450844135390525e-02,7.160000000000000000e+02
7.473677396774291992e-03,1.399354040622711182e-01,-4.794856533408164978e-02,1.382329314947128296e-01,-2.357231641060053562e-02,1.269613187869707005e-01,7.170000000000000000e+02
-2.799999713897705078e-02,3.903234004974365234e-02,-1.719325184822082520e-01,-2.898326516151428223e-02,-1.756689952453029946e-01,1.081247027092713253e-02,7.180000000000000000e+02
-1.526314020156860352e-02,5.316126346588134766e-02,-1.878811269998550415e-01,-2.175390953198075294e-03,-1.582281034916377394e-01,3.302004061551705449e-03,7.190000000000000000e+02
-2.199999988079071045e-02,2.322581410408020020e-02,-1.337916553020477295e-01,5.945586413145065308e-02,-1.095830371607320330e-01,-1.275131883147784251e-02,7.200000000000000000e+02
-1.263156626373529434e-02,-3.103220462799072266e-02,-3.202509135007858276e-02,-1.256109680980443954e-02,-2.886118424839523300e-02,-2.131444731564924311e-02,7.210000000000000000e+02
-3.273685276508331299e-02,-3.838714957237243652e-02,-1.440420188009738922e-02,-1.952009089291095734e-02,-4.973501386279366443e-02,-3.165521958263894930e-02,7.220000000000000000e+02
-7.200001180171966553e-02,-5.845165252685546875e-02,-4.344028234481811523e-02,-2.165271900594234467e-02,-1.320894872454658753e-01,-4.907092643081245598e-02,7.230000000000000000e+02
-1.421052962541580200e-02,-3.380638360977172852e-02,-1.180189941078424454e-02,-1.406342349946498871e-02,-8.955141311328418396e-02,-3.662416613465824256e-02,7.240000000000000000e+02
-4.526309669017791748e-03,-1.832258701324462891e-02,-9.206370450556278229e-03,-1.347903255373239517e-02,-6.005182035842437926e-02,-5.665011325281366084e-02,7.250000000000000000e+02
-1.157909631729125977e-03,-8.645176887512207031e-03,-4.726041108369827271e-02,-1.738293468952178955e-02,-5.996876409754747783e-02,-2.073013876567575409e-02,7.260000000000000000e+02
-7.368326187133789062e-04,-6.000012159347534180e-03,-6.158099044114351273e-03,-2.199050970375537872e-03,-4.626245368233128374e-02,-1.756196410809995889e-02,7.270000000000000000e+02
-7.368475198745727539e-04,-2.838701009750366211e-03,-5.346549209207296371e-03,-6.426363717764616013e-03,-5.233062091132012483e-02,-2.983992153193698593e-03,7.280000000000000000e+02
1.052618026733398438e-04,-9.677261114120483398e-04,-3.111993428319692612e-04,-1.631042221561074257e-03,4.921385814758139077e-02,2.189286063827999840e-02,7.290000000000000000e+02
4.210621118545532227e-04,-2.451643347740173340e-03,7.670407285331748426e-06,-1.112563302740454674e-03,-6.406310037209372865e-03,-6.184133955485893175e-03,7.300000000000000000e+02
-1.263163867406547070e-03,-4.451587796211242676e-03,8.799005445325747132e-05,-3.670953155960887671e-04,-8.963928097292850339e-03,-7.061211239216325097e-03,7.310000000000000000e+02
1.052618026733398438e-04,-3.354832530021667480e-03,-3.501702158246189356e-04,5.615028785541653633e-04,-1.939341745390166238e-02,-2.156649383792341723e-02,7.320000000000000000e+02
4.210546612739562988e-04,-2.645149594172835350e-03,-1.356203341856598854e-03,7.067594560794532299e-04,-1.441637527384997952e-02,-5.923766516026662821e-03,7.330000000000000000e+02
8.421018719673156738e-04,-1.032277941703796387e-03,-1.281430246308445930e-03,3.659965295810252428e-04,3.869856590298592636e-03,2.200227118631570278e-02,7.340000000000000000e+02
-2.210520207881927490e-03,-5.806387052871286869e-04,-1.271074987016618252e-03,3.188046684954315424e-04,-3.047895813757417471e-03,-3.598090305014317591e-03,7.350000000000000000e+02
1.052692532539367676e-04,-7.096678018569946289e-04,-1.269640866667032242e-03,3.122691123280674219e-04,5.550965263291018914e-03,1.292787828455557730e-03,7.360000000000000000e+02
-5.263239145278930664e-04,-3.225952386856079102e-04,-1.269442145712673664e-03,3.113640123046934605e-04,-9.464791634369973394e-03,-1.311028215047549406e-02,7.370000000000000000e+02
7.061436772346496582e-04,-6.424784660339355469e-04,-9.408264886587858200e-04,5.559166311286389828e-04,2.010184270613279978e-03,-5.417913576138078113e-03,7.380000000000000000e+02
3.068894147872924805e-05,-3.252476453781127930e-04,-1.223905128426849842e-03,3.451064694672822952e-04,-6.915134712211390422e-03,-4.008815223115719251e-03,7.390000000000000000e+02
1.157902181148529053e-03,1.935362815856933594e-04,-7.072487496770918369e-04,1.229370827786624432e-03,-1.113122427719126506e-02,-1.093596300565446988e-02,7.400000000000000000e+02
2.105236053466796875e-04,1.290321350097656250e-03,-1.191557152196764946e-03,4.383724299259483814e-04,-2.661859631600815845e-04,-9.252795916851186409e-04,7.410000000000000000e+02
1.263163983821868896e-03,1.032263040542602539e-03,4.700675141066312790e-03,1.894023851491510868e-03,1.189900852119230024e-02,3.083388998456559893e-03,7.420000000000000000e+02
3.642106056213378906e-02,1.741933822631835938e-02,6.762976199388504028e-02,-2.844945120159536600e-04,1.160310129610451213e-01,3.158297445662228142e-02,7.430000000000000000e+02
8.663158118724822998e-02,5.154837667942047119e-02,4.088713601231575012e-02,6.331928074359893799e-03,1.507693888482606326e-01,4.898318878983154434e-02,7.440000000000000000e+02
3.000001609325408936e-02,2.464514970779418945e-02,1.309646070003509521e-01,-6.236367393285036087e-03,1.725407605312625492e-01,6.138125444183373247e-02,7.450000000000000000e+02
6.199997663497924805e-02,-6.580650806427001953e-03,1.659762412309646606e-01,6.952897645533084869e-03,1.539893642091669790e-01,1.700548470139073842e-02,7.460000000000000000e+02
1.115789711475372314e-01,5.200004577636718750e-02,1.205803900957107544e-01,6.268514785915613174e-03,1.754857421449074195e-02,-8.907448229109715676e-03,7.470000000000000000e+02
7.242104411125183105e-02,1.870967149734497070e-01,3.320176526904106140e-02,1.844501793384552002e-01,2.113403751252018736e-03,1.185347729359778057e-01,7.480000000000000000e+02
4.420995712280273438e-03,1.154192686080932617e-01,-4.061781801283359528e-03,1.953321844339370728e-01,-1.795512374516050613e-02,1.126323266420641289e-01,7.490000000000000000e+02
-1.178944110870361328e-02,7.554852962493896484e-02,-7.090893387794494629e-02,8.669905364513397217e-02,-3.882520560855340364e-02,1.182113482426290219e-01,7.500000000000000000e+02
-3.736838698387145996e-02,1.220644712448120117e-01,-2.379898354411125183e-02,1.735512763261795044e-01,-3.486594051933167293e-02,1.090505270733759247e-01,7.510000000000000000e+02
-2.926319837570190430e-02,1.392258405685424805e-01,-4.255771264433860779e-02,-4.067522659897804260e-02,-1.569821119487357919e-02,2.408578342027456465e-02,7.520000000000000000e+02
-3.052681684494018555e-03,0.000000000000000000e+00,2.001855149865150452e-02,-7.298067212104797363e-02,7.336176960400564440e-02,1.830591825353411473e-02,7.530000000000000000e+02
3.263175487518310547e-03,-5.870997905731201172e-03,4.451206419616937637e-03,-1.941239088773727417e-02,-1.147153922961763328e-02,-1.221041164971026216e-02,7.540000000000000000e+02
1.894772052764892578e-03,-1.896762847900390625e-02,-9.991766419261693954e-04,-7.179640699177980423e-03,-1.937111225742782494e-02,-6.504646521961698902e-03,7.550000000000000000e+02
-4.210770130157470703e-04,-1.470988988876342773e-02,-4.403918283060193062e-04,-2.079586032778024673e-03,-2.101395405417250117e-02,-1.266793299059698619e-02,7.560000000000000000e+02
-5.999982357025146484e-03,-4.935473203659057617e-02,2.117210067808628082e-03,-2.219271101057529449e-02,-1.369988625279283667e-02,-2.679402560775567821e-02,7.570000000000000000e+02
-4.105210304260253906e-03,-2.548378705978393555e-02,3.146362304687500000e-02,-1.717208698391914368e-02,3.034145943163579773e-02,2.279040869992560170e-03,7.580000000000000000e+02
-1.368433237075805664e-03,-6.580650806427001953e-03,3.471607342362403870e-02,-2.102397149428725243e-03,-1.301039381305812981e-02,-1.508625827539589181e-02,7.590000000000000000e+02
-2.000033855438232422e-03,-4.387140274047851562e-03,3.423703834414482117e-03,1.795049407519400120e-03,-4.233604702942539433e-03,4.283681498336555649e-02,7.600000000000000000e+02
-1.684218645095825195e-03,-3.161251544952392578e-03,-1.078713033348321915e-02,6.745057553052902222e-02,-5.363213478481121399e-03,7.297507607390762985e-02,7.610000000000000000e+02
-6.315708160400390625e-04,-1.741945743560791016e-03,1.599053107202053070e-02,7.231994718313217163e-02,7.290721655272669466e-03,3.625236798997955034e-02,7.620000000000000000e+02
1.157894730567932129e-02,-2.000033855438232422e-03,2.293741516768932343e-02,2.124482393264770508e-02,2.625144954675207032e-02,3.032963193743287711e-02,7.630000000000000000e+02
2.621054649353027344e-02,-7.097721099853515625e-04,5.612270534038543701e-02,-9.017493575811386108e-03,9.500029082805383496e-02,1.418049060587001087e-02,7.640000000000000000e+02
3.368407487869262695e-03,-1.419246196746826172e-03,1.271410435438156128e-01,-2.205534838140010834e-03,8.935717913696805681e-02,1.457419656917124939e-02,7.650000000000000000e+02
1.136839389801025391e-02,-1.225709915161132812e-03,5.187453702092170715e-02,3.212918341159820557e-02,6.104808967293706701e-02,3.173537188013897392e-02,7.660000000000000000e+02
4.000002145767211914e-02,3.032207489013671875e-03,2.919771475717425346e-03,6.098827347159385681e-03,1.484254861414235904e-02,4.072229586058823125e-03,7.670000000000000000e+02
-1.199999451637268066e-02,-6.064593791961669922e-03,-1.036897674202919006e-02,2.561043365858495235e-04,-5.648908926148443754e-03,-4.457046636600403566e-03,7.680000000000000000e+02
-1.031586527824401855e-02,-3.741919994354248047e-03,-6.025591399520635605e-03,-2.106413245201110840e-03,-1.665119793276481630e-02,-6.502044051246214096e-03,7.690000000000000000e+02
-3.578841686248779297e-03,-2.645075321197509766e-03,-2.739929361268877983e-03,-1.751293078996241093e-03,-1.605889771852986314e-02,-1.427667923903630509e-02,7.700000000000000000e+02
-1.578927040100097656e-03,-1.032292842864990234e-03,-9.747819975018501282e-03,-2.104013226926326752e-03,-7.968379970508365773e-03,-1.228037938066939283e-02,7.710000000000000000e+02
-2.315789228305220604e-03,-1.225709915161132812e-03,-3.333570668473839760e-03,-1.032153144478797913e-03,-5.837723259037197465e-03,-9.499825311939269490e-03,7.720000000000000000e+02
-1.473724842071533203e-03,-3.871321387123316526e-04,-1.734590274281799793e-03,-4.755819099955260754e-04,-1.967717329466989185e-03,-5.043417943108918777e-03,7.730000000000000000e+02
-2.104937884723767638e-04,-5.806684494018554688e-04,-1.333832507953047752e-03,2.022554108407348394e-04,-8.920056334766002237e-03,-3.049789718470724553e-03,7.740000000000000000e+02
-1.789599657058715820e-03,-2.580285072326660156e-04,-1.329614897258579731e-03,-1.707036863081157207e-03,-1.882924205424796327e-03,6.748068408043012001e-04,7.750000000000000000e+02
-5.262792110443115234e-04,1.289844512939453125e-04,-1.277748029679059982e-03,3.171257412759587169e-05,-6.765342111136440906e-03,3.865395774905550086e-03,7.760000000000000000e+02
-5.263388156890869141e-04,-5.161762237548828125e-04,-2.820208901539444923e-03,-1.151263131760060787e-03,-1.696655912691547030e-02,-6.404083015366102138e-03,7.770000000000000000e+02
0.000000000000000000e+00,-1.935362815856933594e-04,-2.005809918045997620e-03,-8.055200305534526706e-05,-5.126148654190032516e-03,8.546035699569021205e-03,7.780000000000000000e+02
-2.083212137222290039e-03,-1.037657260894775391e-03,-2.972320420667529106e-03,-3.169975476339459419e-03,-1.690485741684621956e-03,-2.746940172188488960e-03,7.790000000000000000e+02
-6.535351276397705078e-04,-8.978843688964843750e-04,-4.319962579756975174e-03,-6.314338650554418564e-03,-2.493964803020887189e-02,-1.394802436582365246e-02,7.800000000000000000e+02
-2.210497856140136719e-03,-1.612842082977294922e-03,-7.665216922760009766e-03,-6.102792918682098389e-03,-2.355369097404746981e-02,-7.485692559311196703e-03,7.810000000000000000e+02
4.210174083709716797e-04,-1.354813575744628906e-03,-7.705798838287591934e-03,-1.058631110936403275e-02,-2.217410653683060673e-02,-3.126435003091199150e-02,7.820000000000000000e+02
-2.421081066131591797e-03,-2.161294221878051758e-02,-1.222280878573656082e-02,-6.358949001878499985e-03,4.840229659658357164e-04,-2.815185523914753851e-02,7.830000000000000000e+02
-8.315712213516235352e-03,-1.241291165351867676e-01,-9.910418838262557983e-02,-1.055542603135108948e-01,-1.034500929709878392e-01,-9.112352948557589372e-02,7.840000000000000000e+02
-1.326325535774230957e-02,-5.322587490081787109e-02,-1.514165848493576050e-01,-1.429906189441680908e-01,-1.584510318362220005e-01,-1.300188434130147286e-01,7.850000000000000000e+02
-7.789373397827148438e-03,-1.323224902153015137e-01,-1.021199077367782593e-01,-1.416913121938705444e-01,-8.842269517548118074e-02,-1.043721846859808622e-01,7.860000000000000000e+02
-6.315886974334716797e-03,-8.374187350273132324e-02,-4.862185567617416382e-02,-1.925311684608459473e-01,-6.734553719193314691e-02,-1.593954551926906049e-01,7.870000000000000000e+02
-5.578935146331787109e-03,-9.232261776924133301e-02,-2.451219595968723297e-02,-1.355386525392532349e-01,-3.810122417598904576e-02,-1.075401904401980246e-01,7.880000000000000000e+02
-3.263086080551147461e-03,-1.387098431587219238e-02,-1.386702619493007660e-02,-6.729592382907867432e-02,-3.135477376473971844e-02,-6.566629102170384868e-02,7.890000000000000000e+02
-7.368922233581542969e-04,-2.780646085739135742e-02,-1.489680446684360504e-02,-9.215291589498519897e-02,-1.859076415525962034e-02,-5.591592335694173244e-02,7.900000000000000000e+02
5.684167146682739258e-03,-1.309677958488464355e-02,-1.264025550335645676e-02,-4.078525677323341370e-02,-1.295288365702873534e-02,-6.312414792651965811e-02,7.910000000000000000e+02
1.021057367324829102e-02,-1.354834437370300293e-02,5.416936427354812622e-02,-2.274996042251586914e-02,6.819289778947279501e-02,-1.835869289927805070e-02,7.920000000000000000e+02
3.684252500534057617e-03,-1.948389410972595215e-02,-7.810849230736494064e-03,-1.140263024717569351e-02,6.580028159755002548e-04,-7.699730001639260024e-03,7.930000000000000000e+02
-1.000010967254638672e-02,-7.096752524375915527e-03,-1.065011043101549149e-02,2.529894933104515076e-03,-1.493465090898649095e-03,-1.709692850917199358e-02,7.940000000000000000e+02
-5.894720554351806641e-03,-5.419388413429260254e-03,-6.132386624813079834e-03,-3.082968760281801224e-03,-2.936145440873261236e-02,-1.104104807457484405e-02,7.950000000000000000e+02
-2.315700054168701172e-03,-1.289993524551391602e-04,3.355972236022353172e-03,1.141604268923401833e-03,-8.613816762736981048e-03,-9.364053220740409245e-03,7.960000000000000000e+02
-1.578956842422485352e-03,7.741600275039672852e-04,-4.671754781156778336e-03,-4.072146490216255188e-03,5.061114221609486208e-03,-6.342767213346589550e-03,7.970000000000000000e+02
-4.210472106933593750e-04,1.161292195320129395e-03,-1.206612680107355118e-02,-1.089196931570768356e-02,-9.918568254745352419e-03,1.065595216994674743e-03,7.980000000000000000e+02
-3.157854080200195312e-04,6.645172834396362305e-03,-3.232783172279596329e-03,-1.744218170642852783e-03,-2.252094162157103341e-03,1.140889956036200692e-03,7.990000000000000000e+02
3.157854080200195312e-04,-1.225799322128295898e-03,-2.277044346556067467e-03,1.982096437131986022e-04,1.038266928848763371e-02,3.873873946941747137e-03,8.000000000000000000e+02
-9.473562240600585938e-04,1.161292195320129395e-03,-1.181685132905840874e-03,9.643494850024580956e-04,-6.042519102432919453e-03,6.928005087365740611e-04,8.010000000000000000e+02
-1.684248447418212891e-03,7.483870256692171097e-03,-1.257261377759277821e-03,4.016698803752660751e-04,5.052025751822730726e-04,-3.697699604704535181e-03,8.020000000000000000e+02
3.157854080200195312e-04,7.161289453506469727e-03,-1.267727813683450222e-03,3.237450146116316319e-04,9.154362954530981256e-03,6.689033547335188068e-03,8.030000000000000000e+02
-1.201778650283813477e-03,5.513429641723632812e-03,-1.269177300855517387e-03,3.129532851744443178e-04,-1.356579206539088034e-03,5.848374351569263219e-03,8.040000000000000000e+02
-3.772079944610595703e-04,1.029300689697265625e-02,2.017124788835644722e-03,2.483151154592633247e-03,2.399842465095947119e-03,7.641231085172006665e-03,8.050000000000000000e+02
-5.262792110443115234e-04,4.322588443756103516e-03,-5.869904416613280773e-04,1.280788448639214039e-03,3.886686444113163219e-03,3.660765473086163846e-03,8.060000000000000000e+02
3.157258033752441406e-04,4.838705062866210938e-03,-1.174902659840881824e-03,4.454932059161365032e-04,2.802991739064175647e-03,2.426339402031907344e-03,8.070000000000000000e+02
-9.473562240600585938e-04,2.387106418609619141e-03,8.655049838125705719e-03,1.738850772380828857e-02,6.900193226413442460e-03,1.608485850169283360e-02,8.080000000000000000e+02
-2.104937884723767638e-04,3.225803375244140625e-03,3.780839964747428894e-03,2.043319121003150940e-02,2.969280387964445822e-02,2.472603586889587923e-02,8.090000000000000000e+02
4.210472106933593750e-04,-1.483857631683349609e-03,-3.433945775032043457e-02,9.233122691512107849e-03,-9.603352654899310892e-02,-3.230212332903814598e-02,8.100000000000000000e+02
-2.421081066131591797e-03,-2.412906289100646973e-02,-3.837947547435760498e-02,-4.507240653038024902e-02,-8.484460871079591016e-02,-7.313289890163154894e-02,8.110000000000000000e+02
-1.894682645797729492e-03,-1.432254910469055176e-02,-1.005931664258241653e-02,-6.323922425508499146e-02,-2.111514539165781912e-02,-8.230250304553354823e-02,8.120000000000000000e+02
-1.473724842071533203e-03,-1.935483515262603760e-02,6.874288618564605713e-02,-9.170953184366226196e-02,1.038612845787696415e-01,-4.488476346508551984e-02,8.130000000000000000e+02
-5.894720554351806641e-03,-3.129030764102935791e-02,5.933630093932151794e-02,-3.541661798954010010e-02,5.563529057030791591e-02,-4.902711251129954206e-02,8.140000000000000000e+02
-6.315857172012329102e-03,-2.651616930961608887e-02,8.805420994758605957e-02,-5.930962786078453064e-02,1.013611576166084660e-01,-2.837592981209779985e-02,8.150000000000000000e+02
-3.157794475555419922e-03,2.903237938880920410e-03,4.541866946965456009e-03,-6.426522135734558105e-02,5.763782168813236240e-02,-2.862701921533972182e-02,8.160000000000000000e+02
-3.158152103424072266e-04,-1.748386025428771973e-02,-8.592614904046058655e-03,-2.991249598562717438e-02,-9.063799789633009141e-03,-4.285569441372594213e-02,8.170000000000000000e+02
-2.210527658462524414e-03,-1.677420735359191895e-02,-1.761401630938053131e-02,-7.171151787042617798e-02,-8.779258130070743960e-03,-7.972856340773226691e-02,8.180000000000000000e+02
-2.526283264160156250e-03,-2.651611715555191040e-02,6.775923538953065872e-03,-3.093535825610160828e-02,-1.215937824979107518e-02,-6.289616722072377542e-02,8.190000000000000000e+02
2.105236053466796875e-03,-2.038709074258804321e-02,-1.852767355740070343e-02,-7.758864015340805054e-02,-3.408310373074652233e-03,-1.043300947455767513e-01,8.200000000000000000e+02
2.400004863739013672e-02,-8.645169436931610107e-03,3.196798264980316162e-02,-2.634481713175773621e-02,1.966019393731244236e-02,-4.159008795756546917e-02,8.210000000000000000e+02
2.957892417907714844e-02,-1.496774703264236450e-02,1.334177404642105103e-01,-7.822713814675807953e-03,9.696075812810533989e-02,-3.271003853006160256e-02,8.220000000000000000e+02
7.084214687347412109e-02,-6.322577595710754395e-03,9.688377380371093750e-02,-1.609790697693824768e-02,1.098829541471246785e-01,3.267937758714367646e-03,8.230000000000000000e+02
-1.336848735809326172e-02,7.935479283332824707e-03,-1.511532720178365707e-02,-2.112322114408016205e-02,-5.699859622340142096e-02,-4.446054035357338563e-02,8.240000000000000000e+02
-2.315789274871349335e-02,1.161284744739532471e-03,-2.506159804761409760e-02,-7.501620799303054810e-03,1.107377806173737156e-02,3.107854360535666771e-02,8.250000000000000000e+02
-8.631557226181030273e-03,-1.870967447757720947e-03,-1.054471824318170547e-02,-9.702573530375957489e-03,-6.943696356258044489e-02,-2.704795530540771153e-02,8.260000000000000000e+02
-2.842068672180175781e-03,8.064515888690948486e-03,1.733710803091526031e-02,1.008095871657133102e-02,4.610365336285582316e-02,2.460892371599010531e-02,8.270000000000000000e+02
-7.368326187133789062e-04,5.483873188495635986e-03,4.261137917637825012e-03,1.925374264828860760e-03,2.456649654450870912e-02,2.981387629217430169e-03,8.280000000000000000e+02
1.052320076269097626e-04,7.870987057685852051e-03,-8.215151727199554443e-03,-7.292431313544511795e-03,2.130507134592818375e-02,2.368139090412002545e-03,8.290000000000000000e+02
-1.789450645446777344e-03,2.709679305553436279e-03,-2.110311528667807579e-03,1.975487219169735909e-03,4.149671581759939443e-03,2.230190912407309378e-03,8.300000000000000000e+02
-2.631604671478271484e-03,5.096778273582458496e-03,-5.494308657944202423e-03,3.111670957878232002e-04,-2.738256358504642662e-02,1.857484174648496578e-03,8.310000000000000000e+02
-4.210770130157470703e-04,4.516124725341796875e-03,-1.854511909186840057e-03,3.112114209216088057e-04,-5.072127677010485058e-03,4.463995734908365876e-02,8.320000000000000000e+02
-1.894772052764892578e-03,-1.225806772708892822e-03,-1.350440434180200100e-03,3.112175327260047197e-04,-2.006399363398969626e-03,-1.891779555304090588e-03,8.330000000000000000e+02
-3.263115882873535156e-03,3.225803375244140625e-03,-1.280632102862000465e-03,3.112183767370879650e-04,3.353620887057484623e-03,1.406340660352400906e-02,8.340000000000000000e+02
-9.473860263824462891e-04,1.193547248840332031e-02,-1.096240361221134663e-03,-9.063192410394549370e-04,-2.046395150583535383e-02,-4.752245054878367903e-03,8.350000000000000000e+02
-2.631545066833496094e-03,7.096752524375915527e-04,-1.245428225956857204e-03,1.426030648872256279e-04,-1.717405060410737150e-03,1.327943509420628776e-03,8.360000000000000000e+02
-2.210527658462524414e-03,-6.451457738876342773e-05,-1.578364637680351734e-03,9.148568497039377689e-04,-1.017891538981174904e-02,-1.003338034406153767e-02,8.370000000000000000e+02
-2.315819263458251953e-03,0.000000000000000000e+00,-1.312197069637477398e-03,3.948156954720616341e-04,-8.538624803997585389e-03,-1.213016411088951862e-02,8.380000000000000000e+02
-7.368028745986521244e-04,-1.303224265575408936e-02,-2.747497148811817169e-02,-2.291391789913177490e-02,-1.072396695097665997e-02,-6.621822836935731260e-02,8.390000000000000000e+02
-9.474158287048339844e-04,-1.735484600067138672e-02,-1.704478077590465546e-02,-4.812682792544364929e-02,-6.892219656310594189e-03,-6.895097599263166899e-02,8.400000000000000000e+02
-4.210472106933593750e-04,-1.490323990583419800e-02,-8.154237642884254456e-03,-3.785069659352302551e-02,1.105193644084145888e-02,-8.099055494373441633e-02,8.410000000000000000e+02
-9.474158287048339844e-04,-2.083869278430938721e-02,3.289246186614036560e-02,-7.465561851859092712e-03,2.171353499881334415e-02,-1.825407182923943772e-02,8.420000000000000000e+02
-5.052596330642700195e-03,-1.787098124623298645e-02,-1.602840796113014221e-02,-1.141138747334480286e-02,2.006822285932230443e-02,-1.561454527000494252e-02,8.430000000000000000e+02
-3.684133291244506836e-03,-8.258055895566940308e-03,-1.163994427770376205e-02,-9.073596447706222534e-03,3.121528085300084854e-02,-7.287518442769203020e-03,8.440000000000000000e+02
-1.578927040100097656e-03,-6.645159795880317688e-03,2.192126587033271790e-02,-1.587610319256782532e-02,4.156029540746430939e-02,-1.657032084105969361e-02,8.450000000000000000e+02
-3.684312105178833008e-03,-1.806454733014106750e-03,1.643139054067432880e-03,-2.738951588980853558e-04,-1.735900695801984028e-03,-1.979934489293927458e-03,8.460000000000000000e+02
-7.368028745986521244e-04,1.032259315252304077e-03,-9.510589297860860825e-04,1.525957835838198662e-03,-1.868653062831526768e-02,-4.721747338785053927e-04,8.470000000000000000e+02
3.157556056976318359e-04,3.935484215617179871e-03,-1.537597738206386566e-03,1.106436131522059441e-03,1.647439027750685625e-02,1.463558905719841707e-02,8.480000000000000000e+02
-4.210472106933593750e-04,3.870964050292968750e-03,-1.618826878257095814e-03,1.048337086103856564e-03,-1.547955907745368620e-02,9.188057750620148845e-03,8.490000000000000000e+02
-1.052618026733398438e-04,1.212903670966625214e-02,-1.616902532987296581e-03,2.069951733574271202e-03,-2.681466361316608982e-03,1.688468941808393686e-03,8.500000000000000000e+02
0.000000000000000000e+00,1.083871349692344666e-02,-1.616635941900312901e-03,2.211433835327625275e-03,8.393219758388248408e-03,1.214769791494885176e-02,8.510000000000000000e+02
1.052618026733398438e-04,6.516121327877044678e-03,-2.964427229017019272e-03,5.046870559453964233e-03,-4.253809386964402250e-03,1.106803561317282192e-02,8.520000000000000000e+02
-3.157854080200195312e-04,7.096774876117706299e-03,-6.443046731874346733e-04,1.880074734799563885e-03,8.630933073404456479e-03,5.401586139627378991e-03,8.530000000000000000e+02
-6.316006183624267578e-04,7.096752524375915527e-04,-6.352689815685153008e-04,2.068498404696583748e-03,-1.527504601516049831e-02,4.177079500734204309e-03,8.540000000000000000e+02
1.842081546783447266e-04,2.279572188854217529e-03,-9.543175110593438148e-04,1.223363564349710941e-03,-1.662298028668907079e-03,1.044369088233396137e-03,8.550000000000000000e+02
3.421008586883544922e-04,2.301067113876342773e-03,-1.341019960818812251e-04,9.566090069711208344e-03,-4.327127412011577690e-04,3.908554951226522745e-03,8.560000000000000000e+02
-6.315708160400390625e-04,1.612901687622070312e-03,-1.112182741053402424e-03,1.592915388755500317e-03,1.478943140998723038e-03,-2.740784906687970812e-03,8.570000000000000000e+02
-1.473724842071533203e-03,8.580654859542846680e-03,-3.877893614117056131e-04,1.401740242727100849e-03,1.342946414532875110e-02,1.845673148003190711e-02,8.580000000000000000e+02
-1.684188842773437500e-03,2.548386156558990479e-02,-1.873844489455223083e-02,6.587279587984085083e-02,1.229038683861105596e-02,5.303811967015459317e-02,8.590000000000000000e+02
-5.263090133666992188e-04,7.683873921632766724e-02,7.836593315005302429e-03,1.831756383180618286e-01,1.793010721680232677e-02,1.204094216063529288e-01,8.600000000000000000e+02
-1.052916049957275391e-04,1.349031627178192139e-01,-1.285689976066350937e-02,1.749727278947830200e-01,2.505423574189080682e-02,1.399804906241133295e-01,8.610000000000000000e+02
1.052916049957275391e-04,7.135489583015441895e-02,-6.924604624509811401e-02,7.130119204521179199e-02,-3.604185663197512213e-02,1.023821370521673657e-01,8.620000000000000000e+02
1.368403434753417969e-03,-1.761287450790405273e-02,-2.010935544967651367e-02,3.378848079591989517e-03,4.507746186020256118e-02,6.059953863539480068e-02,8.630000000000000000e+02
-2.105236053466796875e-03,-4.516124725341796875e-03,-4.948318004608154297e-02,-1.040722616016864777e-02,-2.943835850660647679e-02,8.943693419036891079e-03,8.640000000000000000e+02
-1.894682645797729492e-03,7.032245397567749023e-03,-4.497089609503746033e-02,1.622047461569309235e-02,-3.455109028848468711e-02,-1.112041518037099053e-02,8.650000000000000000e+02
-2.842068672180175781e-03,-4.580646753311157227e-03,-1.793177425861358643e-02,-1.524930703453719616e-03,-5.469124665023628040e-02,-6.342774979018250825e-03,8.660000000000000000e+02
-2.421110635623335838e-03,-2.432265877723693848e-02,-9.064731420949101448e-04,-3.717118524946272373e-04,-1.876684458210675643e-02,-9.124810349617762384e-03,8.670000000000000000e+02
-4.210561513900756836e-03,-1.341933012008666992e-02,-2.835386665537953377e-03,-1.326950732618570328e-02,-2.264178836420782659e-02,-2.048227017475534595e-02,8.680000000000000000e+02
-3.263086080551147461e-03,-4.451602697372436523e-03,-1.434423960745334625e-03,-8.426497690379619598e-03,-5.921772086734833351e-03,-9.134805739754781051e-03,8.690000000000000000e+02
-1.263201236724853516e-03,-2.774238353595137596e-03,9.781400440260767937e-04,-1.152100041508674622e-03,-1.700904087714505408e-03,-3.948092524269336545e-03,8.700000000000000000e+02
-9.473562240600585938e-04,-1.096785068511962891e-03,-4.026549868285655975e-04,-3.385960008017718792e-04,-9.078632218372240104e-04,-3.634842802214738322e-03,8.710000000000000000e+02
7.368326187133789062e-04,5.161464214324951172e-04,-5.098811234347522259e-04,5.976743996143341064e-04,4.726131933581179112e-03,-4.288369471093234075e-04,8.720000000000000000e+02
2.105236053466796875e-04,2.612909674644470215e-02,3.739420091733336449e-03,1.011573802679777145e-02,4.704432475862496688e-03,5.574116359932457243e-02,8.730000000000000000e+02
-1.473665237426757812e-03,8.303228020668029785e-02,-4.701827710960060358e-04,1.563450843095779419e-01,-2.663598355749474678e-03,7.351199461256818779e-02,8.740000000000000000e+02
1.831579208374023438e-02,6.399992108345031738e-02,6.639757659286260605e-03,1.632849872112274170e-01,-3.129287715357520483e-02,4.166478875355927869e-02,8.750000000000000000e+02
1.821053028106689453e-02,-1.767736673355102539e-02,3.808554634451866150e-02,6.998198479413986206e-02,2.176008860424794022e-03,1.497526244778946136e-02,8.760000000000000000e+02
-8.315801620483398438e-03,-1.916131377220153809e-02,-1.813904568552970886e-02,-2.218440547585487366e-02,-2.488448665710762953e-02,-1.823279971314129000e-02,8.770000000000000000e+02
-1.147365570068359375e-02,-6.387084722518920898e-03,-5.196168785914778709e-05,-3.717686049640178680e-03,-7.253201838168799043e-03,-7.983144013171239450e-03,8.780000000000000000e+02
-4.526287317276000977e-03,-4.451602697372436523e-03,-2.098179422318935394e-03,-1.629491569474339485e-03,-9.629554636108039745e-03,-7.530862559237960774e-03,8.790000000000000000e+02
-8.421242237091064453e-04,-5.096793174743652344e-03,-1.598283182829618454e-03,4.033310397062450647e-04,-6.479956228938377194e-03,-7.046818537501109425e-03,8.800000000000000000e+02
7.368624210357666016e-04,5.960464477539062500e-08,-1.314955530688166618e-03,3.239750803913921118e-04,-3.036127432627822031e-03,1.710670440724171293e-02,8.810000000000000000e+02
-1.052647829055786133e-03,-1.935541629791259766e-03,-1.275717862881720066e-03,3.129851829726248980e-04,-7.881470366410958661e-03,-8.558710070240282963e-05,8.820000000000000000e+02
8.420943631790578365e-04,-1.354783773422241211e-03,-1.043211901560425758e-03,-4.224619769956916571e-04,-1.895731439489267700e-02,-1.027664389168680970e-02,8.830000000000000000e+02
-1.157909631729125977e-03,-6.451904773712158203e-04,-1.238084398210048676e-03,2.096119278576225042e-04,-2.596494245592939620e-03,-9.704009087638132414e-03,8.840000000000000000e+02
2.105236053466796875e-04,-9.677410125732421875e-04,-1.444388763047754765e-03,-3.036112466361373663e-04,-2.932320756257045247e-03,8.648185083985765464e-04,8.850000000000000000e+02
-1.578927040100097656e-03,-9.032189846038818359e-04,-7.381483446806669235e-04,-2.210897655459120870e-04,-8.335298495183884881e-03,-7.713002505217336768e-03,8.860000000000000000e+02
-5.263090133666992188e-04,-1.096755266189575195e-03,-8.649072842672467232e-04,-5.394110339693725109e-04,-6.746955673547994081e-03,-2.092928894801310280e-03,8.870000000000000000e+02
2.210527658462524414e-03,5.161166191101074219e-04,-1.213391078636050224e-03,1.934157771756872535e-04,-3.702526339864231630e-03,-2.049311543852322393e-03,8.880000000000000000e+02
-8.421242237091064453e-04,2.322554588317871094e-03,-1.008523395285010338e-03,-1.041619834722951055e-04,4.513712332264496752e-03,4.448709105520198825e-03,8.890000000000000000e+02
1.052618026733398438e-03,2.580881118774414062e-04,-1.233280403539538383e-03,2.536929387133568525e-04,-6.069802585529693317e-03,-6.263031238146532509e-03,8.900000000000000000e+02
-1.026302576065063477e-03,1.505315303802490234e-04,-1.264406717382371426e-03,3.032518434338271618e-04,-1.303661570808145598e-02,-1.137544566198100959e-02,8.910000000000000000e+02
-2.631544884934555739e-05,2.107530832290649414e-03,-1.268717343918979168e-03,3.101152251474559307e-04,5.463092452159479251e-03,3.747391540467687188e-03,8.920000000000000000e+02
0.000000000000000000e+00,9.548365138471126556e-03,-2.831239951774477959e-03,3.487788373604416847e-03,6.604289844520216946e-03,6.543502918984978045e-03,8.930000000000000000e+02
-2.421110635623335838e-03,8.129030466079711914e-03,1.189378206618130207e-03,2.193274209275841713e-03,-4.538076764309728617e-03,3.545249165706781946e-03,8.940000000000000000e+02
4.210769839119166136e-04,1.058062911033630371e-02,7.114469073712825775e-03,2.157586440443992615e-02,2.004928631204805356e-02,2.985723254035210772e-02,8.950000000000000000e+02
8.315801620483398438e-03,3.122580051422119141e-02,1.818841323256492615e-02,3.821735456585884094e-02,5.612851850253264274e-02,3.407652386138604328e-02,8.960000000000000000e+02
5.673683062195777893e-02,6.167739629745483398e-02,4.341411218047142029e-02,1.471214890480041504e-01,8.043803446575736871e-02,8.040944088509771603e-02,8.970000000000000000e+02
1.467368453741073608e-01,4.064517840743064880e-02,6.989879906177520752e-02,3.713870421051979065e-02,1.346408074439437996e-01,8.729959519193730699e-02,8.980000000000000000e+02
4.957902431488037109e-02,-1.593554019927978516e-02,4.451847821474075317e-02,-1.078596059232950211e-02,8.382171587608411301e-02,9.777003377284376739e-03,8.990000000000000000e+02
8.526313304901123047e-02,7.741987705230712891e-03,4.224182665348052979e-02,-4.848469980061054230e-03,4.058414122252429479e-02,7.412251519858692461e-03,9.000000000000000000e+02
8.494734019041061401e-02,-5.419373512268066406e-03,2.299162931740283966e-02,-1.422251481562852859e-02,5.134967651557076351e-02,1.637406958711995486e-02,9.010000000000000000e+02
1.494735479354858398e-02,-2.767741680145263672e-02,1.645266637206077576e-02,-7.492579985409975052e-03,-1.046722907990793594e-03,-1.262155154589106321e-02,9.020000000000000000e+02
6.420969963073730469e-03,-3.290295600891113281e-03,4.454265872482210398e-04,-1.997951621888205409e-04,3.186062750553375622e-02,1.383782743168937568e-02,9.030000000000000000e+02
8.315980434417724609e-03,-2.580642933025956154e-03,2.545581373851746321e-04,3.653336782008409500e-03,-5.626205054677591022e-03,-7.390806729408949671e-03,9.040000000000000000e+02
1.052021980285644531e-04,1.406449079513549805e-02,5.364737473428249359e-03,-7.089158316375687718e-06,-5.660422083168192842e-03,-1.632601086917806477e-02,9.050000000000000000e+02
-5.473732948303222656e-03,3.032267093658447266e-03,-3.506545617710798979e-04,2.671364636626094580e-04,7.874741894601910985e-03,-1.293445716955859970e-03,9.060000000000000000e+02
-5.894839763641357422e-03,-1.806437969207763672e-03,-8.508354425430297852e-03,-5.326053593307733536e-03,-1.130087542585656024e-02,-8.328359181201561157e-03,9.070000000000000000e+02
-5.894601345062255859e-03,6.451606750488281250e-04,-2.798296744003891945e-03,5.183878238312900066e-04,-2.252501593581701655e-03,-4.272746863190235445e-03,9.080000000000000000e+02
-4.736781120300292969e-03,-3.225803375244140625e-04,-2.099279314279556274e-03,1.360002788715064526e-03,-5.655838865954443406e-03,-4.818063975752462369e-03,9.090000000000000000e+02
-9.473800659179687500e-03,-3.677427768707275391e-03,-1.910711172968149185e-03,1.444332418031990528e-03,4.146486559997608623e-03,1.150319376109298908e-02,9.100000000000000000e+02
-6.526350975036621094e-03,2.387106418609619141e-03,-1.670498866587877274e-03,1.095131854526698589e-03,-8.767433862329809813e-03,-7.929256076095736461e-03,9.110000000000000000e+02
-3.894805908203125000e-03,4.322588443756103516e-03,-1.539054210297763348e-03,7.806611247360706329e-04,1.198819871778056267e-03,-7.709684154584006688e-04,9.120000000000000000e+02
-3.263115882873535156e-03,1.677393913269042969e-03,-1.619028509594500065e-03,1.003220793791115284e-03,-1.054979027450286821e-02,8.559133475534719260e-03,9.130000000000000000e+02
-1.894712331704795361e-03,3.870964050292968750e-03,-1.317828544415533543e-03,4.070531576871871948e-04,2.823408637683932909e-03,-9.684494458046255527e-04,9.140000000000000000e+02
-3.226518630981445312e-03,1.504957792349159718e-03,-1.276115654036402702e-03,3.244905383326113224e-04,-7.812992012207864434e-03,-3.999760449958672526e-03,9.150000000000000000e+02
-3.720819950103759766e-03,-3.246903419494628906e-03,-1.270338892936706543e-03,3.130565455649048090e-04,1.543223220178191468e-02,1.504877811998883708e-02,9.160000000000000000e+02
-6.315768230706453323e-03,-2.903223037719726562e-03,-1.625946722924709320e-03,-8.312752470374107361e-04,1.021290127394935965e-03,-3.036188144556001278e-03,9.170000000000000000e+02
-7.368505001068115234e-03,-5.677402019500732422e-03,-1.318786642514169216e-03,1.529958244645968080e-04,-9.065566527668877939e-03,2.121432438113912688e-03,9.180000000000000000e+02
-1.084196567535400391e-02,-1.303225755691528320e-02,-2.222383953630924225e-02,-7.070136256515979767e-03,-2.486845930412684424e-02,-1.375927583326053139e-02,9.190000000000000000e+02
-2.768421173095703125e-02,-1.038712263107299805e-02,-6.841559708118438721e-02,-2.506213076412677765e-02,-6.470022660010954496e-02,-1.356299362847701584e-02,9.200000000000000000e+02
-9.915786236524581909e-02,-2.929031848907470703e-02,-1.866004616022109985e-01,-5.903707072138786316e-02,-1.606696674661236557e-01,-7.341372888591823909e-02,9.210000000000000000e+02
-1.371579766273498535e-01,-1.064509153366088867e-02,-1.930040866136550903e-01,-3.966433927416801453e-02,-1.835127105064771058e-01,-2.129266654805728187e-02,9.220000000000000000e+02
-7.221049070358276367e-02,1.754832267761230469e-02,-1.471654176712036133e-01,-1.133705954998731613e-03,-1.336741822423874737e-01,-5.443567472471100288e-03,9.230000000000000000e+02
-3.894737362861633301e-02,5.096793174743652344e-03,-4.395276680588722229e-02,4.419566318392753601e-02,-4.299673062305942040e-02,7.858060191185245458e-02,9.240000000000000000e+02
-4.210501909255981445e-03,1.283878087997436523e-02,-8.964317967183887959e-04,1.286953967064619064e-02,-2.701347830143863149e-03,-5.093698725697759500e-03,9.250000000000000000e+02
-2.421110635623335838e-03,6.645083427429199219e-03,2.886921865865588188e-03,3.531336260493844748e-04,-7.454017627686049252e-03,-1.940391689194714830e-03,9.260000000000000000e+02
-2.842098474502563477e-03,3.187096118927001953e-02,3.012443659827113152e-03,-2.642348874360322952e-03,2.004097008191152440e-03,2.932064792557298460e-02,9.270000000000000000e+02
-7.894665002822875977e-03,2.367734909057617188e-02,-7.805082481354475021e-03,6.101225689053535461e-02,-7.593433346991140809e-03,9.903830096019561324e-02,9.280000000000000000e+02
-6.315886974334716797e-03,1.632267236709594727e-02,-1.514762639999389648e-03,3.712273668497800827e-03,-1.448446628490351884e-02,-8.983799342174414448e-03,9.290000000000000000e+02
-2.631574869155883789e-03,2.064508199691772461e-02,3.200704231858253479e-03,-1.000167150050401688e-02,-5.174218866200952505e-03,3.223092268585991960e-02,9.300000000000000000e+02
4.000008106231689453e-03,-8.516132831573486328e-03,6.545008160173892975e-03,-1.142072770744562149e-02,-1.650242745764973762e-03,-3.381099966037054427e-03,9.310000000000000000e+02
5.578994750976562500e-03,-7.225751876831054688e-03,1.299489405937492847e-03,-2.996370662003755569e-03,-8.055678978091229681e-03,-8.246140132487811414e-03,9.320000000000000000e+02
1.473695039749145508e-03,-4.193603992462158203e-03,-3.651552600786089897e-03,-5.311376415193080902e-03,-1.497459856243565923e-02,-9.210885054311335196e-03,9.330000000000000000e+02
-9.474158287048339844e-04,-4.064500331878662109e-03,1.014766967273317277e-04,-2.511172555387020111e-03,-4.734478284157184191e-03,-5.457170017094781223e-03,9.340000000000000000e+02
1.157909515313804150e-03,-3.935456275939941406e-03,1.009811821859329939e-04,-5.607871571555733681e-04,-1.448658224987475762e-02,-1.084285745598057016e-02,9.350000000000000000e+02
2.104938030242919922e-04,-2.645134925842285156e-03,-7.536938646808266640e-04,-3.219585632905364037e-03,-6.948968518224241109e-03,-5.164224614307544314e-03,9.360000000000000000e+02
-3.157556056976318359e-04,-2.838730812072753906e-03,-2.526364114601165056e-04,-1.944146060850471258e-04,-1.040704151737403826e-03,-1.144914627217524794e-03,9.370000000000000000e+02
7.368326187133789062e-04,-2.064526081085205078e-03,4.876532475464046001e-04,-5.882878394913859665e-05,-6.350802855800141700e-04,-4.007043193913512047e-03,9.380000000000000000e+02
-5.263090133666992188e-04,1.935362815856933594e-04,1.724052563076838851e-04,-1.557510258862748742e-04,1.346036537891670548e-03,-9.597851403257973146e-04,9.390000000000000000e+02
7.368326187133789062e-04,-5.161166191101074219e-04,2.782349183689802885e-04,-5.157029372639954090e-04,-1.949168311440629964e-02,-5.716932704873389781e-03,9.400000000000000000e+02
0.000000000000000000e+00,-7.097125053405761719e-04,-7.264903979375958443e-04,4.413770220708101988e-04,4.561521583660299584e-04,5.595990993286781290e-03,9.410000000000000000e+02
-2.193152904510498047e-04,-1.352131366729736328e-03,-1.194222015328705311e-03,3.292440378572791815e-04,1.906516019289927755e-05,-2.243191001288391551e-03,9.420000000000000000e+02
-9.647011756896972656e-05,-1.317262649536132812e-04,-1.258997595869004726e-03,3.137148451060056686e-04,-8.652662850915149306e-03,-6.161353357667542774e-03,9.430000000000000000e+02
-2.980232238769531250e-08,-1.225829124450683594e-03,-1.040696864947676659e-03,9.803456487134099007e-04,-3.238327490393899666e-02,-1.915647588038416060e-02,9.440000000000000000e+02
-1.263111946173012257e-03,-1.741886138916015625e-03,-2.277983585372567177e-04,-1.355165336281061172e-02,5.013797577454681687e-03,-2.964223665270965258e-03,9.450000000000000000e+02
-1.157909631729125977e-03,-1.548409461975097656e-03,-1.125158625654876232e-03,-1.608635298907756805e-03,-1.302886369425060309e-02,-1.057284408160907851e-02,9.460000000000000000e+02
1.168417930603027344e-02,-2.387047046795487404e-03,3.915514424443244934e-02,-2.309017442166805267e-02,3.890337688316947151e-02,-1.318587028629947255e-02,9.470000000000000000e+02
9.936848282814025879e-02,-9.935498237609863281e-03,1.744609326124191284e-01,5.867124069482088089e-03,1.377642766712057210e-01,-1.293584866291097590e-02,9.480000000000000000e+02
7.778942584991455078e-02,3.658056631684303284e-02,1.366026103496551514e-01,-3.427514061331748962e-02,1.186635041428871773e-01,9.977441187115632104e-03,9.490000000000000000e+02
4.684209823608398438e-02,2.245169878005981445e-02,1.843674480915069580e-01,2.716268412768840790e-03,1.710074750357648554e-01,4.344170256324142443e-02,9.500000000000000000e+02
-1.452630758285522461e-02,-2.780652046203613281e-02,5.572279170155525208e-02,-4.252620041370391846e-02,7.957613002724883700e-02,-1.075411427236239170e-02,9.510000000000000000e+02
-1.242095138877630234e-02,-1.438701152801513672e-02,4.822642076760530472e-03,-5.153637379407882690e-03,-5.921757149299544665e-03,-1.530139067742819492e-02,9.520000000000000000e+02
-1.684188842773437500e-03,3.806412220001220703e-03,5.780118517577648163e-04,-2.254357095807790756e-03,2.424884817815442517e-03,-6.593954918808903054e-04,9.530000000000000000e+02
4.736661911010742188e-03,1.412904262542724609e-02,8.502545207738876343e-02,-9.734312072396278381e-03,6.963601474456027063e-02,1.965978933379664007e-02,9.540000000000000000e+02
-4.315674304962158203e-03,7.096767425537109375e-03,3.029517829418182373e-02,6.964221131056547165e-03,5.801637132405801367e-02,8.795716604113379411e-03,9.550000000000000000e+02
-4.842102527618408203e-03,1.664513349533081055e-02,3.101934678852558136e-03,1.232585404068231583e-03,6.597036431977620907e-03,1.920690189685811400e-03,9.560000000000000000e+02
-1.578986528329551220e-03,3.477418422698974609e-02,-3.659910988062620163e-03,1.217655139043927193e-03,-1.452262061530262827e-02,1.193742146653881120e-03,9.570000000000000000e+02
-6.315708160400390625e-04,1.348388195037841797e-02,-2.601316664367914200e-03,6.754084606654942036e-04,-1.020131536173707332e-02,-5.765657441003102512e-03,9.580000000000000000e+02
-1.052677631378173828e-03,-8.129000663757324219e-03,-1.125276205129921436e-03,6.063326727598905563e-04,-7.568061340527343361e-03,2.688912682320365732e-02,9.590000000000000000e+02
-1.684248447418212891e-03,-3.806531429290771484e-03,-1.249449327588081360e-03,3.520885366015136242e-04,-1.681949647091052213e-02,-2.537086242790698165e-03,9.600000000000000000e+02
-2.105236053466796875e-04,-3.870129585266113281e-04,-1.266645849682390690e-03,3.168785478919744492e-04,2.701546207636962293e-03,6.992198574028662961e-03,9.610000000000000000e+02
-3.157854080200195312e-04,-2.258062362670898438e-03,-1.269027474336326122e-03,3.120023757219314575e-04,-8.136268057307161072e-04,-8.159078720077206359e-04,9.620000000000000000e+02
-3.684043884277343750e-03,-5.807280540466308594e-04,-6.367819732986390591e-04,5.555667448788881302e-04,-5.162519248782082570e-03,-6.135860599021492057e-03,9.630000000000000000e+02
-1.701831817626953125e-03,-1.053631305694580078e-03,-1.181798288598656654e-03,3.450580406934022903e-04,-4.045418257419886032e-03,-2.227587115409684904e-04,9.640000000000000000e+02
-3.771960735321044922e-03,-1.397907733917236328e-03,-1.257277093827724457e-03,3.159049083478748798e-04,-5.325898219878055784e-03,-1.637436820990573194e-03,9.650000000000000000e+02
-1.473724842071533203e-03,-1.225829124450683594e-03,2.264917595311999321e-03,6.183920195326209068e-04,7.843199697195935016e-03,5.513840864909025363e-03,9.660000000000000000e+02
-3.368437057361006737e-03,-1.483798027038574219e-03,-7.799452287144958973e-04,3.537586308084428310e-04,-7.562046189861781897e-03,-9.080710070962338953e-03,9.670000000000000000e+02
-2.421021461486816406e-03,-4.516243934631347656e-04,-2.751268679276108742e-03,-1.106663374230265617e-03,-2.206655082174435734e-02,-5.868261377827699299e-03,9.680000000000000000e+02
-3.157854080200195312e-03,-1.354873180389404297e-03,-1.259631197899580002e-02,-8.567054755985736847e-03,-7.011759964844088699e-02,-3.604183006528671740e-02,9.690000000000000000e+02
6.484210491180419922e-02,1.161277294158935547e-03,8.138874918222427368e-02,-1.395823061466217041e-02,1.679619854017175840e-01,5.856240105117915817e-02,9.700000000000000000e+02
9.421050548553466797e-02,4.387098550796508789e-02,1.463192403316497803e-01,-2.262295456603169441e-03,1.317376705380297608e-01,2.779096786315293777e-02,9.710000000000000000e+02
1.315789222717285156e-01,-5.606454610824584961e-02,1.845146715641021729e-01,6.502042524516582489e-03,1.834751115067660976e-01,2.900153706283203903e-02,9.720000000000000000e+02
7.126313447952270508e-02,-6.812900304794311523e-02,3.464632667601108551e-03,-3.146960213780403137e-02,6.675165986072784108e-02,-2.125819279013496654e-02,9.730000000000000000e+02
-5.294722318649291992e-02,-1.161289308220148087e-02,-2.083444595336914062e-02,-3.262082114815711975e-02,-4.611724944930983838e-02,-5.819308232086406463e-02,9.740000000000000000e+02
-2.178961038589477539e-02,-4.516124725341796875e-03,-5.195379722863435745e-03,-9.859601967036724091e-03,-1.237775119169626237e-02,-3.534100926054328795e-02,9.750000000000000000e+02
-3.789544105529785156e-03,-2.322554588317871094e-03,8.989498601295053959e-04,-1.346713770180940628e-02,-8.778098160957981122e-03,-1.912500743739475872e-02,9.760000000000000000e+02
-2.947270870208740234e-03,-1.935541629791259766e-03,-8.389947935938835144e-03,-8.482847362756729126e-03,-1.459554311404609450e-02,5.329780856611399109e-03,9.770000000000000000e+02
-2.631545066833496094e-03,1.354873180389404297e-03,-1.457252446562051773e-02,-1.817465201020240784e-02,-1.557718603382873823e-02,-1.569892705827635737e-02,9.780000000000000000e+02
-5.157768726348876953e-03,-1.935958862304687500e-04,-6.362408399581909180e-03,-1.669744960963726044e-02,-1.713925854254760850e-02,-1.128051615017566789e-02,9.790000000000000000e+02
-8.631587028503417969e-03,3.870964050292968750e-03,7.075094617903232574e-03,-1.488040294498205185e-02,1.888118639937985677e-03,-2.211605830546831131e-03,9.800000000000000000e+02
-2.421140670776367188e-03,-1.161217689514160156e-03,-7.046920247375965118e-03,-8.513670414686203003e-03,-2.958751260290437557e-03,-1.174053900804628014e-02,9.810000000000000000e+02
-2.105236053466796875e-03,-3.096818923950195312e-03,-2.346014231443405151e-02,-2.858782000839710236e-02,-1.980335012628486879e-02,-1.217829186101027084e-02,9.820000000000000000e+02
-5.684375762939453125e-03,-2.516090869903564453e-03,-1.070990320295095444e-02,-1.301764510571956635e-02,-1.119572103226396109e-02,-7.315468065787089635e-03,9.830000000000000000e+02
-3.157973289489746094e-03,-1.290380954742431641e-03,-7.234471850097179413e-04,-2.051392570137977600e-03,-4.012117563321648817e-03,-3.454095823589603542e-03,9.840000000000000000e+02
-3.157794475555419922e-03,1.354873180389404297e-03,-1.116000232286751270e-03,-3.938215377274900675e-04,1.266013091462347973e-03,-1.110965537486824362e-03,9.850000000000000000e+02
-2.841949462890625000e-03,-3.225803375244140625e-04,-1.248164800927042961e-03,2.135783142875880003e-04,1.402983984613115354e-02,1.320020075079852973e-02,9.860000000000000000e+02
-6.842196453362703323e-03,0.000000000000000000e+00,-1.266468083485960960e-03,2.976964169647544622e-04,9.945189925096187267e-03,-8.820141694748873107e-03,9.870000000000000000e+02
-1.021057367324829102e-02,5.161166191101074219e-04,-1.269002910703420639e-03,3.093458653893321753e-04,3.943197852314117569e-03,-3.322550684546871080e-03,9.880000000000000000e+02
-7.574498653411865234e-03,3.854870796203613281e-03,-1.269353786483407021e-03,3.109591780230402946e-04,-1.119814810795638493e-02,-2.759601371800479708e-03,9.890000000000000000e+02
-6.320238113403320312e-03,4.032254219055175781e-04,-1.016273512504994869e-03,-8.788351988187059760e-05,-6.171304518652220850e-03,1.799880242344453762e-03,9.900000000000000000e+02
-6.842076778411865234e-03,-2.580881118774414062e-04,-1.234353752806782722e-03,2.559473214205354452e-04,-6.460726988966047912e-05,5.696346768165438945e-03,9.910000000000000000e+02
-5.578875541687011719e-03,-2.580881118774414062e-04,-1.264555379748344421e-03,3.035640984307974577e-04,-1.020183971722410377e-02,-4.824551223716500026e-03,9.920000000000000000e+02
-1.389473676681518555e-02,-1.032233238220214844e-03,-9.269092231988906860e-03,-2.001364249736070633e-03,-3.620672471084418476e-02,-1.473544988235153674e-02,9.930000000000000000e+02
-2.684211730957031250e-02,-3.871321387123316526e-04,-4.937100782990455627e-02,-2.091252245008945465e-02,-7.163484748927828605e-02,-2.268610954968774962e-02,9.940000000000000000e+02
-8.936846256256103516e-02,9.806454181671142578e-03,-1.281658411026000977e-01,-4.135044664144515991e-02,-1.201915089273057902e-01,3.941589857857918933e-04,9.950000000000000000e+02
-6.799995899200439453e-02,7.251614332199096680e-02,-7.703004032373428345e-02,5.305218324065208435e-02,-9.083874395015811842e-02,5.788002371663125700e-02,9.960000000000000000e+02
-1.042109727859497070e-02,9.322583675384521484e-02,-5.072810500860214233e-02,1.321678757667541504e-01,-3.177956763998324163e-02,1.151097079184291161e-01,9.970000000000000000e+02
-2.210557693615555763e-03,5.290329456329345703e-02,-1.184926927089691162e-02,1.854084730148315430e-01,-1.890227870228144980e-02,1.176389172874614530e-01,9.980000000000000000e+02
7.368922233581542969e-04,-2.090322971343994141e-02,-4.300539381802082062e-03,1.680132001638412476e-02,-1.282766056158379797e-02,-7.598772387206853551e-03,9.990000000000000000e+02
5.263090133666992188e-04,-1.296770572662353516e-02,1.027847538352943957e-04,-1.016955240629613400e-03,5.534679409598197708e-02,1.655694921332506730e-02,1.000000000000000000e+03
-6.316304206848144531e-04,-5.225896835327148438e-03,-1.087917014956474304e-03,-1.322436146438121796e-02,3.541590811212103063e-02,1.213823350261167278e-02,1.001000000000000000e+03
-2.105236053466796875e-04,-4.645228385925292969e-03,1.602925476618111134e-03,-3.512330353260040283e-03,-9.314038916764744158e-03,-1.005398946594160403e-02,1.002000000000000000e+03
1.473724842071533203e-03,-2.709627151489257812e-03,-5.457031074911355972e-04,-3.610677085816860199e-03,8.509493394759370943e-05,-1.006676787866023215e-02,1.003000000000000000e+03
4.210472106933593750e-04,2.709805965423583984e-03,-1.348501769825816154e-03,-8.326788083650171757e-04,8.839142893389606570e-03,-1.499285279459250386e-03,1.004000000000000000e+03
-1.894712331704795361e-03,7.483720313757658005e-03,-6.849243072792887688e-04,-7.743093301542103291e-04,-9.070403751864075659e-04,-2.475788902179809625e-04,1.005000000000000000e+03
-1.473724842071533203e-03,5.096852779388427734e-03,-9.353366913273930550e-04,-2.381811646046116948e-04,-7.643214223466143764e-04,-1.774778081157918352e-04,1.006000000000000000e+03
-5.263686180114746094e-04,3.870129876304417849e-04,-1.223144819959998131e-03,2.351327566429972649e-04,-3.800018344237710011e-03,3.575017411956843416e-03,1.007000000000000000e+03
-3.157854080200195312e-04,-2.451598644256591797e-03,-1.009874162264168262e-03,-9.838464029598981142e-05,2.304275587080795162e-03,2.365278168436540929e-03,1.008000000000000000e+03
0.000000000000000000e+00,-2.516031265258789062e-03,-1.233467366546392441e-03,2.544930321164429188e-04,2.157869335021045387e-04,2.871285208372154063e-03,1.009000000000000000e+03
-3.157854080200195312e-04,-8.386969566345214844e-04,1.860738149844110012e-03,-1.487243105657398701e-03,3.161935405507909636e-04,-2.735938399539616928e-03,1.010000000000000000e+03
0.000000000000000000e+00,-2.435624599456787109e-03,-5.827907007187604904e-04,-3.369145852047950029e-04,-3.742519395055765585e-05,-5.823822339684481264e-04,1.011000000000000000e+03
0.000000000000000000e+00,-1.112878322601318359e-03,-1.174321048893034458e-03,2.214592823293060064e-04,-4.260516108448575423e-04,3.056850543585870605e-03,1.012000000000000000e+03
0.000000000000000000e+00,-1.870810869149863720e-03,-1.256241463124752045e-03,2.987878397107124329e-04,-9.099320566247071085e-04,-3.688979240783402114e-03,1.013000000000000000e+03
-2.105236053466796875e-03,-6.129086017608642578e-03,-4.483155906200408936e-03,-2.593255834653973579e-03,-7.914077242394235157e-03,5.972840595538264630e-03,1.014000000000000000e+03
-2.947270870208740234e-03,-6.645143032073974609e-03,-4.802188836038112640e-03,-2.880948595702648163e-03,-2.426295748760054494e-02,-1.817154797791298293e-02,1.015000000000000000e+03
-1.536846160888671875e-02,-2.832263708114624023e-02,-5.751731339842081070e-03,-4.495851229876279831e-03,-3.179623369709361214e-02,-1.408650764714125536e-02,1.016000000000000000e+03
-3.063160181045532227e-02,-6.070977449417114258e-02,-4.803979769349098206e-02,-5.186564102768898010e-02,-1.148003186276156384e-01,-7.495268310171976367e-02,1.017000000000000000e+03
-8.242104202508926392e-02,-9.548377990722656250e-02,-1.039971634745597839e-01,-1.263477802276611328e-01,-1.443209020846438762e-01,-1.262528809408793862e-01,1.018000000000000000e+03
-7.263156771659851074e-02,-7.890319824218750000e-02,-7.409717421978712082e-03,-1.323264241218566895e-01,-4.449201528318269538e-02,-1.232990524110801900e-01,1.019000000000000000e+03
-8.526384830474853516e-03,-8.554837107658386230e-02,-1.163776591420173645e-02,-1.234476193785667419e-01,-6.701381074971379803e-02,-1.232216441959606001e-01,1.020000000000000000e+03
-1.789450645446777344e-03,-1.329677999019622803e-01,1.136235892772674561e-02,-1.254940032958984375e-01,3.871234253834643368e-02,-3.963380266385119199e-02,1.021000000000000000e+03
3.157854080200195312e-04,-7.303221523761749268e-02,6.182658299803733826e-02,-8.161227405071258545e-02,2.877682798572678280e-02,-4.237961991253147431e-02,1.022000000000000000e+03
1.789510250091552734e-03,-3.019359707832336426e-02,2.391665987670421600e-02,-4.619899019598960876e-02,1.048974281439130074e-03,-4.539311209770424682e-02,1.023000000000000000e+03
-8.420944213867187500e-04,-7.225826382637023926e-03,3.672438208013772964e-03,-8.472191169857978821e-03,-2.879496917318036253e-02,-3.685065194865932980e-02,1.024000000000000000e+03
-5.263388156890869141e-04,4.903241991996765137e-03,6.217645714059472084e-04,-8.816353511065244675e-04,6.063773012093820469e-04,-1.326716716150344588e-02,1.025000000000000000e+03
0.000000000000000000e+00,4.838705062866210938e-03,1.002471335232257843e-02,-1.260000560432672501e-02,-5.006051159385016547e-03,-4.002620981856708227e-02,1.026000000000000000e+03
2.105534076690673828e-04,4.322573542594909668e-03,-2.653281262610107660e-04,-4.461405798792839050e-03,-1.599921081762012420e-02,-2.280068815221403256e-02,1.027000000000000000e+03
1.052320076269097626e-04,4.387095570564270020e-03,-2.705094229895621538e-04,5.632840911857783794e-04,-2.444373548030398524e-02,-1.583674831608483657e-02,1.028000000000000000e+03
9.473860263824462891e-04,8.000046014785766602e-03,-1.833152724429965019e-03,4.435870796442031860e-03,-2.950092472693910395e-02,-1.109391094299105873e-02,1.029000000000000000e+03
7.368624210357666016e-04,5.612909793853759766e-03,-4.876356979366391897e-04,1.795458025299012661e-03,-1.116747794772088298e-02,-1.425084090800132763e-02,1.030000000000000000e+03
3.157556056976318359e-04,8.838683366775512695e-03,-1.161143183708190918e-03,5.167691851966083050e-04,1.066571224064172263e-03,-1.126243040416946561e-03,1.031000000000000000e+03
-4.210174083709716797e-04,1.341938972473144531e-02,-1.254416536539793015e-03,3.396850079298019409e-04,2.301681109096342936e-03,1.212967280237564616e-03,1.032000000000000000e+03
5.263090133666992188e-04,7.999971508979797363e-03,-1.040062517859041691e-03,9.839421836659312248e-04,-9.690141903806903656e-03,-5.681044623999764731e-03,1.033000000000000000e+03
-8.421242237091064453e-04,4.193543922156095505e-03,-6.050728843547403812e-04,6.486229831352829933e-04,-1.137743441746685846e-02,-4.554658217255758146e-03,1.034000000000000000e+03
-4.210770130157470703e-04,2.838715910911560059e-03,-1.177406869828701019e-03,3.579452750273048878e-04,-4.299856864203643880e-03,1.323424545536155961e-02,1.035000000000000000e+03
1.052916049957275391e-04,3.290310502052307129e-03,-6.240935181267559528e-04,5.619293660856783390e-04,-1.833675152292357780e-02,-2.359886329973903685e-02,1.036000000000000000e+03
1.052618026733398438e-04,-7.935464382171630859e-03,4.779262468218803406e-03,1.911135157570242882e-03,3.699042092901549950e-02,1.199559170411945708e-02,1.037000000000000000e+03
-2.315789228305220604e-03,-2.187094092369079590e-02,-2.288611792027950287e-02,-3.049436956644058228e-02,-6.295587205347885629e-02,-4.537674982751394026e-02,1.038000000000000000e+03
-7.368326187133789062e-04,-2.806456387042999268e-02,-1.773702912032604218e-02,-1.162202954292297363e-01,-3.783842421103145170e-02,-8.547905880424977454e-02,1.039000000000000000e+03
-1.052618026733398438e-04,-2.393549680709838867e-02,1.291032787412405014e-02,-1.448203176259994507e-01,5.289855803940923806e-03,-7.585348548308434857e-02,1.040000000000000000e+03
2.842098474502563477e-03,7.096827030181884766e-04,-2.170652337372303009e-02,-6.196917966008186340e-02,-3.983113184662823159e-03,-3.463629008862589842e-02,1.041000000000000000e+03
2.105236053466796875e-04,-7.677420973777770996e-03,4.457242321223020554e-04,-1.582689024507999420e-02,-6.024851206990256003e-03,-8.591949374400220663e-03,1.042000000000000000e+03
4.210174083709716797e-04,6.451606750488281250e-04,5.149383470416069031e-02,-3.937489911913871765e-02,3.661481345275774402e-02,-2.287898747815675371e-02,1.043000000000000000e+03
7.368922233581542969e-04,-6.450712680816650391e-05,8.937784470617771149e-03,-5.122582428157329559e-03,1.344876228155378328e-02,-1.002860930953464180e-02,1.044000000000000000e+03
-7.368922233581542969e-04,-2.193555235862731934e-03,6.917439168319106102e-04,1.098708249628543854e-03,5.436372400350331091e-04,-1.784432975395766618e-02,1.045000000000000000e+03
1.053512096405029297e-04,7.419347763061523438e-03,-3.652368613984435797e-04,6.645167595706880093e-04,-5.302729742661327350e-03,-5.207291087923060502e-03,1.046000000000000000e+03
-2.105832099914550781e-04,8.580639958381652832e-03,-1.229196554049849510e-03,1.655917381867766380e-03,4.013103246671256841e-03,4.397844926847804814e-03,1.047000000000000000e+03
6.315708160400390625e-04,1.806452870368957520e-03,2.496077213436365128e-03,1.472750212997198105e-03,5.847763861133614682e-03,-7.895352870301713955e-04,1.048000000000000000e+03
5.263388156890869141e-04,3.290325403213500977e-03,-1.060207607224583626e-03,1.099067390896379948e-03,4.097369954890517363e-03,-4.707393447489716110e-03,1.049000000000000000e+03
2.105832099914550781e-04,4.129052162170410156e-03,-1.240437966771423817e-03,4.203268326818943024e-04,-5.704778024631984579e-03,-1.321818083724807247e-03,1.050000000000000000e+03
-1.052916049957275391e-04,5.806446075439453125e-03,2.653680276125669479e-03,2.742260694503784180e-03,3.221690883167926955e-03,-2.539484397209024191e-04,1.051000000000000000e+03
1.368403434753417969e-03,4.709661006927490234e-03,2.350578870391473174e-04,1.136808423325419426e-03,-1.917829366171375227e-02,-4.430335638212490323e-03,1.052000000000000000e+03
-2.341270446777343750e-04,3.106012940406799316e-03,-1.061058137565851212e-03,4.255535313859581947e-04,-2.197286651747010211e-03,7.170705381118330779e-04,1.053000000000000000e+03
5.499124526977539062e-04,3.281131386756896973e-03,-1.240555895492434502e-03,3.270526649430394173e-04,-4.904630094446638111e-03,-3.751200228905932077e-03,1.054000000000000000e+03
-2.104937884723767638e-04,5.225807428359985352e-03,-5.551859736442565918e-03,6.539424415677785873e-03,-1.037860005491886284e-02,2.422875651855310730e-04,1.055000000000000000e+03
3.158151812385767698e-04,4.645153880119323730e-03,-1.229906571097671986e-03,1.417995430529117584e-03,-1.003891865578232512e-02,2.582444205735140441e-03,1.056000000000000000e+03
2.105236053466796875e-04,1.399999856948852539e-02,-1.392564154230058193e-03,2.433880977332592010e-02,1.766052256571981616e-02,3.595024065116181333e-02,1.057000000000000000e+03
6.105214357376098633e-03,9.909676015377044678e-02,-9.142442606389522552e-03,1.526289731264114380e-01,2.728952300655151930e-02,1.225479012057482109e-01,1.058000000000000000e+03
1.715788245201110840e-02,1.683870553970336914e-01,-1.194521784782409668e-03,1.963175535202026367e-01,-2.809963072967658348e-03,1.859311191632837534e-01,1.059000000000000000e+03
-1.884213089942932129e-02,1.730968058109283447e-01,-6.852210965007543564e-03,2.007473260164260864e-01,3.903648674509430094e-03,1.900634038990247632e-01,1.060000000000000000e+03
-1.884204149246215820e-02,-2.277421951293945312e-02,-8.046408742666244507e-02,-4.612093325704336166e-03,8.985448375950610966e-03,8.882401207038892466e-02,1.061000000000000000e+03
-2.421081066131591797e-03,-1.883876323699951172e-02,-1.098097581416368484e-02,-2.687887521460652351e-03,4.099901592629962011e-03,9.502725678461887426e-03,1.062000000000000000e+03
-3.684222698211669922e-03,1.045161485671997070e-02,-2.611874369904398918e-03,1.522958064015256241e-05,-6.139493447411048521e-03,1.876049155131642721e-02,1.063000000000000000e+03
0.000000000000000000e+00,4.329031705856323242e-02,-2.949737198650836945e-02,9.557475894689559937e-02,-1.857887189643392389e-02,3.276998066706315882e-02,1.064000000000000000e+03
0.000000000000000000e+00,8.967757225036621094e-03,-2.810752484947443008e-03,8.133640512824058533e-03,-2.345727549518272781e-02,5.952629464330838616e-03,1.065000000000000000e+03
-2.105236053466796875e-04,1.464521884918212891e-02,1.783192739821970463e-03,6.689184904098510742e-02,-1.634083511351214213e-02,2.733712065567095451e-02,1.066000000000000000e+03
1.052320076269097626e-04,1.858055591583251953e-02,5.941258277744054794e-03,-4.867600742727518082e-03,4.867787412472068809e-02,1.338989572459536870e-02,1.067000000000000000e+03
1.052677631378173828e-03,-2.283865213394165039e-02,-8.511217311024665833e-03,-4.049872606992721558e-02,-7.102574801053584963e-03,-2.243023066844873625e-02,1.068000000000000000e+03
8.526295423507690430e-03,-1.083868741989135742e-02,-7.871434092521667480e-03,-3.321491181850433350e-02,-1.553583509227784987e-02,-1.155291455645612864e-02,1.069000000000000000e+03
-2.105265855789184570e-03,-8.709669113159179688e-03,-4.905842361040413380e-04,-4.893650300800800323e-03,-6.777620167859765843e-03,-6.792857777162430999e-03,1.070000000000000000e+03
-1.684188842773437500e-03,-7.354914676398038864e-03,-2.200238523073494434e-04,-3.548774635419249535e-03,-8.796590705845375169e-03,-7.985291221385582006e-03,1.071000000000000000e+03
-2.980232238769531250e-08,-5.354821681976318359e-03,-6.747983861714601517e-04,-1.048706937581300735e-03,-1.658803936586039640e-02,-8.519125817687656088e-03,1.072000000000000000e+03
-4.210174083709716797e-04,-3.741979598999023438e-03,-1.187063171528279781e-03,1.228839537361636758e-04,7.182550929919706562e-03,4.632212897585086253e-03,1.073000000000000000e+03
-1.052618026733398438e-04,-2.903163433074951172e-03,-1.258006086573004723e-03,2.851362805813550949e-04,-5.075417588943365033e-04,2.668853301726198390e-04,1.074000000000000000e+03
-5.263388156890869141e-04,-1.806437969207763672e-03,-7.876301533542573452e-04,-8.253848645836114883e-04,-5.932846907291455807e-03,-8.534795972391151508e-03,1.075000000000000000e+03
0.000000000000000000e+00,-1.741945743560791016e-03,-1.382005983032286167e-03,-4.469467967282980680e-04,-1.597522355623492984e-03,-3.682604595058452945e-03,1.076000000000000000e+03
4.210472106933593750e-04,-1.096785068511962891e-03,6.477772840298712254e-04,-1.279891701415181160e-03,-1.708106249401541987e-03,-2.767779837445999425e-03,1.077000000000000000e+03
-1.096129417419433594e-04,2.002716064453125000e-03,3.381158923730254173e-03,6.094765849411487579e-03,3.355574085492474268e-03,6.094604385769142318e-03,1.078000000000000000e+03
-1.009106636047363281e-04,5.545616149902343750e-03,-6.253581959754228592e-04,1.112175523303449154e-03,1.721369216848511741e-03,1.056743226732725915e-02,1.079000000000000000e+03
0.000000000000000000e+00,-1.483857631683349609e-03,1.944954623468220234e-03,-1.368463737890124321e-03,1.964438497993725719e-02,-1.875395393832945956e-02,1.080000000000000000e+03
2.105236053466796875e-04,-1.741945743560791016e-03,4.228428006172180176e-03,-1.323510776273906231e-03,1.789719057599725716e-03,-1.255390575075865378e-02,1.081000000000000000e+03
0.000000000000000000e+00,-2.258002758026123047e-03,4.101600963622331619e-03,-3.703037509694695473e-03,2.471495198758333345e-02,-1.427435244966479555e-02,1.082000000000000000e+03
0.000000000000000000e+00,-9.161293506622314453e-03,1.696095801889896393e-02,-5.637364462018013000e-03,4.132176619943095375e-02,-1.536788035819203202e-02,1.083000000000000000e+03
1.210525631904602051e-02,-4.148381575942039490e-02,8.815001696348190308e-03,-1.237903907895088196e-01,-4.240272754120155696e-02,-7.379570674359303695e-02,1.084000000000000000e+03
8.536840230226516724e-02,-1.947096288204193115e-01,2.914614416658878326e-02,-1.613653302192687988e-01,2.535551247981615575e-02,-1.244247098153969944e-01,1.085000000000000000e+03
8.136844635009765625e-02,-7.174196839332580566e-02,5.007433518767356873e-02,-1.444196999073028564e-01,4.618484708007741801e-02,-1.007378037544741645e-01,1.086000000000000000e+03
2.600002102553844452e-02,-3.593552112579345703e-02,1.898685004562139511e-03,-1.152427792549133301e-01,-2.273886315056117269e-02,-9.003811379180781671e-02,1.087000000000000000e+03
7.757890224456787109e-02,-3.238704800605773926e-02,3.089323081076145172e-02,-1.050656959414482117e-01,-3.100082659981850952e-02,-9.904741894127777613e-02,1.088000000000000000e+03
-1.242095138877630234e-02,-1.548388600349426270e-02,1.013743970543146133e-02,-1.081884652376174927e-01,-4.191776979728700780e-02,-8.694203368851738389e-02,1.089000000000000000e+03
-1.410526037216186523e-02,-2.019353397190570831e-02,5.239251069724559784e-03,-6.269288063049316406e-02,-1.854097201751869761e-02,-4.760234861444123666e-02,1.090000000000000000e+03
-4.736900795251131058e-03,-2.980646491050720215e-02,-7.664440199732780457e-03,-8.289766311645507812e-02,2.662162886872376788e-03,-8.198595873727665406e-02,1.091000000000000000e+03
3.010523319244384766e-02,-1.490326225757598877e-02,1.213209554553031921e-01,-1.007584016770124435e-02,1.204427360556650228e-01,1.479088210553580751e-02,1.092000000000000000e+03
-6.315708160400390625e-04,-1.999989151954650879e-03,1.918368600308895111e-02,-2.035193331539630890e-02,3.014072502538667209e-02,-3.581292136172731233e-02,1.093000000000000000e+03
1.578927040100097656e-03,-6.451606750488281250e-04,4.773439839482307434e-02,-4.701193887740373611e-03,4.619732447429925060e-02,-7.457168779883283083e-04,1.094000000000000000e+03
1.084220409393310547e-02,9.032338857650756836e-04,8.395656943321228027e-03,-9.579196572303771973e-03,3.316514360416533691e-02,4.228180757131078105e-04,1.095000000000000000e+03
1.863145828247070312e-02,2.070972323417663574e-02,-1.516680978238582611e-02,-9.611516259610652924e-03,-3.105369069838914697e-02,-1.949778491556886095e-02,1.096000000000000000e+03
4.315853118896484375e-03,1.251611113548278809e-02,-3.720419015735387802e-03,-7.510108844144269824e-05,-4.433482266998467480e-03,-5.493127018304400089e-03,1.097000000000000000e+03
-3.789484500885009766e-03,7.225796580314636230e-03,-5.126459989696741104e-03,-1.458553504198789597e-02,-4.331179893378056533e-03,-2.179507250043721811e-02,1.098000000000000000e+03
-1.421046257019042969e-02,2.580642700195312500e-03,-2.581541612744331360e-02,-3.111890144646167755e-02,-4.311675755135979671e-02,-2.106774745831385687e-02,1.099000000000000000e+03
-4.000067710876464844e-03,-2.193525433540344238e-03,-3.365153446793556213e-02,-5.531218647956848145e-02,-3.430161245546869964e-02,-4.031353967003425964e-02,1.100000000000000000e+03
-4.000008106231689453e-03,1.483869552612304688e-02,-5.710276309400796890e-03,-7.013090420514345169e-03,-3.738293339118570202e-02,-2.483682396478537058e-02,1.101000000000000000e+03
-5.263090133666992188e-04,5.419328808784484863e-03,-5.053755827248096466e-03,-1.425528549589216709e-03,-9.920742939289795004e-03,-5.655690676734659306e-03,1.102000000000000000e+03
1.096129417419433594e-04,-8.010566234588623047e-04,-2.105775754898786545e-03,6.976880249567329884e-04,2.605730615505308378e-02,1.489358893750991619e-02,1.103000000000000000e+03
-3.793895244598388672e-03,3.962352871894836426e-03,-1.906868885271251202e-03,1.755071862135082483e-04,1.561910034805880088e-03,-2.649299712941644014e-03,1.104000000000000000e+03
-1.157939317636191845e-03,-2.580583095550537109e-04,-1.357691129669547081e-03,2.924240252468734980e-04,-2.439404520419019562e-04,9.346563845607391841e-03,1.105000000000000000e+03
-2.420961856842041016e-03,4.709661006927490234e-03,-1.281636301428079605e-03,3.086156793870031834e-04,-3.078831757324262952e-03,-2.857803628856570022e-03,1.106000000000000000e+03
-2.210497856140136719e-03,1.032277941703796387e-03,-2.833029255270957947e-03,3.487580688670277596e-03,-1.587944143130748387e-02,-1.714829504766840484e-03,1.107000000000000000e+03
-2.631580829620361328e-02,3.483861684799194336e-03,-6.193959340453147888e-02,2.212377265095710754e-02,-7.602308275461666653e-02,-2.302701770001136516e-03,1.108000000000000000e+03
-6.905257701873779297e-02,7.767738401889801025e-02,-7.669290155172348022e-02,-3.790224203839898109e-03,-1.449987196309905357e-01,-2.283494252991191686e-02,1.109000000000000000e+03
-5.410528182983398438e-02,4.619365930557250977e-02,-1.658866703510284424e-01,-5.864414200186729431e-02,-1.541253978169265793e-01,-4.767127283327088350e-02,1.110000000000000000e+03
-1.153684258460998535e-01,-3.070980310440063477e-02,-1.174589395523071289e-01,-9.418715536594390869e-02,-1.569445471901360634e-01,-4.557364843248556951e-02,1.111000000000000000e+03
-6.052634119987487793e-02,-9.161293506622314453e-03,-3.926822170615196228e-02,-2.448537759482860565e-02,-8.797483583981602351e-02,-3.288788794244812408e-02,1.112000000000000000e+03
-6.420999765396118164e-03,-5.548387765884399414e-03,-6.785873323678970337e-03,-3.987633623182773590e-03,-3.350999637625307059e-02,-2.314758070532318968e-02,1.113000000000000000e+03
-1.263171434402465820e-03,-1.645159721374511719e-02,-2.287429058924317360e-03,-1.148923765867948532e-03,2.729889135389740318e-02,7.793486785180880894e-03,1.114000000000000000e+03
-3.157854080200195312e-04,-2.290320396423339844e-02,-7.424678187817335129e-03,-9.952264837920665741e-03,-5.823861834173271745e-03,-3.093266266291561095e-02,1.115000000000000000e+03
5.263090133666992188e-04,-7.032245397567749023e-03,-1.166249625384807587e-02,-1.079567149281501770e-02,-2.699771962294050809e-02,-2.585612661286518232e-02,1.116000000000000000e+03
-3.157556056976318359e-04,-3.058062493801116943e-02,-1.889542676508426666e-03,-9.872939437627792358e-03,-2.705526274434433276e-02,-6.299688798217051300e-02,1.117000000000000000e+03
7.368028163909912109e-04,-2.858065068721771240e-02,-5.810143891721963882e-03,-1.304929982870817184e-02,3.368427201901269541e-02,-2.129674158426153596e-02,1.118000000000000000e+03
8.420943631790578365e-04,-4.838690161705017090e-03,-2.703114179894328117e-03,-5.830550100654363632e-03,-5.139072626218599282e-03,-2.269563414598030349e-02,1.119000000000000000e+03
1.473695039749145508e-03,-5.161315202713012695e-04,-1.232776325196027756e-03,-1.003828132525086403e-03,-4.447131302804052666e-02,-2.849060742693776405e-02,1.120000000000000000e+03
1.157879829406738281e-03,-2.129018306732177734e-03,-1.264336984604597092e-03,1.290991640416905284e-04,-2.953241407004814079e-03,-5.204866256946827363e-03,1.121000000000000000e+03
1.263171434402465820e-03,1.161262392997741699e-03,-1.268707681447267532e-03,2.859969972632825375e-04,6.103370678373742919e-03,-7.549621509844728351e-03,1.122000000000000000e+03
-1.052916049957275391e-04,1.225814223289489746e-03,-1.042041694745421410e-03,9.765070280991494656e-04,4.257550512040797486e-03,-5.722068725968365577e-03,1.123000000000000000e+03
8.420943631790578365e-04,-1.419350504875183105e-03,-1.550197717733681202e-03,1.030343351885676384e-03,-1.348261250009130663e-02,-3.113712844750510245e-03,1.124000000000000000e+03
-1.052618026733398438e-04,-8.386969566345214844e-04,-9.797079255804419518e-04,6.554872379638254642e-04,-3.119049700227449762e-02,6.160182570821737258e-03,1.125000000000000000e+03
0.000000000000000000e+00,-1.490116119384765625e-08,-1.229289686307311058e-03,3.588958934415131807e-04,-3.425723694081383996e-02,-1.069649590076260370e-02,1.126000000000000000e+03
1.263171434402465820e-03,2.645164960995316505e-03,1.964806346222758293e-03,6.247840938158333302e-04,4.191175503251542978e-03,-3.598516931601208890e-03,1.127000000000000000e+03
-4.210770130157470703e-04,1.032263040542602539e-03,-8.215073030441999435e-04,3.546438529156148434e-04,-1.500625665373611639e-02,-3.517896640540724151e-03,1.128000000000000000e+03
1.052916049957275391e-04,1.225814223289489746e-03,-8.787924307398498058e-04,5.619103903882205486e-04,4.861633014672683828e-03,6.717930582295750241e-03,1.129000000000000000e+03
1.157909515313804150e-03,6.193518638610839844e-03,-5.827387212775647640e-04,5.901762633584439754e-04,9.943244968004805173e-03,1.240301863853721098e-02,1.130000000000000000e+03
8.684098720550537109e-04,6.862908601760864258e-03,-2.736239694058895111e-03,3.526573535054922104e-03,-8.936895273131684192e-04,3.336522090131785467e-04,1.131000000000000000e+03
-4.473924636840820312e-04,5.911275744438171387e-03,-5.126419942826032639e-03,7.226762827485799789e-03,-1.930947730892285108e-02,1.836560300388909162e-03,1.132000000000000000e+03
7.368326187133789062e-04,5.612909793853759766e-03,1.618421374587342143e-04,3.076120046898722649e-03,7.246457398756511736e-03,1.308860999044392237e-02,1.133000000000000000e+03
1.052916049957275391e-04,6.451606750488281250e-04,4.888105671852827072e-03,2.259322674944996834e-03,-1.327683510599086958e-03,5.494811086503070818e-03,1.134000000000000000e+03
5.263090133666992188e-04,3.354832530021667480e-03,8.709754794836044312e-03,4.494057968258857727e-03,-3.508112342117675198e-04,4.804385603987215703e-03,1.135000000000000000e+03
1.526317000389099121e-02,2.270968258380889893e-02,1.460055261850357056e-02,2.495154505595564842e-03,5.412966714462896789e-02,6.074631078256342853e-03,1.136000000000000000e+03
1.203158199787139893e-01,3.438708186149597168e-02,6.953507661819458008e-02,7.786781340837478638e-02,1.168362087141900929e-01,8.685206729976968631e-02,1.137000000000000000e+03
1.526314020156860352e-02,1.399996876716613770e-02,5.420140456408262253e-03,1.111767720431089401e-02,5.494646670957337165e-02,5.313512455771141063e-02,1.138000000000000000e+03
-1.147368550300598145e-02,7.870972156524658203e-03,7.519241422414779663e-03,-4.039480816572904587e-03,7.113018682329652620e-02,2.050591750383001788e-02,1.139000000000000000e+03
-3.473699092864990234e-03,-9.741932153701782227e-03,1.003941148519515991e-02,-6.662469822913408279e-03,4.151503394837163796e-02,-1.172272261583739983e-02,1.140000000000000000e+03
1.052647829055786133e-03,-2.206447720527648926e-02,-2.055167569778859615e-04,-7.836702279746532440e-03,3.581693601273627792e-02,-2.188836539693994609e-02,1.141000000000000000e+03
-1.157909631729125977e-03,-1.135483384132385254e-02,-4.741297569125890732e-03,-5.974874831736087799e-03,3.084483657851322391e-02,-8.690822876700532440e-03,1.142000000000000000e+03
1.052916049957275391e-04,-8.129030466079711914e-03,-5.215117242187261581e-03,-7.097579073160886765e-03,-1.456132917605934551e-02,-1.372491758970417752e-02,1.143000000000000000e+03
-3.578901290893554688e-03,-2.341935038566589355e-02,-1.534574013203382492e-02,-2.398624643683433533e-02,-2.291566469497396952e-02,-2.802083476829642095e-02,1.144000000000000000e+03
-3.684282302856445312e-03,-1.245163381099700928e-02,-7.148854900151491165e-03,-1.441517006605863571e-02,-3.202128624799271961e-02,-4.082360451609012841e-02,1.145000000000000000e+03
-2.526372671127319336e-03,-1.438707113265991211e-02,-2.337698126211762428e-03,-2.593021839857101440e-03,-1.960378187015621165e-02,-1.790322460783677627e-02,1.146000000000000000e+03
-5.684107542037963867e-03,-3.483876585960388184e-03,-1.689360849559307098e-02,-9.500862099230289459e-03,-2.520443003830408202e-02,-2.458311753019359891e-02,1.147000000000000000e+03
-8.736878633499145508e-03,1.161292195320129395e-03,-6.562911439687013626e-03,1.847281673690304160e-04,-1.522728041713161673e-03,-1.394362076257565919e-03,1.148000000000000000e+03
-4.842132329940795898e-03,1.032263040542602539e-03,-1.717820763587951660e-03,4.620455438271164894e-04,-3.171576747779791816e-03,-3.530452760908048271e-03,1.149000000000000000e+03
-4.210472106933593750e-04,1.161292195320129395e-03,-1.331510255113244057e-03,3.321063995826989412e-04,-3.116653343475217497e-03,-1.230739859708979145e-03,1.150000000000000000e+03
-1.368403434753417969e-03,2.838701009750366211e-03,3.358200774528086185e-04,2.209137426689267159e-03,1.555765082978499692e-03,-3.140348613194204885e-03,1.151000000000000000e+03
-2.104937884723767638e-04,2.645149827003479004e-03,-1.359379268251359463e-03,1.201048842631280422e-03,6.430297568109644146e-03,2.261598443409618131e-03,1.152000000000000000e+03
-7.368624210357666016e-04,7.032260298728942871e-03,-4.220233240630477667e-04,1.347471144981682301e-03,-1.117945777082240966e-02,-6.267636281441668622e-03,1.153000000000000000e+03
-6.315708160400390625e-04,4.516124725341796875e-03,-2.922099665738642216e-04,1.367749064229428768e-03,-3.307801521856834626e-03,2.996163518293681882e-03,1.154000000000000000e+03
1.052618026733398438e-04,2.451613545417785645e-03,-1.223632250912487507e-03,5.320251220837235451e-04,-4.674585349657256472e-03,-2.135492783853998322e-03,1.155000000000000000e+03
-1.052618026733398438e-03,2.645149827003479004e-03,-6.304952548816800117e-04,5.860374658368527889e-04,-8.587316186803306550e-06,8.788028877200482203e-05,1.156000000000000000e+03
-1.052647829055786133e-03,4.322603344917297363e-03,-1.164614805020391941e-03,1.220945501700043678e-03,-3.643857244890025271e-03,-9.205466574848109040e-04,1.157000000000000000e+03
1.755356788635253906e-05,5.599468946456909180e-03,7.379490882158279419e-03,3.444537753239274025e-03,-6.087920734948459867e-04,-4.746299174480939076e-05,1.158000000000000000e+03
-3.333687782287597656e-04,2.723112702369689941e-03,-7.163365808082744479e-05,7.451483979821205139e-04,1.571555239788580138e-03,-1.079279896574303343e-02,1.159000000000000000e+03
2.105534076690673828e-04,2.322554588317871094e-03,-1.103531452827155590e-03,3.713129844982177019e-04,-6.125464620255094417e-03,-4.119198178849758918e-03,1.160000000000000000e+03
-3.157854080200195312e-04,5.290329456329345703e-03,-8.429582812823355198e-04,5.303439684212207794e-03,-1.810593023085171893e-03,7.274843784066176156e-03,1.161000000000000000e+03
-4.210472106933593750e-04,8.193552494049072266e-03,4.393213603179901838e-04,7.241637911647558212e-03,9.955150033348347804e-04,1.672104756261738601e-02,1.162000000000000000e+03
4.210472106933593750e-04,-4.515945911407470703e-04,-1.032769912853837013e-03,1.271004555746912956e-03,-1.279181895823455761e-02,-1.302484716092344730e-03,1.163000000000000000e+03
4.105210304260253906e-03,8.258044719696044922e-03,9.022714570164680481e-03,1.400596834719181061e-02,6.876657771799443708e-02,1.998265489878581214e-02,1.164000000000000000e+03
2.094739675521850586e-02,1.502580940723419189e-01,7.610376179218292236e-02,7.091557979583740234e-02,8.133686012362772999e-02,1.300585482096670020e-01,1.165000000000000000e+03
3.526315093040466309e-02,1.730967164039611816e-01,3.933638334274291992e-02,1.926047801971435547e-01,8.217610086721549578e-02,1.678843194762134061e-01,1.166000000000000000e+03
7.157897949218750000e-02,1.216129064559936523e-01,9.162282198667526245e-02,1.818123310804367065e-01,6.036100061503191228e-02,1.496455679170196618e-01,1.167000000000000000e+03
1.313683986663818359e-01,1.158065199851989746e-01,1.235683038830757141e-01,1.635101288557052612e-01,9.545870732488026533e-02,7.174685744396036569e-02,1.168000000000000000e+03
1.442104578018188477e-02,-2.677416801452636719e-02,1.381744891405105591e-01,5.962672457098960876e-02,5.095082020899610598e-02,5.296133172012051915e-03,1.169000000000000000e+03
2.936846017837524414e-02,1.806449890136718750e-02,7.379069179296493530e-02,-1.190593093633651733e-02,7.247992111396683867e-02,5.379667531363430122e-03,1.170000000000000000e+03
2.947366237640380859e-02,-2.425807714462280273e-02,5.375722423195838928e-02,-2.935708872973918915e-02,3.515883588097068468e-02,-1.978686592599565586e-02,1.171000000000000000e+03
1.273679733276367188e-02,-3.877419233322143555e-02,6.630295515060424805e-02,7.301747333258390427e-03,7.767367354485088526e-02,4.786489613643807317e-03,1.172000000000000000e+03
1.599997282028198242e-02,-1.283866167068481445e-02,2.723574638366699219e-02,-8.923568762838840485e-03,5.185264571593961591e-02,-3.169342233696054167e-03,1.173000000000000000e+03
1.157909631729125977e-02,-3.458076715469360352e-02,9.379878640174865723e-02,-1.012505963444709778e-02,4.167047393015366197e-02,4.642780035298166297e-03,1.174000000000000000e+03
2.094733715057373047e-02,-2.993547916412353516e-02,-3.930851817131042480e-03,-1.442216709256172180e-02,6.256533988984180894e-03,-3.404298112519699160e-02,1.175000000000000000e+03
-1.568430662155151367e-02,-1.135480403900146484e-02,-3.833700716495513916e-02,-1.477342564612627029e-02,-4.383837783898059115e-02,-1.799113589387824064e-02,1.176000000000000000e+03
-1.252621412277221680e-02,2.883869409561157227e-02,-2.936423756182193756e-02,-1.335154380649328232e-02,-3.369997170842253809e-02,3.187726864156775752e-03,1.177000000000000000e+03
-1.621067523956298828e-02,-2.987104654312133789e-02,-6.289725657552480698e-03,-1.570621272549033165e-03,3.160562777294817494e-03,3.518091885669427654e-02,1.178000000000000000e+03
-5.999982357025146484e-03,-1.199996471405029297e-02,-5.109176505357027054e-03,-7.763500907458364964e-04,-4.232216551628642520e-03,1.252707619609660927e-03,1.179000000000000000e+03
-3.368377685546875000e-03,-7.741451263427734375e-04,8.450477384030818939e-03,2.746410295367240906e-02,2.817651615533733889e-02,5.869284103807359543e-02,1.180000000000000000e+03
-3.052592277526855469e-03,-2.580285072326660156e-04,-6.687273271381855011e-03,-6.102978950366377831e-04,-6.527837405130298976e-03,8.660214370004748474e-03,1.181000000000000000e+03
-6.842196453362703323e-03,1.289844512939453125e-04,-6.621459964662790298e-03,-9.729519486427307129e-03,1.639194593639281550e-02,1.294813384363624476e-02,1.182000000000000000e+03
-8.736848831176757812e-03,1.934766769409179688e-04,-1.648529199883341789e-03,-3.798024496063590050e-03,-8.762843433940403770e-03,-5.645598215701874700e-03,1.183000000000000000e+03
-3.578901290893554688e-03,2.903282642364501953e-03,-1.302144024521112442e-03,-2.448533661663532257e-03,-3.668621194720778078e-03,1.484120145586728667e-03,1.184000000000000000e+03
-7.368326187133789062e-04,5.741894245147705078e-03,-1.200131373479962349e-03,-1.070800935849547386e-03,7.807599153147215532e-03,4.451742571012884397e-03,1.185000000000000000e+03
-1.263201236724853516e-03,8.967757225036621094e-03,-1.259815879166126251e-03,1.198241880047135055e-04,9.728090270778366744e-03,-2.949761818480944875e-04,1.186000000000000000e+03
-1.052618026733398438e-03,1.548469066619873047e-03,-1.014952664263546467e-03,-1.143535992014221847e-04,3.445264885515442188e-03,-9.271756271628239787e-03,1.187000000000000000e+03
-1.894772052764892578e-03,-1.161336898803710938e-03,-1.156370504759252071e-03,-1.255631359526887536e-04,-1.828413196424127918e-04,1.494667747782035816e-03,1.188000000000000000e+03
-4.210472106933593750e-04,6.645083427429199219e-03,-1.253755530342459679e-03,2.507291210349649191e-04,-5.253410452009887877e-03,-1.204287069903803298e-03,1.189000000000000000e+03
-1.157879829406738281e-03,1.935541629791259766e-03,-1.267242361791431904e-03,3.028413921128958464e-04,2.160300859508801352e-03,1.094493025341480852e-05,1.190000000000000000e+03
-1.228034496307373047e-03,-2.266168594360351562e-03,-2.935035154223442078e-03,-1.168921240605413914e-03,-2.386560316589836361e-02,-8.121316667622391350e-03,1.191000000000000000e+03
-4.666626453399658203e-03,-1.088619232177734375e-03,-6.769018247723579407e-03,-4.784381482750177383e-03,1.419916340138804856e-02,1.622502110950718723e-02,1.192000000000000000e+03
-1.021045446395874023e-02,-2.129077911376953125e-03,-1.188490074127912521e-02,-9.176388382911682129e-03,-3.679727466973048422e-02,-1.641975029180131607e-02,1.193000000000000000e+03
-1.421064231544733047e-02,-1.419359445571899414e-02,-1.007304713129997253e-02,-8.432452566921710968e-03,-1.238766655822409746e-02,3.358630611274004973e-03,1.194000000000000000e+03
-3.157889842987060547e-02,-4.903221130371093750e-02,-4.117134958505630493e-02,-7.608451694250106812e-02,-6.416727951236822491e-02,-2.798573393238745766e-02,1.195000000000000000e+03
-1.294738054275512695e-02,-2.335482835769653320e-02,-4.001275449991226196e-02,-1.541651785373687744e-01,-1.165847659649976720e-02,-8.033920146747330904e-02,1.196000000000000000e+03
1.312631964683532715e-01,5.303221940994262695e-02,1.650280356407165527e-01,-2.154750283807516098e-03,1.939652870271970642e-01,4.381339867163669410e-02,1.197000000000000000e+03
3.357893228530883789e-02,-1.722580194473266602e-02,8.932395279407501221e-02,-4.838357120752334595e-02,9.517257611616969371e-02,1.719992741269948944e-02,1.198000000000000000e+03
8.263152837753295898e-02,-1.161289308220148087e-02,1.658883318305015564e-02,-9.780409187078475952e-02,8.302439884742796039e-02,-1.934323251816616462e-02,1.199000000000000000e+03
9.084206819534301758e-02,-1.716130971908569336e-02,2.784143667668104172e-03,-7.544213533401489258e-02,-2.445006689253048648e-02,-7.497975423313096854e-02,1.200000000000000000e+03
-1.105248928070068359e-02,-1.812899112701416016e-02,-7.102954201400279999e-03,-9.398122876882553101e-02,-4.525118313227949329e-02,-9.226525406455987621e-02,1.201000000000000000e+03
-7.367730140686035156e-04,3.941935300827026367e-02,1.061874348670244217e-02,-2.576630376279354095e-02,-4.305149435133159841e-02,-6.230916786551965458e-02,1.202000000000000000e+03
1.094728708267211914e-02,1.703220605850219727e-02,-1.164401136338710785e-02,-1.923952065408229828e-02,-4.911012634576650271e-02,-5.742856747715485710e-02,1.203000000000000000e+03
1.705253124237060547e-02,1.793557405471801758e-02,-1.012767199426889420e-02,-8.443313650786876678e-03,-1.838230967038612107e-02,-2.033852370946931387e-02,1.204000000000000000e+03
-1.231592893600463867e-02,-6.129145622253417969e-03,-4.600436426699161530e-03,-3.469170071184635162e-03,-3.554550935119493715e-02,-2.566931561538154938e-02,1.205000000000000000e+03
-1.094716787338256836e-02,-2.774178981781005859e-03,-2.833040663972496986e-03,-5.314940586686134338e-03,-9.895864383274499687e-03,-9.065203966072687969e-03,1.206000000000000000e+03
-5.894780158996582031e-03,-3.032207489013671875e-03,-2.059041755273938179e-03,-1.346564851701259613e-03,-1.360649946770386975e-02,-6.443582133562220093e-03,1.207000000000000000e+03
-7.263183593750000000e-03,-3.032326698303222656e-03,-2.668630098924040794e-03,-2.786468714475631714e-03,-1.545385226640583198e-02,-1.338567810601720698e-02,1.208000000000000000e+03
-7.263183593750000000e-03,-6.645143032073974609e-03,-6.899277679622173309e-03,-1.330608222633600235e-02,-1.046881907355867725e-02,-2.320283734202899240e-02,1.209000000000000000e+03
-3.684222698211669922e-03,2.580642700195312500e-03,-6.314690224826335907e-03,-2.530497964471578598e-03,-1.705434797935900804e-02,-8.226070724788203670e-03,1.210000000000000000e+03
-2.210557693615555763e-03,-4.515647888183593750e-04,-1.968125579878687859e-03,-8.232765685534104705e-05,-2.877650258184427656e-03,-4.775655642810239243e-03,1.211000000000000000e+03
-1.684188842773437500e-03,4.515647888183593750e-04,-1.366174547001719475e-03,2.567167393863201141e-04,-9.082741487747014730e-03,-1.048522012541908133e-02,1.212000000000000000e+03
-1.368403434753417969e-03,1.116126775741577148e-02,-1.282811048440635204e-03,3.036706184502691031e-04,-1.772468567556639840e-03,-3.527696918177253282e-03,1.213000000000000000e+03
-1.999974250793457031e-03,9.290397167205810547e-03,-1.271266140975058079e-03,3.101732290815562010e-04,3.946523749543739967e-03,3.376587998958985315e-03,1.214000000000000000e+03
1.192092895507812500e-07,4.903197288513183594e-03,-1.016538357362151146e-03,-8.799237548373639584e-05,1.143331285762450023e-02,8.145940529908468619e-03,1.215000000000000000e+03
-3.159046173095703125e-04,-1.354753971099853516e-03,-1.234390423633158207e-03,2.559322456363588572e-04,2.015303690245495716e-03,3.410831698858335370e-03,1.216000000000000000e+03
-5.262494087219238281e-04,-6.452202796936035156e-04,-1.264560385607182980e-03,3.035620029550045729e-04,2.497415254572032950e-02,2.217788602668169240e-02,1.217000000000000000e+03
-9.474158287048339844e-04,-3.871321387123316526e-04,-1.268738647922873497e-03,3.101581824012100697e-04,2.452353029961074071e-02,-5.229247553836358087e-03,1.218000000000000000e+03
-1.578807830810546875e-03,-3.354787826538085938e-03,-1.269317232072353363e-03,3.110716643277555704e-04,1.274766293951579144e-02,-1.435979281399296648e-03,1.219000000000000000e+03
-7.789611816406250000e-03,-3.025811910629272461e-02,-1.165026915259659290e-03,-1.053505949676036835e-02,-6.315756542109030036e-04,-1.847274149471345162e-02,1.220000000000000000e+03
-2.989476919174194336e-02,-4.987090826034545898e-02,-4.226848948746919632e-03,-7.821226865053176880e-02,1.120901438966548369e-02,-6.759727187430986106e-02,1.221000000000000000e+03
-1.663154363632202148e-02,-1.232260465621948242e-02,-5.332986265420913696e-02,-1.015461832284927368e-01,-5.872853253939069873e-02,-7.945346448913159776e-02,1.222000000000000000e+03
-1.157820224761962891e-03,-2.258062362670898438e-03,-7.833911105990409851e-03,-1.504701841622591019e-02,1.742665795816833452e-02,-1.569501269234302443e-03,1.223000000000000000e+03
-2.105832099914550781e-04,-4.515647888183593750e-04,2.746831811964511871e-02,-1.059245411306619644e-02,1.569979566334467336e-02,-2.033593385797027864e-02,1.224000000000000000e+03
4.947364330291748047e-03,-1.935958862304687500e-04,2.710446016862988472e-03,-1.198819023557007313e-03,1.100660493032812326e-02,-3.983384589842958734e-03,1.225000000000000000e+03
3.831583261489868164e-02,2.464514970779418945e-02,-7.182444678619503975e-04,1.020950949168764055e-04,1.322578654924377872e-02,-1.530558802296111409e-02,1.226000000000000000e+03
1.000004913657903671e-02,-1.012903451919555664e-02,3.545777581166476011e-04,-2.429037913680076599e-02,8.944764983231934252e-03,-2.240663273368803665e-02,1.227000000000000000e+03
6.526291370391845703e-03,-2.387106418609619141e-03,-8.388104848563671112e-03,-2.060399204492568970e-02,-4.826336537613684641e-02,-6.218335621893533727e-02,1.228000000000000000e+03
3.052532672882080078e-03,-1.225769519805908203e-03,2.483403682708740234e-02,-6.933136377483606339e-03,5.496838044222585040e-02,-1.076521530000218441e-02,1.229000000000000000e+03
-2.315700054168701172e-03,-1.870989799499511719e-03,1.602878607809543610e-02,1.793360151350498199e-02,-1.547077380516803657e-02,-9.651586921088695092e-03,1.230000000000000000e+03
-2.526342868804931641e-03,9.677410125732421875e-04,-2.432466717436909676e-03,1.660841749981045723e-03,2.572545743857901357e-03,-5.147807013706651169e-03,1.231000000000000000e+03
-1.052737236022949219e-03,6.122577190399169922e-02,-1.430480740964412689e-03,4.981263191439211369e-04,-5.407830567520477416e-03,-8.891859613958663644e-03,1.232000000000000000e+03
1.473844051361083984e-03,6.716132164001464844e-02,-1.135371997952461243e-02,-2.100304700434207916e-02,-6.889698835334634452e-03,-2.451510383636623658e-02,1.233000000000000000e+03
-1.368582248687744141e-03,2.387106418609619141e-02,-7.918414659798145294e-03,-3.392555983737111092e-03,-1.428516587244210712e-02,-1.213779776613255201e-02,1.234000000000000000e+03
-1.789331436157226562e-03,3.090316057205200195e-02,-2.716596471145749092e-03,7.861558115109801292e-04,-1.418432685239601199e-02,-8.010438407642705982e-03,1.235000000000000000e+03
-1.052618026733398438e-03,-7.677376270294189453e-03,-1.523603219538927078e-02,-6.570594850927591324e-03,-1.107179594843721304e-02,-1.281963829862686755e-02,1.236000000000000000e+03
-6.526350975036621094e-03,-1.516127586364746094e-02,-4.786925390362739563e-03,-1.586847123689949512e-03,-1.167981240493176642e-02,-9.532590622096104305e-03,1.237000000000000000e+03
-1.789510250091552734e-03,1.180642843246459961e-02,-9.027180261909961700e-03,-2.599131083115935326e-03,-8.748791943089528900e-03,-8.102324746865785521e-03,1.238000000000000000e+03
-3.052711486816406250e-03,1.225805282592773438e-02,-1.440190477296710014e-03,4.476023605093359947e-04,-2.472758712669165249e-03,5.436835961422914476e-04,1.239000000000000000e+03
-4.315793514251708984e-03,-3.509682416915893555e-02,3.192676376784220338e-05,1.460461411625146866e-03,-2.383695419518261360e-02,-1.753553558601872453e-02,1.240000000000000000e+03
-1.157891750335693359e-02,-8.522582054138183594e-02,-7.300108205527067184e-03,-8.054018020629882812e-03,-3.243805099422658600e-02,-2.641028494261377091e-02,1.241000000000000000e+03
-1.957875490188598633e-02,-5.941933393478393555e-02,-1.786936819553375244e-02,-2.904854156076908112e-02,-1.977671616408116506e-02,-4.933215585982608786e-02,1.242000000000000000e+03
-1.368582248687744141e-03,2.000033855438232422e-03,-3.437943523749709129e-03,-6.084774155169725418e-03,-4.013836481629340369e-02,-6.910986940049301808e-02,1.243000000000000000e+03
2.421081066131591797e-03,1.651608943939208984e-02,-1.236709766089916229e-03,-1.199683989398181438e-03,-2.471349525993815632e-02,-4.312743856216894045e-02,1.244000000000000000e+03
1.336842868477106094e-02,-2.193570137023925781e-03,1.764132175594568253e-03,2.748743165284395218e-03,-4.452133972834282361e-03,-6.423015722876290745e-03,1.245000000000000000e+03
3.315794467926025391e-02,3.793549537658691406e-02,1.308402698487043381e-02,1.783445128239691257e-03,-5.792945978881469671e-03,-6.760444834357226540e-03,1.246000000000000000e+03
5.263030529022216797e-03,-6.455183029174804688e-05,7.183813140727579594e-04,5.151055520400404930e-04,-1.040789185043600185e-02,-5.146079151762017467e-03,1.247000000000000000e+03
1.589483022689819336e-02,-4.516243934631347656e-04,-8.321253582835197449e-03,-5.513203795999288559e-03,-1.962054064238216711e-02,-1.905157330474782640e-02,1.248000000000000000e+03
2.905273437500000000e-02,-2.387047046795487404e-03,-1.177289895713329315e-02,-5.409011617302894592e-03,-1.999036063509151973e-02,-2.281367623806751510e-02,1.249000000000000000e+03
2.084195613861083984e-02,2.838730812072753906e-03,-2.775309607386589050e-03,-2.484135096892714500e-03,-1.615515764203401261e-02,-1.362227967806606266e-02,1.250000000000000000e+03
8.526325225830078125e-03,1.606446504592895508e-02,-1.477960613556206226e-03,-7.590688619529828429e-05,-1.464893568877556618e-02,-2.850973039340365389e-02,1.251000000000000000e+03
0.000000000000000000e+00,-3.612875938415527344e-03,-1.512389746494591236e-03,6.184852682054042816e-04,-1.612131868518140720e-02,-2.307683543648897384e-02,1.252000000000000000e+03
0.000000000000000000e+00,5.806088447570800781e-04,-2.147826831787824631e-03,-5.696586798876523972e-03,-2.949571825811503345e-02,-4.423384486643744395e-02,1.253000000000000000e+03
0.000000000000000000e+00,2.141940593719482422e-02,-1.193774677813053131e-02,-1.036192569881677628e-02,-3.460238647143398794e-02,-3.632523825256495087e-02,1.254000000000000000e+03
0.000000000000000000e+00,-4.709661006927490234e-03,-3.517176024615764618e-03,-3.767544636502861977e-03,-4.441772369123242470e-02,-3.006455375924499407e-02,1.255000000000000000e+03
0.000000000000000000e+00,6.135487556457519531e-02,-4.927974659949541092e-03,-6.929886061698198318e-03,-7.546343783425868423e-02,-3.505800488819144078e-02,1.256000000000000000e+03
-1.263201236724853516e-03,3.980636596679687500e-02,-1.776080811396241188e-03,-6.915939738973975182e-04,-1.257829089620265961e-02,-1.182917832580598905e-02,1.257000000000000000e+03
-3.368437057361006737e-03,-7.612764835357666016e-03,-1.339578535407781601e-03,1.723401364870369434e-04,-1.197326913794150016e-02,-3.731940877831491088e-03,1.258000000000000000e+03
-5.157768726348876953e-03,-7.870912551879882812e-03,-1.591403386555612087e-03,9.189750999212265015e-04,-1.233159039598241691e-02,-6.857074057547429824e-03,1.259000000000000000e+03
-6.631552707403898239e-03,-8.000016212463378906e-03,-1.297689974308013916e-03,1.267053652554750443e-03,-1.535327490901927661e-02,2.778965690276719025e-03,1.260000000000000000e+03
-8.421182632446289062e-03,-2.458077669143676758e-02,-6.280329544097185135e-04,-8.085272274911403656e-04,-1.400954237683116332e-02,-3.445889885086739213e-02,1.261000000000000000e+03
-3.452628850936889648e-02,-7.767748832702636719e-02,-1.340971607714891434e-02,-2.131185121834278107e-02,-7.277232050876492053e-03,-5.459845386259143396e-02,1.262000000000000000e+03
-2.947372198104858398e-02,-4.509675502777099609e-02,-1.857986673712730408e-02,-2.681126818060874939e-02,-3.155993377250609910e-02,-4.805604633274374038e-02,1.263000000000000000e+03
-4.947363864630460739e-03,2.903223037719726562e-03,-3.880813950672745705e-03,-3.084065159782767296e-03,-1.136481073939599185e-02,-2.509688077737814993e-02,1.264000000000000000e+03
5.894898902624845505e-03,4.903256893157958984e-03,-6.597311585210263729e-04,-8.714502328075468540e-04,-1.614895809130523219e-02,-1.295855936968437483e-02,1.265000000000000000e+03
1.063138246536254883e-02,8.386969566345214844e-04,-1.184976543299853802e-03,1.474320451961830258e-04,9.210633490391861855e-04,-3.267765327040011991e-03,1.266000000000000000e+03
8.105278015136718750e-03,8.451640605926513672e-03,1.868983381427824497e-04,-1.911664498038589954e-03,1.561302255650076631e-02,-2.741876468910858788e-03,1.267000000000000000e+03
-3.473639488220214844e-03,-6.449222564697265625e-05,2.503435593098402023e-03,-8.714905125088989735e-04,-1.458667027748461464e-02,-2.593313295447630118e-02,1.268000000000000000e+03
-5.264282226562500000e-04,2.483868598937988281e-02,4.213173408061265945e-03,5.282526835799217224e-03,-4.908209928076168183e-03,-1.537501312761291317e-02,1.269000000000000000e+03
-1.263201236724853516e-03,5.741834640502929688e-03,-1.031764550134539604e-03,8.104563457891345024e-04,1.369116904175449179e-02,3.078877145015201933e-02,1.270000000000000000e+03
-3.157258033752441406e-04,-4.322528839111328125e-03,-1.236498937942087650e-03,3.803574072662740946e-04,-1.900081632712513624e-02,-5.104768690650907104e-03,1.271000000000000000e+03
-7.368326187133789062e-04,-1.870930194854736328e-03,-1.011723536066710949e-03,-7.827264198567718267e-05,-2.124951637850713837e-02,1.265561868965606185e-03,1.272000000000000000e+03
-7.368326187133789062e-04,-1.806497573852539062e-03,-9.875820251181721687e-04,-5.473347264342010021e-04,-5.472278389615503613e-03,-1.002963245471444331e-03,1.273000000000000000e+03
-2.104043960571289062e-04,-5.806684494018554688e-04,-1.586787984706461430e-03,-9.504298795945942402e-04,4.999201127757757490e-03,5.656852000221201937e-04,1.274000000000000000e+03
-1.789510250091552734e-03,-7.741451263427734375e-04,-7.578690419904887676e-04,-3.106669464614242315e-04,-1.161547429572351575e-02,-3.056673986398444898e-03,1.275000000000000000e+03
-4.209876060485839844e-04,-1.290440559387207031e-04,-2.799494657665491104e-03,-3.201843937858939171e-03,-8.255566656866220043e-04,1.603890319821932309e-02,1.276000000000000000e+03
-5.262494087219238281e-04,1.935362815856933594e-04,-1.532592927105724812e-03,-2.178466878831386566e-03,-2.407804563026250122e-03,-8.994218464709879957e-04,1.277000000000000000e+03
-2.210557693615555763e-03,-3.225803375244140625e-04,-5.838053300976753235e-03,-5.322361830621957779e-03,-4.706461836563313739e-03,-1.340678248678839335e-04,1.278000000000000000e+03
-2.513229846954345703e-03,-3.924369812011718750e-04,-1.953399507328867912e-03,-2.472135238349437714e-03,-9.427606762594242795e-04,1.574627592735453052e-03,1.279000000000000000e+03
-5.592167377471923828e-03,-3.349483013153076172e-03,-1.364135183393955231e-03,-7.424502837238833308e-05,-1.816154899852318039e-03,9.154508107625525248e-03,1.280000000000000000e+03
-8.526325225830078125e-03,-1.135480403900146484e-02,-1.282528624869883060e-03,2.578361018095165491e-04,-2.942445123926873407e-02,-1.761090581562013702e-03,1.281000000000000000e+03
-6.210446823388338089e-03,-4.193544387817382812e-03,-1.271227025426924229e-03,3.038256545551121235e-04,-1.193330068178077852e-02,4.572085342194487367e-02,1.282000000000000000e+03
-1.368343830108642578e-03,-6.967722903937101364e-03,-7.604089565575122833e-03,-5.223483894951641560e-04,-3.917395042532234584e-02,-1.367289050170050757e-02,1.283000000000000000e+03
-4.210531711578369141e-02,-5.232256650924682617e-02,-1.531663835048675537e-01,-6.249141320586204529e-02,-1.419883381207114326e-01,-5.390257202502457545e-02,1.284000000000000000e+03
-1.995790004730224609e-01,-4.129034280776977539e-02,-2.007955908775329590e-01,-7.804644852876663208e-02,-1.433695378612753757e-01,-5.114887261960809894e-02,1.285000000000000000e+03
-1.930526196956634521e-01,-8.296766877174377441e-02,-1.746334582567214966e-01,-1.368521749973297119e-01,-1.839663470240111565e-01,-1.030970458678561741e-01,1.286000000000000000e+03
-8.084210753440856934e-02,-1.120645701885223389e-01,-1.695592403411865234e-01,-1.438624113798141479e-01,-1.703387744056215070e-01,-1.151712830115831920e-01,1.287000000000000000e+03
-9.673685580492019653e-02,-3.864514827728271484e-02,-1.106559634208679199e-01,-3.654052317142486572e-02,-1.276010866899213170e-01,-5.805185581603211631e-02,1.288000000000000000e+03
-2.578943967819213867e-02,-1.961290836334228516e-02,-2.280082367360591888e-02,2.441151766106486320e-03,-1.026546467273306007e-01,-6.439737250657984191e-02,1.289000000000000000e+03
-2.315819263458251953e-03,-5.741924047470092773e-03,-3.809091448783874512e-02,-3.149492666125297546e-02,-9.743673067698921386e-02,-5.544501691023784318e-02,1.290000000000000000e+03
-7.368326187133789062e-04,-5.161285400390625000e-03,-3.184473142027854919e-02,-3.647590347100049257e-04,-5.061108517096357673e-02,-1.025635413305381327e-02,1.291000000000000000e+03
1.368433237075805664e-03,-4.516243934631347656e-04,-3.201160579919815063e-02,-2.745365165174007416e-02,-5.477620254081472240e-02,-1.696870368011893504e-02,1.292000000000000000e+03
-7.368326187133789062e-04,-2.580627799034118652e-03,-2.196757867932319641e-02,-7.783715846017003059e-04,-4.934747292099217475e-02,-3.208062843308129297e-03,1.293000000000000000e+03
-2.505265176296234131e-02,-3.322580456733703613e-02,-4.107115417718887329e-02,-5.284464359283447266e-02,-1.605170611606432374e-02,-6.033677268594406229e-02,1.294000000000000000e+03
-4.547371342778205872e-02,-4.387100040912628174e-02,7.467242889106273651e-03,-1.224598810076713562e-01,-2.565211630575348067e-02,-9.182933585152586176e-02,1.295000000000000000e+03
-3.052636981010437012e-03,-1.399999856948852539e-02,1.238896884024143219e-02,-6.632573157548904419e-02,-3.946241393427385447e-02,-6.944980391179367274e-02,1.296000000000000000e+03
-8.315786719322204590e-03,-4.787092655897140503e-02,-1.348377577960491180e-02,-8.790373057126998901e-02,-4.762256382460350324e-02,-9.384440339688016053e-02,1.297000000000000000e+03
-7.368326187133789062e-04,-3.870978951454162598e-03,-1.565624773502349854e-02,-2.382566221058368683e-02,-2.735411240657725784e-02,-2.003818247513367012e-02,1.298000000000000000e+03
-1.368448138236999512e-03,-5.161240696907043457e-04,-3.235033527016639709e-02,-4.204532876610755920e-02,-3.084981015921783865e-02,-1.968331457722838351e-02,1.299000000000000000e+03
2.526342868804931641e-03,4.451610147953033447e-03,-7.489753887057304382e-03,-8.861247450113296509e-03,-1.337292433734660335e-02,-1.016141103132306434e-02,1.300000000000000000e+03
2.315804595127701759e-03,4.322573542594909668e-03,-1.185505883768200874e-03,-9.757220395840704441e-04,-3.109342633659295529e-02,-1.956374070640598539e-02,1.301000000000000000e+03
2.315759658813476562e-03,2.903223037719726562e-03,-3.124375944025814533e-04,1.163355846074409783e-04,-3.545869729732142872e-03,-2.653250983753796532e-03,1.302000000000000000e+03
1.894742250442504883e-03,4.774190485477447510e-03,-1.915273169288411736e-04,2.675733994692564011e-04,2.841725281393703284e-03,-2.128021722361372881e-03,1.303000000000000000e+03
1.368433237075805664e-03,4.645161330699920654e-03,2.108524786308407784e-03,6.121369660831987858e-04,1.727671907324435097e-02,1.152375337681621481e-02,1.304000000000000000e+03
1.999989151954650879e-03,1.354828476905822754e-03,-5.743325455114245415e-04,1.021673786453902721e-03,-9.684400777816293271e-03,1.225442710422783299e-03,1.305000000000000000e+03
1.052632927894592285e-03,6.516136229038238525e-03,-3.133030550088733435e-04,1.322629628702998161e-03,-2.822866524718747883e-02,-2.462454932992441670e-02,1.306000000000000000e+03
5.263388156890869141e-04,7.096827030181884766e-04,-1.137000042945146561e-03,4.512877494562417269e-04,3.893297289396357996e-03,1.409363933401031055e-02,1.307000000000000000e+03
4.210472106933593750e-04,0.000000000000000000e+00,-2.899092214647680521e-04,8.195340633392333984e-04,-3.016610385713214271e-03,-5.131264191650219963e-03,1.308000000000000000e+03
-1.052767038345336914e-04,1.456975936889648438e-03,-1.133760320954024792e-03,3.816145763266831636e-04,1.750949376310373395e-02,-1.472522366080530887e-04,1.309000000000000000e+03
8.420943631790578365e-04,2.607524394989013672e-03,-1.250624307431280613e-03,3.209676069673150778e-04,-1.162424205515399933e-02,-8.087669953732001815e-03,1.310000000000000000e+03
1.368433237075805664e-03,2.258062362670898438e-03,-1.266808714717626572e-03,3.125686489511281252e-04,1.043912293670179459e-03,6.405700104646694371e-03,1.311000000000000000e+03
1.894727349281311035e-03,4.903227090835571289e-03,5.322828888893127441e-03,2.120841061696410179e-03,-7.756078838506041961e-03,2.497120006466024833e-02,1.312000000000000000e+03
1.663160324096679688e-02,4.232260584831237793e-02,6.059434730559587479e-03,1.034411322325468063e-02,6.615151697788235197e-02,4.736224849546610827e-02,1.313000000000000000e+03
6.852629780769348145e-02,1.279999017715454102e-01,3.010594844818115234e-02,7.543552666902542114e-02,9.462502948822759663e-02,1.024686932285039376e-01,1.314000000000000000e+03
3.600001335144042969e-02,1.121936142444610596e-01,1.649162918329238892e-01,6.524682044982910156e-02,1.433568277192591722e-01,7.040959325254547707e-02,1.315000000000000000e+03
-2.073681354522705078e-02,4.290324449539184570e-02,5.072110518813133240e-02,3.773000091314315796e-02,6.851898303199277507e-02,7.968759064149555371e-02,1.316000000000000000e+03
-2.842158079147338867e-03,4.845157265663146973e-02,-4.749970510601997375e-02,6.879528611898422241e-02,-2.744240810165265998e-02,7.385836686567603948e-02,1.317000000000000000e+03
-5.052596330642700195e-03,2.632260508835315704e-02,-6.138494238257408142e-02,1.229319348931312561e-02,-3.501309795078810794e-02,2.092893352081487413e-03,1.318000000000000000e+03
-1.852634735405445099e-02,1.845163106918334961e-02,-6.101116910576820374e-02,3.942191135138273239e-03,-4.130922898530542398e-02,-5.601902722681795233e-03,1.319000000000000000e+03
-7.999986410140991211e-03,9.676814079284667969e-04,-2.001332491636276245e-02,-9.984623640775680542e-03,-3.695496041764556594e-02,6.265539438250256055e-03,1.320000000000000000e+03
-5.589477717876434326e-02,-4.354828596115112305e-02,-5.780426040291786194e-02,-1.895650103688240051e-02,-1.136869790369843258e-01,-2.894861509301227542e-02,1.321000000000000000e+03
-2.936840057373046875e-02,-3.045162558555603027e-02,-5.535995960235595703e-02,-4.700177814811468124e-03,-8.701283204185017439e-02,-6.855903382544492608e-03,1.322000000000000000e+03
2.842128509655594826e-03,-3.032267093658447266e-03,-8.120769634842872620e-03,-8.206077851355075836e-03,-1.333999913946648519e-02,-1.210949965859886568e-02,1.323000000000000000e+03
-3.578975796699523926e-03,-2.580732107162475586e-03,-3.097947046626359224e-04,-4.544233903288841248e-03,-7.292442995756154289e-03,-5.976631325860792820e-03,1.324000000000000000e+03
-4.210174083709716797e-04,-9.031593799591064453e-04,1.810431480407714844e-03,-2.020117361098527908e-03,-1.218547755482823902e-02,-1.287990088142731970e-02,1.325000000000000000e+03
-1.052767038345336914e-04,-5.806684494018554688e-04,9.865493047982454300e-04,-2.307848189957439899e-04,-8.223108054486338858e-03,-2.449851540892722390e-03,1.326000000000000000e+03
6.315857172012329102e-04,-9.032189846038818359e-04,-1.163208798971027136e-05,2.195011038566008210e-04,-3.830929048689757366e-03,-1.362662262994263074e-02,1.327000000000000000e+03
1.578941941261291504e-03,-3.225505352020263672e-04,2.975301351398229599e-03,-1.508745132014155388e-03,-1.381151030046989803e-03,-2.229845694538490353e-03,1.328000000000000000e+03
1.368418335914611816e-03,1.935452222824096680e-03,-4.284360329620540142e-04,-3.398923727218061686e-04,-5.197825164796832098e-03,-3.744656194467871346e-03,1.329000000000000000e+03
1.684218645095825195e-03,7.741451263427734375e-04,-8.243564516305923462e-04,4.657248500734567642e-04,3.129593353269566336e-03,-9.057192705045125081e-03,1.330000000000000000e+03
3.157705068588256836e-04,-2.903193235397338867e-03,8.747894316911697388e-04,-2.855894272215664387e-04,-4.043884852424906029e-03,1.462749138513519398e-03,1.331000000000000000e+03
1.052916049957275391e-04,-9.677112684585154057e-04,-2.193518215790390968e-03,-9.505279012955725193e-04,-2.268954921010202241e-03,-2.065992934612459475e-03,1.332000000000000000e+03
5.262941122055053711e-04,5.806684494018554688e-04,-1.397388870827853680e-03,1.364806666970252991e-04,1.599717456147509154e-03,-3.667500363677272945e-03,1.333000000000000000e+03
-1.052618026733398438e-04,5.096733570098876953e-03,-3.259702061768621206e-04,7.759368163533508778e-04,-6.701950211191132212e-03,-9.207648243230448504e-04,1.334000000000000000e+03
3.158151812385767698e-04,3.419429063796997070e-03,1.761317485943436623e-03,4.378616868052631617e-04,-6.097333894600209803e-04,-3.691769058327715181e-03,1.335000000000000000e+03
-4.166811704635620117e-04,3.338634967803955078e-03,-5.210998933762311935e-04,5.734351580031216145e-04,-5.350874126764715299e-03,-1.355728345097201304e-03,1.336000000000000000e+03
4.166662693023681641e-04,-8.870959281921386719e-04,-5.332023138180375099e-04,5.917723174206912518e-04,2.200131273164096513e-03,-1.396608072046778837e-04,1.337000000000000000e+03
-3.158003091812133789e-04,1.871019601821899414e-03,-1.167453592643141747e-03,3.500721068121492863e-04,-4.946098030641499221e-04,3.279857336682706626e-03,1.338000000000000000e+03
7.368475198745727539e-04,1.161247491836547852e-03,1.644781325012445450e-03,3.788841422647237778e-04,-1.477456023398993068e-03,-8.381219398106570795e-04,1.339000000000000000e+03
5.052641034126281738e-03,1.335480809211730957e-02,5.276406556367874146e-02,2.016683109104633331e-03,3.461854987674684025e-02,-9.038471612087706220e-03,1.340000000000000000e+03
6.547367572784423828e-02,2.206456661224365234e-02,1.335752904415130615e-01,-8.154423907399177551e-03,1.070442563068780828e-01,2.603705401357514493e-03,1.341000000000000000e+03
1.052631735801696777e-01,-5.593547224998474121e-02,9.986043721437454224e-02,-7.145556807518005371e-02,1.500776928792788567e-01,-1.755762115622339081e-02,1.342000000000000000e+03
1.620000004768371582e-01,-4.458063840866088867e-02,5.774300917983055115e-02,-1.325730383396148682e-01,1.624366425107837131e-01,-1.433143304850204025e-02,1.343000000000000000e+03
-1.126325130462646484e-02,-3.470966219902038574e-02,-1.602800749242305756e-02,-7.682894915342330933e-02,5.685878395959775844e-02,-4.608257949047889213e-02,1.344000000000000000e+03
-5.157768726348876953e-03,-2.787095308303833008e-02,4.808667674660682678e-02,-6.438925862312316895e-02,-4.536873013059050663e-03,-6.103026269663924808e-02,1.345000000000000000e+03
4.284202679991722107e-02,-4.593560099601745605e-02,4.595977813005447388e-02,-2.239341102540493011e-02,7.301974560294866023e-02,3.707915719286553058e-03,1.346000000000000000e+03
7.157921791076660156e-03,-1.354837417602539062e-02,3.438224317505955696e-03,-6.469116080552339554e-03,5.033721097069587813e-02,3.014084261715510582e-03,1.347000000000000000e+03
-1.442104578018188477e-02,-2.999994158744812012e-02,-4.370044451206922531e-03,-3.964056819677352905e-02,-2.103306160932660873e-02,-7.370874675233007878e-02,1.348000000000000000e+03
-9.157836437225341797e-03,-2.625808306038379669e-02,-2.674594148993492126e-02,-2.708985097706317902e-02,-5.394980593123932522e-02,-6.671513040194732014e-02,1.349000000000000000e+03
-1.852649450302124023e-02,-4.883868992328643799e-02,-2.556948922574520111e-02,-2.289402671158313751e-02,-3.823130554349063459e-02,-4.222794081364344976e-02,1.350000000000000000e+03
-1.726308465003967285e-02,-1.916128396987915039e-02,-5.177513230592012405e-03,-1.210358738899230957e-02,-1.917375268138599154e-02,-6.223805372728152818e-02,1.351000000000000000e+03
-7.789373397827148438e-03,-4.387125372886657715e-03,-7.238410878926515579e-03,-8.419503574259579182e-04,2.636587236139931179e-02,4.894437303280319007e-03,1.352000000000000000e+03
-6.947398185729980469e-03,-8.064523339271545410e-03,-4.760694224387407303e-03,-3.963646478950977325e-03,-7.601215235692571071e-03,-2.283444164408976462e-02,1.353000000000000000e+03
-2.842187881469726562e-03,5.161315202713012695e-04,-1.321718213148415089e-03,-1.172041753306984901e-03,-6.658460640974084299e-03,-7.697361471782571130e-03,1.354000000000000000e+03
-5.263090133666992188e-04,-3.096774220466613770e-03,8.074566721916198730e-03,3.102250164374709129e-03,-2.819810016408297315e-02,-1.105399733207002022e-02,1.355000000000000000e+03
-2.631574869155883789e-03,-1.612901687622070312e-03,1.499633217463269830e-04,1.996103819692507386e-04,-1.149981837003899443e-02,-9.584678864764106798e-03,1.356000000000000000e+03
-7.368028745986521244e-04,5.612909793853759766e-03,1.827229047194123268e-03,3.580468764994293451e-04,-2.114824262758574491e-02,-7.069298215542585417e-03,1.357000000000000000e+03
-1.473724842071533203e-03,4.258036613464355469e-03,-8.405602420680224895e-04,3.177037287969142199e-04,-7.832546660252681647e-03,-4.806828019567555010e-03,1.358000000000000000e+03
-9.473562240600585938e-04,-9.032040834426879883e-04,-1.210019341669976711e-03,3.121166373603045940e-04,9.568033520742647013e-04,1.428581396590106189e-03,1.359000000000000000e+03
1.052618026733398438e-04,6.129071116447448730e-03,-1.261185272596776485e-03,3.113429120276123285e-04,-9.137514487530751239e-03,-1.657805545003432357e-02,1.360000000000000000e+03
2.980232238769531250e-08,5.999997258186340332e-03,-1.268271240405738354e-03,3.112357517238706350e-04,-8.623906227648525658e-03,-1.023982295950487398e-02,1.361000000000000000e+03
-2.105832099914550781e-04,3.354847431182861328e-03,-2.831178251653909683e-03,3.487943438813090324e-03,-6.235186778542178843e-03,1.603830524150140491e-02,1.362000000000000000e+03
-1.157820224761962891e-03,5.483850836753845215e-03,-4.013962112367153168e-03,8.820323273539543152e-03,-7.758320483967295900e-03,6.671291899716047524e-03,1.363000000000000000e+03
-1.276284456253051758e-03,6.736576557159423828e-03,-1.649500336498022079e-03,1.489634858444333076e-03,-6.404625712609579580e-03,-3.020318509161706855e-03,1.364000000000000000e+03
-6.092190742492675781e-03,1.010212302207946777e-02,-4.046568647027015686e-03,3.523706691339612007e-03,-3.075601665714078337e-03,-1.554034478057436663e-03,1.365000000000000000e+03
-8.421242237091064453e-04,1.038710772991180420e-02,-1.426744507625699043e-03,1.424893853254616261e-03,-7.812004596226884701e-03,-3.383764076771350604e-03,1.366000000000000000e+03
-3.157556056976318359e-04,5.677402019500732422e-03,-3.186888061463832855e-03,8.778853341937065125e-03,-2.404476090376750363e-03,5.689399404155470741e-03,1.367000000000000000e+03
-3.158450126647949219e-04,1.058064401149749756e-02,2.598306164145469666e-03,2.097211778163909912e-02,2.100738783381572716e-02,1.520802874874660482e-02,1.368000000000000000e+03
-8.420646190643310547e-04,2.000004053115844727e-03,9.792281314730644226e-03,1.131230778992176056e-02,2.418665301763667230e-02,2.490042373313938739e-02,1.369000000000000000e+03
-2.105236053466796875e-04,-1.935482025146484375e-03,1.135988906025886536e-02,3.236869233660399914e-04,6.390696232233494811e-02,-1.343128300149543097e-03,1.370000000000000000e+03
-7.368326187133789062e-04,1.935362815856933594e-04,1.760804210789501667e-03,-2.314186189323663712e-03,1.220841225408264563e-02,-1.917025606474709321e-02,1.371000000000000000e+03
5.263686180114746094e-04,-2.516120672225952148e-03,-8.497593225911259651e-04,-5.237087316345423460e-05,-8.382278274418730746e-03,-1.586718392474328887e-02,1.372000000000000000e+03
-1.789510250091552734e-03,-4.516094923019409180e-04,-7.959729060530662537e-03,-5.140872672200202942e-03,-3.158940481724670235e-02,-1.726479515063794601e-02,1.373000000000000000e+03
-9.473562240600585938e-04,-3.225803375244140625e-04,-2.195945009589195251e-03,-4.438355390448123217e-04,-6.454226239111626739e-03,-6.983887475776051623e-03,1.374000000000000000e+03
-4.210174083709716797e-04,8.386969566345214844e-04,-1.397725078277289867e-03,2.066519227810204029e-04,-1.656607721531422328e-02,-1.112816920352477368e-02,1.375000000000000000e+03
-5.263090133666992188e-04,6.450713408412411809e-05,-1.287180464714765549e-03,2.967372129205614328e-04,-1.867660186960407032e-02,-8.416580123400518865e-03,1.376000000000000000e+03
2.980232238769531250e-08,7.741898298263549805e-04,-1.271871267817914486e-03,3.092130355071276426e-04,-1.369349509082518068e-02,-1.000266711264119479e-02,1.377000000000000000e+03
-2.980232238769531250e-08,3.290340304374694824e-03,-1.269751111976802349e-03,3.109407844021916389e-04,-4.861872973642711315e-03,3.511358318513541077e-03,1.378000000000000000e+03
-8.420944213867187500e-04,9.806469082832336426e-03,-1.269457512535154819e-03,3.111800469923764467e-04,-3.073842653937841618e-03,1.032263111671305467e-02,1.379000000000000000e+03
-5.368471145629882812e-03,7.741749286651611328e-04,-1.016287948004901409e-03,-8.785294630797579885e-05,-5.993860664522010495e-03,-4.122077301618176648e-03,1.380000000000000000e+03
-5.999982357025146484e-03,1.677423715591430664e-03,-5.520801059901714325e-03,6.481965072453022003e-03,-3.029905558827650225e-02,4.378944738087697797e-03,1.381000000000000000e+03
-2.631604671478271484e-03,9.677410125732421875e-04,-1.858180738054215908e-03,1.165798283182084560e-03,-1.742639416501035043e-02,9.222208262459563599e-03,1.382000000000000000e+03
-3.473728895187377930e-03,2.064496278762817383e-03,-1.350948470644652843e-03,4.295683174859732389e-04,-7.804467372413803616e-03,2.219435942510922244e-03,1.383000000000000000e+03
-2.736806869506835938e-03,-2.322554588317871094e-03,-2.946627559140324593e-03,-1.151371048763394356e-03,-6.767259253693147514e-03,-6.855229710527876996e-03,1.384000000000000000e+03
-8.420944213867187500e-04,-1.690322160720825195e-02,-7.786241825670003891e-03,-8.000871166586875916e-03,-9.942707150171870012e-03,-3.188384483918271783e-02,1.385000000000000000e+03
-2.105236053466796875e-04,-1.464515924453735352e-02,2.513781748712062836e-02,-4.378998652100563049e-02,8.013713476930206525e-02,-3.453315808612833493e-02,1.386000000000000000e+03
-1.789510250091552734e-03,-1.735481619834899902e-02,2.885128743946552277e-02,-5.729087814688682556e-02,8.116581103705300393e-02,-2.796493746367856303e-02,1.387000000000000000e+03
1.052618026733398438e-03,-1.754838228225708008e-02,4.043335095047950745e-02,-3.450549766421318054e-02,3.902362632774725171e-02,-5.175551912411524569e-02,1.388000000000000000e+03
-1.894682645797729492e-03,-4.451617598533630371e-03,1.575770042836666107e-02,-3.858271287754178047e-03,-7.590397442039709119e-03,-7.805065513470710314e-03,1.389000000000000000e+03
-9.473264217376708984e-04,0.000000000000000000e+00,7.399241439998149872e-03,-1.622209674678742886e-03,4.496487924124714652e-03,-6.104594063495283329e-03,1.390000000000000000e+03
9.473264217376708984e-04,0.000000000000000000e+00,-3.811739443335682154e-04,6.704498664475977421e-04,-8.123557072502451959e-04,-1.448398531803590794e-03,1.391000000000000000e+03
-1.263141632080078125e-03,5.806535482406616211e-04,-1.146399416029453278e-03,3.609680861700326204e-04,-1.765644219965611939e-03,-9.883809625029549295e-03,1.392000000000000000e+03
4.210174083709716797e-04,2.903208136558532715e-03,-1.252374611794948578e-03,3.181082720402628183e-04,9.688732704212554836e-03,-1.204464224288576135e-03,1.393000000000000000e+03
-5.262792110443115234e-04,9.225800633430480957e-03,-1.267051091417670250e-03,3.121726622339338064e-04,-5.027956888300622040e-02,6.581906106767898557e-03,1.394000000000000000e+03
-7.368922233581542969e-04,2.967759966850280762e-03,1.318712602369487286e-03,1.000625197775661945e-03,4.403915486800968893e-03,2.745762640709270563e-02,1.395000000000000000e+03
-9.473562240600585938e-04,5.999997258186340332e-03,-2.784086973406374454e-04,6.509333616122603416e-04,-5.851018162109644649e-04,1.917285064000961992e-03,1.396000000000000000e+03
0.000000000000000000e+00,3.161296248435974121e-03,1.943376497365534306e-03,2.732843859121203423e-03,-8.025664004672528051e-03,-2.763978055813326451e-03,1.397000000000000000e+03
-7.368326187133789062e-04,-3.225952386856079102e-04,-8.244751370511949062e-04,6.465867045335471630e-04,-5.312626566166045450e-03,3.812828002012463857e-03,1.398000000000000000e+03
-7.368326187133789062e-04,3.483861684799194336e-03,1.483605825342237949e-03,2.671467140316963196e-03,1.250303513721284787e-02,6.343500957475711743e-03,1.399000000000000000e+03
-1.096725463867187500e-04,3.147855401039123535e-03,2.171083120629191399e-03,2.140997909009456635e-03,1.063148266317526236e-02,5.566791870517673324e-05,1.400000000000000000e+03
7.412731647491455078e-04,2.271503210067749023e-03,2.334403106942772865e-03,1.295688911341130733e-03,-4.059144730282238100e-03,-3.912842684535372539e-03,1.401000000000000000e+03
0.000000000000000000e+00,5.741909611970186234e-03,-4.500223731156438589e-04,1.318786060437560081e-03,-2.137424879827598545e-03,2.265855244866193940e-03,1.402000000000000000e+03
-5.263686180114746094e-04,9.677439928054809570e-03,-5.233588744886219501e-04,6.949951057322323322e-04,4.836811117894690426e-03,-8.888516752924152664e-04,1.403000000000000000e+03
9.473860263824462891e-04,3.077417612075805664e-02,2.068554749712347984e-03,3.897334635257720947e-02,7.703561461613439576e-03,5.580304047112161214e-02,1.404000000000000000e+03
2.105534076690673828e-04,8.580648899078369141e-02,1.590360328555107117e-02,1.822362393140792847e-01,1.766730519150883083e-02,1.088308051593918080e-01,1.405000000000000000e+03
5.421048402786254883e-02,2.064519934356212616e-02,1.260426547378301620e-02,5.878724902868270874e-02,6.391041956597831586e-02,1.065620486522069754e-01,1.406000000000000000e+03
9.452629089355468750e-02,-1.974201202392578125e-02,1.561644077301025391e-01,5.021345335990190506e-03,1.407236689885849046e-01,1.508671245534520811e-02,1.407000000000000000e+03
2.326315827667713165e-02,-2.122583985328674316e-02,1.898758299648761749e-02,-1.573045179247856140e-02,-8.568090697898433916e-03,-3.071330185266374357e-02,1.408000000000000000e+03
6.431591510772705078e-02,-1.909679174423217773e-02,1.132670976221561432e-02,-1.045308914035558701e-02,-2.638924030530453990e-03,-6.310883306923309455e-03,1.409000000000000000e+03
4.442102089524269104e-02,-1.806446909904479980e-02,-1.500608515925705433e-03,-7.063677068799734116e-03,1.656423495509651289e-04,-2.876117895895990983e-02,1.410000000000000000e+03
-1.610529422760009766e-02,-2.716130018234252930e-02,-7.982340641319751740e-03,-8.118215017020702362e-03,-9.751821149533768107e-03,-1.465221061852328699e-02,1.411000000000000000e+03
-4.431581124663352966e-02,-3.954835236072540283e-02,-2.058235928416252136e-02,-2.002032101154327393e-02,-4.611179780051344324e-02,-3.668460635719794638e-02,1.412000000000000000e+03
-3.578948974609375000e-02,-2.277417480945587158e-02,-3.374784439802169800e-02,-1.845893077552318573e-02,-4.700653163128265533e-02,-4.342301555694039195e-02,1.413000000000000000e+03
-2.073681354522705078e-02,-3.929038345813751221e-02,5.580857978202402592e-04,-1.515633147209882736e-02,-2.500344839174672984e-02,-4.215461734181769060e-02,1.414000000000000000e+03
-1.431584358215332031e-02,-1.483869552612304688e-02,3.308034315705299377e-02,-7.520501501858234406e-03,-1.250929951835999532e-02,-3.284637266174694759e-02,1.415000000000000000e+03
-3.262996673583984375e-03,-2.000004053115844727e-03,2.695274073630571365e-03,-8.734673028811812401e-04,-8.540569761088967482e-03,-1.136317978359202563e-02,1.416000000000000000e+03
-3.368437057361006737e-03,3.871023654937744141e-04,-1.032621134072542191e-03,7.741423905827105045e-04,-2.535365109551879215e-03,-3.763083162611119414e-03,1.417000000000000000e+03
-1.789510250091552734e-03,2.387091517448425293e-03,-6.306975265033543110e-04,-1.733448356389999390e-03,2.778944909079328340e-02,-1.513867287359638159e-04,1.418000000000000000e+03
-1.789510250091552734e-03,3.096774220466613770e-03,-1.493231276981532574e-03,6.550446269102394581e-04,-3.634873220771384084e-04,1.704486534334637149e-05,1.419000000000000000e+03
-5.263686180114746094e-04,4.322573542594909668e-03,-1.612682593986392021e-03,9.858242701739072800e-04,1.619958711131630480e-03,2.589773786397187028e-03,1.420000000000000000e+03
6.316304206848144531e-04,5.096778273582458496e-03,-1.629225211217999458e-03,1.031633582897484303e-03,1.020205940012064438e-03,-2.817999465370507606e-03,1.421000000000000000e+03
-5.263686180114746094e-04,4.838719964027404785e-03,-1.404244918376207352e-03,1.706758979707956314e-03,1.924074457339841615e-02,3.869227891193149915e-03,1.422000000000000000e+03
-8.420944213867187500e-04,5.419343709945678711e-03,-1.377636683173477650e-03,5.789741990156471729e-04,-7.067902953412641409e-03,1.578788951027609855e-02,1.423000000000000000e+03
-2.105236053466796875e-04,6.580650806427001953e-03,-1.057127141393721104e-03,1.017081085592508316e-03,-5.369493897394050919e-03,1.690270409553584763e-02,1.424000000000000000e+03
-1.473665237426757812e-03,3.871008753776550293e-03,-1.240011421032249928e-03,4.089726426173001528e-04,2.293457278343957739e-03,3.161082826748512487e-04,1.425000000000000000e+03
-1.684248447418212891e-03,1.225814223289489746e-03,-1.265338971279561520e-03,3.247564018238335848e-04,-4.707857199052867259e-03,-4.127530744542307062e-03,1.426000000000000000e+03
-1.157939317636191845e-03,5.096763372421264648e-03,-6.362711428664624691e-04,5.573330563493072987e-04,-3.877310300345104821e-03,8.967342055402199863e-04,1.427000000000000000e+03
-2.105236053466796875e-04,9.096771478652954102e-03,-6.341564003378152847e-04,1.885313307866454124e-03,1.793277329145936960e-02,1.833269234800427583e-02,1.428000000000000000e+03
4.210650920867919922e-03,6.580635905265808105e-03,1.348402723670005798e-02,1.244747452437877655e-02,4.040068891382020411e-02,3.198414711322583592e-02,1.429000000000000000e+03
2.936834096908569336e-02,3.483891487121582031e-03,5.911749973893165588e-02,5.249788984656333923e-03,8.408152423331216596e-02,1.442419485536206025e-02,1.430000000000000000e+03
3.442108631134033203e-02,-2.387106418609619141e-03,1.776105314493179321e-01,1.414697244763374329e-02,1.566088587921399267e-01,2.435232651012242400e-02,1.431000000000000000e+03
-7.684290409088134766e-03,-4.129022359848022461e-03,8.821711875498294830e-03,-1.774856448173522949e-02,3.351208562702012728e-02,-2.049246261881076947e-02,1.432000000000000000e+03
-7.999956607818603516e-03,-7.161304354667663574e-03,-8.556596003472805023e-03,-5.649123340845108032e-03,2.155537949431263200e-02,6.383077732388442449e-03,1.433000000000000000e+03
-1.452624704688787460e-02,-6.064519286155700684e-03,-2.466335892677307129e-03,-2.272038487717509270e-03,-1.040673246698875509e-03,-7.376934327695039428e-03,1.434000000000000000e+03
-2.631604671478271484e-03,0.000000000000000000e+00,-1.447383686900138855e-02,-5.844451487064361572e-03,-1.427635587612563484e-02,-1.212049779108914649e-02,1.435000000000000000e+03
-4.211068153381347656e-04,5.096778273582458496e-03,-4.009372089058160782e-03,-3.771036863327026367e-04,-1.586329663918029098e-02,-7.804238469438784520e-03,1.436000000000000000e+03
8.421540260314941406e-04,2.000004053115844727e-03,-6.990109104663133621e-04,-1.856098067946732044e-03,9.878155866360316395e-03,-1.206039149243087749e-02,1.437000000000000000e+03
-1.157939317636191845e-03,4.580646753311157227e-03,-2.105812774971127510e-03,-3.395089297555387020e-04,5.729258806628223510e-04,-3.283612150773801419e-03,1.438000000000000000e+03
-1.473665237426757812e-03,2.580732107162475586e-04,-5.922622513025999069e-03,-2.734777284786105156e-03,-1.057319053950855903e-02,-1.049506555896057014e-03,1.439000000000000000e+03
3.157854080200195312e-04,-3.225952386856079102e-04,-5.259053315967321396e-03,-2.416521776467561722e-03,-1.054819042367505233e-02,-9.123883322563197673e-03,1.440000000000000000e+03
-1.368463039398193359e-03,-1.290291547775268555e-04,-1.821931567974388599e-03,-6.654319440713152289e-05,1.648084530988747076e-02,1.344147143293372704e-02,1.441000000000000000e+03
1.052618026733398438e-03,-2.580732107162475586e-04,-1.127947005443274975e-03,-1.740232983138412237e-04,-7.166030056327876707e-03,-5.914074957793391540e-03,1.442000000000000000e+03
-1.684188842773437500e-03,2.064526081085205078e-03,-1.463916851207613945e-03,6.048972136341035366e-04,-1.893624559931250673e-03,-1.084505907364419208e-05,1.443000000000000000e+03
0.000000000000000000e+00,3.309145569801330566e-03,-1.296347356401383877e-03,3.518897574394941330e-04,3.310417188446823644e-03,4.300204224923720453e-03,1.444000000000000000e+03
-6.315708160400390625e-04,2.110213041305541992e-03,-1.273140776902437210e-03,3.168510447721928358e-04,-5.991825052650945338e-03,-3.566247653721738020e-03,1.445000000000000000e+03
-1.157820224761962891e-03,-1.935511827468872070e-04,-1.269926899112761021e-03,3.119985631201416254e-04,-1.871706686671714692e-02,-9.530368669292021977e-03,1.446000000000000000e+03
-4.211068153381347656e-04,4.193559288978576660e-03,-1.269481843337416649e-03,3.113265556748956442e-04,-4.428240772464064889e-03,2.416214909397362831e-02,1.447000000000000000e+03
-2.105236053466796875e-04,1.225805282592773438e-02,-6.209928542375564575e-03,1.080269832164049149e-02,8.764148726896792141e-03,2.309678824727079416e-02,1.448000000000000000e+03
-2.104640007019042969e-04,4.993544518947601318e-02,-1.003886666148900986e-02,3.347824141383171082e-02,-2.788902576920548881e-03,6.366887376548380217e-02,1.449000000000000000e+03
-1.715797185897827148e-02,7.522580027580261230e-02,-2.426745742559432983e-02,1.629471778869628906e-01,-3.349149043918231428e-02,8.812764876117906709e-02,1.450000000000000000e+03
-9.810522198677062988e-02,1.076129376888275146e-01,-1.302987486124038696e-01,6.520312279462814331e-02,-1.008083797256489333e-01,7.162228053917019110e-02,1.451000000000000000e+03
-9.705257415771484375e-02,1.387095451354980469e-02,-5.340923368930816650e-02,-5.662119481712579727e-03,-1.186173710915454649e-01,-1.182549254389375637e-02,1.452000000000000000e+03
-1.810529828071594238e-02,2.438709139823913574e-02,-4.920832440257072449e-02,-2.002725750207901001e-02,-7.273725905828598570e-02,-1.839781635310755448e-02,1.453000000000000000e+03
-8.421003818511962891e-03,-2.903223037719726562e-03,-1.976639591157436371e-02,-5.383816082030534744e-03,-3.737877200726824611e-05,9.701187124855348287e-03,1.454000000000000000e+03
-5.473762750625610352e-03,-7.354825735092163086e-03,-4.070618189871311188e-03,-8.533818763680756092e-04,-2.545845091198373211e-02,-3.479999192124744178e-03,1.455000000000000000e+03
-3.810521960258483887e-02,-5.290359258651733398e-03,-2.062590233981609344e-02,1.415830850601196289e-02,-3.623869700336967981e-02,2.731467009889820829e-02,1.456000000000000000e+03
-3.494739532470703125e-02,2.387106418609619141e-03,-4.923441633582115173e-02,-2.747076377272605896e-02,-8.540417121771781694e-02,-1.070235607073999340e-02,1.457000000000000000e+03
-6.031578779220581055e-02,2.387106418609619141e-03,-9.721098095178604126e-02,-2.067567594349384308e-02,-1.072580057848568913e-01,-1.236772573203592795e-03,1.458000000000000000e+03
-4.168421030044555664e-02,4.806447029113769531e-02,-9.133567661046981812e-02,3.044386953115463257e-02,-7.269911812007023855e-02,1.900912894373130158e-02,1.459000000000000000e+03
-3.894746303558349609e-03,1.509678363800048828e-02,-9.149710647761821747e-03,2.136255055665969849e-02,-1.576316019367673960e-02,-3.499704098610750824e-03,1.460000000000000000e+03
1.263171434402465820e-03,1.574194431304931641e-02,1.704381429590284824e-03,1.955934567376971245e-03,-3.821187780545631796e-03,-3.766758266724817839e-03,1.461000000000000000e+03
6.315857172012329102e-04,-2.361291646957397461e-02,-3.859441203530877829e-04,-5.975659936666488647e-03,1.008011514230311434e-02,1.895186876373688989e-02,1.462000000000000000e+03
2.526313066482543945e-03,-2.748382091522216797e-02,3.785181092098355293e-03,-3.762261185329407454e-04,-6.064974188343619232e-03,2.892065175028768476e-03,1.463000000000000000e+03
-1.473665237426757812e-03,-4.451632499694824219e-03,4.308318719267845154e-03,-1.432031160220503807e-03,-7.170708564077088454e-03,-3.031075905830488137e-03,1.464000000000000000e+03
1.263156533241271973e-03,-1.935482025146484375e-03,2.588440198451280594e-03,-2.747352002188563347e-03,-1.325067739711194292e-02,-3.105541902099412388e-03,1.465000000000000000e+03
6.315559148788452148e-04,-2.193510532379150391e-03,1.749359536916017532e-03,-7.264807936735451221e-04,-1.132831105807863281e-03,-1.803145091089169982e-03,1.466000000000000000e+03
0.000000000000000000e+00,-1.806467771530151367e-03,4.225970478728413582e-04,3.955306601710617542e-04,-1.314916567739388142e-02,-8.825031155768603419e-03,1.467000000000000000e+03
3.157883882522583008e-03,-1.935482025146484375e-03,5.428421427495777607e-04,5.504785222001373768e-04,-2.347092129921346526e-03,-1.926159639811991786e-03,1.468000000000000000e+03
1.052632927894592285e-03,-5.161464214324951172e-04,5.006809253245592117e-03,-1.383967581205070019e-03,2.843855598134714668e-04,-4.993744842266001349e-04,1.469000000000000000e+03
-8.421093225479125977e-04,-7.741749286651611328e-04,-3.399171982891857624e-04,-1.410966069670394063e-04,-3.228525462275921853e-03,-3.562905988134995594e-03,1.470000000000000000e+03
4.210621118545532227e-04,-7.096827030181884766e-04,-1.795221032807603478e-04,7.374954875558614731e-04,-7.989509745350176217e-03,-1.518983874543189394e-02,1.471000000000000000e+03
1.052618026733398438e-04,-8.387267589569091797e-04,2.110187429934740067e-03,6.772159249521791935e-04,-1.155868834776363485e-02,-1.307619766478362866e-03,1.472000000000000000e+03
-7.368475198745727539e-04,-1.677393913269042969e-03,1.439793122699484229e-04,3.452491073403507471e-04,-3.477196416244332511e-03,7.770512512987048925e-04,1.473000000000000000e+03
-3.157705068588256836e-04,-9.677708148956298828e-04,1.826400286518037319e-03,3.782162384595721960e-04,1.892657817471832260e-03,-2.732311830873801473e-03,1.474000000000000000e+03
1.473665237426757812e-03,-1.483857631683349609e-03,-8.406749693676829338e-04,3.204969689249992371e-04,2.407329210679431952e-03,-4.590427871636548751e-03,1.475000000000000000e+03
-1.052469015121459961e-04,-1.290291547775268555e-03,-1.210035174153745174e-03,3.125034563709050417e-04,2.002315301146850857e-02,1.235219134680520803e-02,1.476000000000000000e+03
-7.017552852630615234e-04,-9.059309959411621094e-04,-6.286121788434684277e-04,5.556361866183578968e-04,-8.374164671637096546e-03,-1.198560807433279862e-02,1.477000000000000000e+03
7.017403841018676758e-04,-3.199279308319091797e-04,4.904934903606772423e-04,2.074428834021091461e-03,8.745275721911971445e-04,-6.760890165029981302e-04,1.478000000000000000e+03
3.158003091812133789e-04,-1.935064792633056641e-04,-3.931078535970300436e-04,7.996432832442224026e-04,-5.220389963594307403e-03,1.500458512068952865e-03,1.479000000000000000e+03
1.894727349281311035e-03,-8.386969566345214844e-04,-1.148052164353430271e-03,3.788599278777837753e-04,3.388119480384332860e-02,7.443114240458514885e-03,1.480000000000000000e+03
1.021052896976470947e-02,-8.386969566345214844e-04,3.522858023643493652e-02,9.246883913874626160e-03,4.332365861312581501e-02,-2.759127180474663099e-03,1.481000000000000000e+03
7.178948819637298584e-02,1.290142536163330078e-04,1.253386139869689941e-01,-4.093574360013008118e-03,1.414695105850682921e-01,3.002124935009198303e-02,1.482000000000000000e+03
1.435789763927459717e-01,-9.548425674438476562e-03,1.346698701381683350e-01,2.902025356888771057e-03,1.805495663875831269e-01,2.840177676767052795e-02,1.483000000000000000e+03
3.810524940490722656e-02,-2.361291646957397461e-02,1.758662611246109009e-01,-9.829601040109992027e-04,1.390509399592474438e-01,9.209637581457874589e-03,1.484000000000000000e+03
3.821051120758056641e-02,-3.812894225120544434e-02,1.334441602230072021e-01,-5.172168463468551636e-02,1.562631179451159369e-01,-7.103308945292097221e-03,1.485000000000000000e+03
2.631604671478271484e-03,-1.006454229354858398e-02,1.821552366018295288e-01,-3.323334967717528343e-03,1.241616011518544838e-01,3.057194613169755826e-02,1.486000000000000000e+03
7.726317644119262695e-02,-2.774178981781005859e-03,1.075054705142974854e-01,5.491787195205688477e-02,5.774982978910259135e-02,1.597529846447764967e-02,1.487000000000000000e+03
5.505251884460449219e-02,-3.032267093658447266e-03,3.061854466795921326e-02,-2.260830812156200409e-02,5.775973588411886794e-02,1.626170808385296596e-02,1.488000000000000000e+03
-1.399993896484375000e-02,3.180640935897827148e-02,-3.678639233112335205e-02,-1.092129014432430267e-02,9.656889182680927775e-03,-3.246383520829648761e-03,1.489000000000000000e+03
-1.126319169998168945e-02,-1.225802302360534668e-02,-7.791999727487564087e-03,2.909547090530395508e-02,5.172700643264249720e-02,4.208766840387401231e-02,1.490000000000000000e+03
-1.378941535949707031e-02,-9.483873844146728516e-03,-2.371776849031448364e-02,2.785602118819952011e-03,4.388389825612293293e-03,2.330855615411742132e-03,1.491000000000000000e+03
-1.484221126884222031e-02,7.419347763061523438e-03,-1.885475404560565948e-02,4.300272092223167419e-03,1.045538060280115644e-02,1.201683469894887502e-02,1.492000000000000000e+03
-4.210412502288818359e-03,-1.225799322128295898e-03,-2.398573979735374451e-02,-3.101235255599021912e-03,-1.654438393860324652e-02,-8.957232979421192454e-03,1.493000000000000000e+03
-4.421114921569824219e-03,-1.096755266189575195e-03,-5.262725986540317535e-03,-5.060961120761930943e-05,-1.118215578068593175e-02,-2.854487444379966155e-03,1.494000000000000000e+03
-2.631604671478271484e-03,-1.935660839080810547e-04,-1.788382651284337044e-03,4.086230183020234108e-04,-3.496817767663973342e-03,-1.127235590326153281e-03,1.495000000000000000e+03
-2.420961856842041016e-03,3.419339656829833984e-03,-1.341282157227396965e-03,3.247079439461231232e-04,1.012569801379648027e-02,-4.240251410123629938e-03,1.496000000000000000e+03
-1.368403434753417969e-03,2.064496278762817383e-03,-1.279363757930696011e-03,3.130866680294275284e-04,-3.306423672222447152e-03,-4.361436657815742635e-03,1.497000000000000000e+03
-1.157879829406738281e-03,-5.160868167877197266e-04,-6.753494380973279476e-04,-6.156335584819316864e-04,2.179871475156858196e-03,7.083308346085614993e-03,1.498000000000000000e+03
-3.894746303558349609e-03,-6.449222564697265625e-05,-1.187139423564076424e-03,1.828598033171147108e-04,2.074433238720629902e-02,8.801355452448422767e-03,1.499000000000000000e+03
-1.157939317636191845e-03,4.709661006927490234e-03,-1.258016680367290974e-03,2.934422809630632401e-04,1.199670404192554329e-03,-1.452319953315295287e-03,1.500000000000000000e+03
-3.579020500183105469e-03,2.838701009750366211e-03,-1.267832471057772636e-03,3.087567165493965149e-04,-3.617790647685303895e-03,-2.250994530599015331e-03,1.501000000000000000e+03
-1.263141632080078125e-03,5.741924047470092773e-03,-1.269191852770745754e-03,3.108775708824396133e-04,1.078016583155649855e-03,5.351876133905641986e-03,1.502000000000000000e+03
-4.342198371887207031e-04,1.009407639503479004e-02,-1.269380096346139908e-03,3.111713158432394266e-04,-4.936952644075454089e-03,-4.251197124330197141e-03,1.503000000000000000e+03
-1.355230808258056641e-03,1.268008351325988770e-02,-9.408178739249706268e-04,5.558899138122797012e-04,-1.188493913159227588e-03,-1.135172592118455226e-03,1.504000000000000000e+03
2.105236053466796875e-04,6.451636552810668945e-03,-1.223903964273631573e-03,3.451027732808142900e-04,2.213894316988707089e-03,-2.850693428418954456e-03,1.505000000000000000e+03
-1.684129238128662109e-03,-3.871023654937744141e-04,-1.263108104467391968e-03,3.159111074637621641e-04,3.258422159494855919e-02,1.585403167723309359e-02,1.506000000000000000e+03
-1.473665237426757812e-03,-1.935660839080810547e-04,-1.268537598662078381e-03,3.118683816865086555e-04,2.621603237259861885e-02,1.334712143437610798e-02,1.507000000000000000e+03
4.284202679991722107e-02,3.083875775337219238e-02,1.349885761737823486e-01,9.666238329373300076e-04,7.777471241747946351e-02,1.214661169162523091e-02,1.508000000000000000e+03
1.442110538482666016e-02,4.277411103248596191e-02,1.626345142722129822e-02,2.461536787450313568e-04,5.878853577202391989e-02,3.765263119274653292e-02,1.509000000000000000e+03
-5.684256553649902344e-03,7.645153999328613281e-02,-1.156133320182561874e-02,1.478992402553558350e-01,1.048901558639947496e-02,1.252648456871918725e-01,1.510000000000000000e+03
2.705264091491699219e-02,9.477424621582031250e-02,1.551468111574649811e-02,2.044517248868942261e-01,1.191545824303297252e-02,1.001572332928537534e-01,1.511000000000000000e+03
7.494735717773437500e-02,5.896770954132080078e-02,6.448587775230407715e-02,1.625927686691284180e-01,5.212273926998989282e-02,1.238690128001076474e-01,1.512000000000000000e+03
3.347373008728027344e-02,2.683883905410766602e-02,7.260007411241531372e-02,1.316619664430618286e-01,5.277838348136043578e-02,2.439305357514998107e-02,1.513000000000000000e+03
1.442104578018188477e-02,1.948380470275878906e-02,3.753572329878807068e-02,3.025734983384609222e-02,4.625805905601509949e-02,3.710336523614454762e-02,1.514000000000000000e+03
7.052600383758544922e-03,5.651611089706420898e-02,1.584038436412811279e-01,2.255251444876194000e-02,1.190750521186174637e-01,2.529756794756865546e-02,1.515000000000000000e+03
5.578935146331787109e-03,1.438713073730468750e-02,3.699528425931930542e-02,1.081303786486387253e-02,7.171887423852751908e-02,1.891872875992239855e-02,1.516000000000000000e+03
3.263235092163085938e-03,7.806479465216398239e-03,4.454753827303647995e-03,7.715349551290273666e-03,-2.248344350815667525e-03,-2.689489975915615450e-03,1.517000000000000000e+03
1.578927040100097656e-03,7.548391819000244141e-03,-1.785043254494667053e-02,6.408056709915399551e-03,5.057492666177942908e-03,5.637181086487141890e-03,1.518000000000000000e+03
-5.894839763641357422e-03,-9.290337562561035156e-03,-1.740863360464572906e-02,-1.265784027054905891e-03,-1.570345990058363839e-02,-3.195235409787139380e-03,1.519000000000000000e+03
-1.105254888534545898e-02,-1.238709688186645508e-02,-1.808496192097663879e-02,-1.055848971009254456e-02,-4.430055238849206489e-02,-1.062883651570478705e-02,1.520000000000000000e+03
-1.294738054275512695e-02,-1.077419519424438477e-02,-1.801202446222305298e-02,-1.211980450898408890e-02,-1.976184465954133884e-02,1.967345859672273156e-03,1.521000000000000000e+03
-5.684316158294677734e-03,-8.645117282867431641e-03,-2.835427178069949150e-03,-3.295934293419122696e-03,-6.073916046157812332e-03,-4.719919475879352788e-03,1.522000000000000000e+03
-4.526376724243164062e-03,-6.000041961669921875e-03,3.808928304351866245e-04,-2.109070541337132454e-03,2.600209874012548994e-03,-8.982804365492813581e-03,1.523000000000000000e+03
-1.157820224761962891e-03,-6.000101566314697266e-03,1.866607111878693104e-03,-2.156253671273589134e-03,-1.830619262082677778e-02,-1.284705111959116852e-02,1.524000000000000000e+03
-1.789391040802001953e-03,-4.838585853576660156e-03,-8.712665294297039509e-04,-7.041633944027125835e-04,-5.005364037361736962e-03,6.902298287394526000e-04,1.525000000000000000e+03
-2.315759658813476562e-03,-5.032241344451904297e-03,-1.140459789894521236e-03,-8.292250568047165871e-04,-9.932681555673283924e-03,-5.547722602210036769e-03,1.526000000000000000e+03
-1.052618026733398438e-04,-3.225862979888916016e-03,-9.229638380929827690e-04,3.979577159043401480e-04,-7.457037565034241311e-03,-3.159016802513431310e-03,1.527000000000000000e+03
-1.188695430755615234e-03,-3.193497657775878906e-03,-9.683024254627525806e-04,-7.583519618492573500e-05,-5.102120501818241394e-03,-1.858202975135891943e-03,1.528000000000000000e+03
-9.166598320007324219e-04,-3.322601318359375000e-03,-8.213215623982250690e-04,1.244491722900420427e-04,-1.113207951594308298e-03,3.224856967141725983e-03,1.529000000000000000e+03
-2.631545066833496094e-03,-2.322614192962646484e-03,-2.264710608869791031e-03,-1.647386699914932251e-03,-2.791264494490075521e-03,6.049244126886677009e-03,1.530000000000000000e+03
-8.420348167419433594e-04,-2.967655658721923828e-03,-1.154119498096406460e-03,-3.590926644392311573e-04,-1.697155048999032800e-03,-7.689415751548078770e-04,1.531000000000000000e+03
-9.368419647216796875e-03,-1.806437969207763672e-03,-4.391743335872888565e-03,-5.975421983748674393e-03,-6.858408513992664268e-03,-1.746625026345682841e-02,1.532000000000000000e+03
-1.673692464828491211e-02,-3.070968389511108398e-02,-2.199302241206169128e-02,-4.738585650920867920e-02,-4.074504720529148472e-02,-4.358126053121802457e-02,1.533000000000000000e+03
-3.242099285125732422e-02,-1.278710961341857910e-01,-4.197862371802330017e-02,-1.736884117126464844e-01,-1.059779108476703868e-01,-1.126535047112362520e-01,1.534000000000000000e+03
-3.115791082382202148e-02,-7.793545722961425781e-02,-1.784477382898330688e-02,-1.485970914363861084e-01,-1.241549139457909234e-02,-8.425985611910125073e-02,1.535000000000000000e+03
-6.315708160400390625e-03,-3.090322017669677734e-02,1.286887936294078827e-02,-5.080144479870796204e-02,-4.339441840344626655e-03,-2.793450379643802606e-02,1.536000000000000000e+03
-2.105295658111572266e-03,-3.832256793975830078e-02,-8.968400768935680389e-03,-6.312196701765060425e-02,-5.227671261253119539e-04,-3.304546895179871768e-02,1.537000000000000000e+03
-1.368522644042968750e-03,-1.264515519142150879e-02,1.823824830353260040e-02,-3.585661575198173523e-02,1.262724454739405644e-02,-4.992521243892600324e-02,1.538000000000000000e+03
-1.684188842773437500e-03,-1.232257485389709473e-02,-1.244602724909782410e-03,-7.005508989095687866e-02,2.350599426808130943e-02,-6.854916460953397461e-02,1.539000000000000000e+03
8.420943631790578365e-04,1.806437969207763672e-03,-1.531355432234704494e-03,-1.107601914554834366e-02,-6.627536029254699201e-03,-1.046220849886880799e-02,1.540000000000000000e+03
-1.368463039398193359e-03,-3.741949796676635742e-03,-3.326198318973183632e-03,-7.648976752534508705e-04,3.930155926055167726e-03,3.428472878100358168e-03,1.541000000000000000e+03
4.211068153381347656e-04,1.354873180389404297e-03,-1.743680681101977825e-03,4.791455576196312904e-04,-2.097248567347520520e-02,-1.103879700050203194e-02,1.542000000000000000e+03
-1.157939317636191845e-03,4.258096218109130859e-03,9.479212458245456219e-04,2.111740410327911377e-03,-2.320768846436394028e-02,4.945803823838301749e-03,1.543000000000000000e+03
4.211068153381347656e-04,6.967693567276000977e-03,-1.483965665102005005e-03,3.713377518579363823e-04,5.145530819265609068e-03,-6.554569616238070662e-04,1.544000000000000000e+03
-8.421540260314941406e-04,9.677410125732421875e-04,-1.045994926244020462e-03,-7.952176383696496487e-05,1.155767865398171779e-03,1.397243635294129205e-03,1.545000000000000000e+03
-6.316304206848144531e-04,2.451658248901367188e-03,8.440949022769927979e-04,-3.611000429373234510e-04,-6.930794295233688729e-03,-2.216949583358746034e-03,1.546000000000000000e+03
-6.315112113952636719e-04,-1.548439264297485352e-03,-8.989130728878080845e-04,-1.597347727511078119e-04,-4.575518932923294813e-04,1.118543022444684620e-03,1.547000000000000000e+03
-5.263686180114746094e-04,3.226101398468017578e-04,-1.218100544065237045e-03,2.459967217873781919e-04,-8.825805886392146249e-05,1.876578869215994594e-03,1.548000000000000000e+03
1.157939434051513672e-03,3.225803375244140625e-03,-9.337162482552230358e-04,5.468639428727328777e-04,1.845301570040369654e-04,4.843521677033169048e-03,1.549000000000000000e+03
-1.456201076507568359e-03,2.551078796386718750e-03,-2.594158577267080545e-04,-1.888183614937588573e-04,6.179941001831501524e-03,1.296988207453969588e-03,1.550000000000000000e+03
-2.281069755554199219e-04,-1.905918121337890625e-03,-1.129537355154752731e-03,2.419689699308946729e-04,-1.118117474506519216e-03,9.753937858448524789e-04,1.551000000000000000e+03
-1.052618026733398438e-04,-2.580881118774414062e-04,-1.250039436854422092e-03,3.016282280441373587e-04,1.269346586180608583e-03,-1.177356691291459034e-03,1.552000000000000000e+03
1.053214073181152344e-04,2.129018306732177734e-03,-1.266727689653635025e-03,3.098903689533472061e-04,-3.120972837693525292e-03,6.288368374193775701e-05,1.553000000000000000e+03
-3.157854080200195312e-04,-1.612901687622070312e-03,-1.269038766622543335e-03,3.110345860477536917e-04,-3.164242467053046681e-03,5.257740158734758307e-04,1.554000000000000000e+03
1.052618026733398438e-04,-1.206448674201965332e-02,-6.367835449054837227e-04,5.554327508434653282e-04,-1.633910855202636014e-02,-2.527555335096076661e-02,1.555000000000000000e+03
-4.210472106933593750e-04,-1.296776439994573593e-02,-1.052626315504312515e-02,-4.369981214404106140e-02,-7.155491469762864654e-02,-5.267733929583107155e-02,1.556000000000000000e+03
-1.305258274078369141e-02,-3.070965409278869629e-02,1.677720434963703156e-02,-1.137388870120048523e-01,-3.326908046842991240e-03,-1.059883607407821060e-01,1.557000000000000000e+03
-2.863150835037231445e-02,-9.600001573562622070e-02,-1.926514506340026855e-02,-8.503093570470809937e-02,-3.431454724426075131e-02,-1.250491863020384287e-01,1.558000000000000000e+03
-3.915792703628540039e-02,-8.109676837921142578e-02,-9.324974380433559418e-03,-7.348541170358657837e-02,-5.884101039694655810e-02,-5.946840751510862333e-02,1.559000000000000000e+03
-9.052664041519165039e-03,-1.438710093498229980e-02,-2.783351577818393707e-02,-5.335212871432304382e-02,-4.382887556980108457e-02,-6.153676309940259159e-02,1.560000000000000000e+03
-3.999948501586914062e-03,-3.303225338459014893e-02,-1.536739990115165710e-02,-9.930808097124099731e-02,5.914199392289987145e-03,-9.064802964408436026e-02,1.561000000000000000e+03
-6.316006183624267578e-04,-6.129011511802673340e-03,2.478493191301822662e-02,-2.433485165238380432e-02,4.967745464459660809e-03,-2.531930902793622096e-02,1.562000000000000000e+03
4.757893085479736328e-02,-6.451636552810668945e-03,9.470193088054656982e-02,-8.350602351129055023e-03,8.669982382146201871e-02,7.885585709665687837e-03,1.563000000000000000e+03
2.863162755966186523e-02,3.548398613929748535e-03,7.344222813844680786e-02,-2.782826777547597885e-03,5.873378852643895698e-02,-1.624276481038711140e-02,1.564000000000000000e+03
3.463160991668701172e-02,-3.935486078262329102e-03,8.659236133098602295e-02,7.530019152909517288e-03,6.385743184725356514e-02,1.656576325066061450e-02,1.565000000000000000e+03
-1.389491558074951172e-02,-5.741924047470092773e-03,-1.141734537668526173e-03,2.294344827532768250e-03,1.819725243017700222e-02,-8.184852481028070947e-03,1.566000000000000000e+03
-1.010513305664062500e-02,2.064511179924011230e-03,-6.556075997650623322e-03,1.693749567493796349e-03,-1.043572595830255523e-02,-1.296923716821862804e-02,1.567000000000000000e+03
-2.421081066131591797e-03,9.935483336448669434e-03,-4.570391494780778885e-03,7.218071259558200836e-04,1.068570136201985044e-03,-2.863963019870158222e-03,1.568000000000000000e+03
-1.578986528329551220e-03,-1.612916588783264160e-03,-3.384100506082177162e-03,4.230342747177928686e-04,-6.788462170459474976e-03,-6.066692732243472719e-03,1.569000000000000000e+03
-3.894686698913574219e-03,2.580881118774414062e-04,-7.123240735381841660e-03,-1.963713875738903880e-04,-9.586449318536693909e-03,-3.352596068204344304e-03,1.570000000000000000e+03
-8.631587028503417969e-03,6.516113877296447754e-03,-1.276743831112980843e-03,1.182045205496251583e-03,-2.431249002301782980e-02,1.004885986735079562e-03,1.571000000000000000e+03
-4.736900795251131058e-03,6.709665060043334961e-03,-1.355430111289024353e-03,1.727589289657771587e-03,-4.541134817872105600e-03,2.524257146086350545e-02,1.572000000000000000e+03
-1.789510250091552734e-03,6.452202796936035156e-05,-1.593598630279302597e-03,1.134359859861433506e-03,1.900735621917171159e-03,4.158954647815599204e-04,1.573000000000000000e+03
-1.052618026733398438e-04,2.322584390640258789e-03,-1.399311120621860027e-03,1.720985514111816883e-03,-4.061122137664074927e-03,-5.215372239995574866e-03,1.574000000000000000e+03
0.000000000000000000e+00,1.070964336395263672e-02,-1.599675626493990421e-03,1.133445301093161106e-03,-8.767641956255900482e-03,-6.550548436442538147e-03,1.575000000000000000e+03
-9.472966194152832031e-04,2.709716558456420898e-03,-1.315148314461112022e-03,4.250877827871590853e-04,2.091363823025549351e-03,2.550755169135110467e-03,1.576000000000000000e+03
-6.315708160400390625e-04,3.870725631713867188e-04,-1.275744521990418434e-03,3.269881417509168386e-04,-5.656866973569485424e-03,-4.760487344637853724e-03,1.577000000000000000e+03
-3.368437057361006737e-03,9.032338857650756836e-04,-1.253974740393459797e-03,1.185070024803280830e-03,-4.791615519388336963e-03,9.158759794921644826e-04,1.578000000000000000e+03
-6.631552707403898239e-03,3.032267093658447266e-03,-1.267272746190428734e-03,4.322372260503470898e-04,-1.687225002577896760e-03,1.092060868693539577e-03,1.579000000000000000e+03
-5.578935146331787109e-03,5.290299654006958008e-03,-6.365389563143253326e-04,5.722179776057600975e-04,8.507287165092414227e-03,1.415707419368439357e-02,1.580000000000000000e+03
-7.473707199096679688e-03,5.677431821823120117e-03,-1.181764644570648670e-03,3.473640244919806719e-04,-3.578598680617606220e-03,2.389915975168133144e-03,1.581000000000000000e+03
-1.031577587127685547e-02,1.283869240432977676e-02,-1.257272320799529552e-03,3.162242937833070755e-04,-3.868368937679633746e-02,-1.430342227081982109e-02,1.582000000000000000e+03
-4.947423934936523438e-03,1.070967316627502441e-02,-5.554175004363059998e-03,6.537925451993942261e-03,-4.889461933110084146e-02,3.079276589957435917e-03,1.583000000000000000e+03
-1.789510250091552734e-03,-7.096529006958007812e-04,6.061906460672616959e-03,4.545920062810182571e-03,2.672476639282095334e-02,1.944064790376920371e-02,1.584000000000000000e+03
-1.052618026733398438e-03,-1.316130161285400391e-02,5.980487912893295288e-05,-3.365465672686696053e-03,-2.645161729046563437e-02,-4.242205154248868126e-02,1.585000000000000000e+03
1.052618026733398438e-04,-3.561285138130187988e-02,5.732368305325508118e-02,-5.117804929614067078e-02,4.019732139828846584e-02,-3.411431270224163370e-02,1.586000000000000000e+03
-1.999974250793457031e-03,-2.322582900524139404e-02,1.630402170121669769e-02,-9.265246242284774780e-02,-5.867458470413566829e-02,-9.806210275522353470e-02,1.587000000000000000e+03
1.368403434753417969e-03,-2.258062362670898438e-02,1.149961575865745544e-01,-2.431510016322135925e-02,3.864429788485068684e-02,-6.201785810732607374e-02,1.588000000000000000e+03
3.252637386322021484e-02,-9.096816182136535645e-03,9.107998013496398926e-02,-8.180759847164154053e-03,4.041954922866608513e-02,-1.665039172878857165e-03,1.589000000000000000e+03
2.473688311874866486e-02,-3.870978951454162598e-03,5.962009727954864502e-02,2.025655936449766159e-03,3.090603679614289945e-02,1.273631641269434844e-02,1.590000000000000000e+03
-1.526319980621337891e-02,3.483891487121582031e-03,-3.304892452433705330e-03,-1.090141944587230682e-02,-3.504722123399517386e-02,-7.708402315466988952e-03,1.591000000000000000e+03
-1.105254888534545898e-02,-1.935660839080810547e-04,1.165298861451447010e-03,-1.894460176117718220e-03,6.017899466213094684e-02,3.422118667592810581e-02,1.592000000000000000e+03
-7.473707199096679688e-03,6.709709763526916504e-03,-1.707911258563399315e-03,-1.048275618813931942e-03,-1.413348671811753832e-03,8.159850528656059643e-04,1.593000000000000000e+03
-3.684282302856445312e-03,1.103223860263824463e-02,-6.812760140746831894e-03,-2.786960452795028687e-03,-1.920670569380078518e-02,-1.112229253149510377e-02,1.594000000000000000e+03
-2.631604671478271484e-03,-2.903208136558532715e-03,-2.037102589383721352e-03,-1.178448073915205896e-04,-1.059908278078758315e-02,-1.083687885951034602e-02,1.595000000000000000e+03
-6.315708160400390625e-04,-5.419358611106872559e-03,-1.375727239064872265e-03,2.517980174161493778e-04,-9.002823118448688433e-03,-7.397956000882111027e-03,1.596000000000000000e+03
-1.578927040100097656e-03,-6.451606750488281250e-04,-1.596409594640135765e-03,9.299791418015956879e-04,2.197980456942971728e-02,1.922710358159163135e-02,1.597000000000000000e+03
-1.368403434753417969e-03,1.174193620681762695e-02,-1.626971527002751827e-03,1.023899647407233715e-03,-4.325155986284912046e-03,-5.108707827601088880e-03,1.598000000000000000e+03
1.473665237426757812e-03,1.529030501842498779e-02,1.268867636099457741e-03,1.099191489629447460e-03,-2.333527270475244109e-02,-6.288051261530203107e-03,1.599000000000000000e+03
1.473665237426757812e-03,1.496773958206176758e-02,1.829068991355597973e-03,2.550244797021150589e-03,-4.383903714646919525e-02,-1.640796006080158520e-02,1.600000000000000000e+03
4.631638526916503906e-03,2.948385477066040039e-02,-1.152580953203141689e-03,1.248288433998823166e-03,-2.395049518606384709e-02,1.877349905134906294e-02,1.601000000000000000e+03
-1.894772052764892578e-03,3.006452322006225586e-02,-1.253230730071663857e-03,4.409922694321721792e-04,-6.310575736966939076e-02,-1.475914682942591760e-02,1.602000000000000000e+03
-4.736781120300292969e-03,1.290321350097656250e-03,-5.026178434491157532e-03,-4.081642720848321915e-03,-4.286686765116343167e-02,-1.406547044261086121e-02,1.603000000000000000e+03
-5.263209342956542969e-03,-4.516124725341796875e-03,-8.124109357595443726e-03,-1.129687065258622169e-03,-5.364916171643585585e-02,-2.239021416237818585e-02,1.604000000000000000e+03
-5.368471145629882812e-03,-7.096827030181884766e-04,-2.218709792941808701e-03,1.116691128117963672e-04,-1.932450333865531888e-02,-1.205445657786374802e-02,1.605000000000000000e+03
-5.473613739013671875e-03,-3.445160388946533203e-02,-3.416852094233036041e-03,-1.238705590367317200e-02,-1.057081909288548616e-02,-2.790116382657825689e-02,1.606000000000000000e+03
-7.894754409790039062e-03,-3.232255578041076660e-02,-2.246356755495071411e-02,-5.170763283967971802e-02,-1.355342212436738691e-02,-4.580383070619742369e-02,1.607000000000000000e+03
-8.105218410491943359e-03,-3.548388183116912842e-02,1.212388370186090469e-02,-3.879818320274353027e-02,-1.830794359061194143e-03,-6.233154076557578804e-02,1.608000000000000000e+03
-4.000067710876464844e-03,-2.090324461460113525e-02,-1.300113648176193237e-02,-4.595718160271644592e-02,-1.784642660398461089e-02,-5.378356310681553509e-02,1.609000000000000000e+03
-1.684188842773437500e-03,-1.677438616752624512e-03,-2.076710807159543037e-03,-1.164139993488788605e-02,-2.853270489555725931e-02,-4.711022246992291329e-02,1.610000000000000000e+03
1.421058177947998047e-02,2.045166492462158203e-02,-2.764558419585227966e-03,-2.184684947133064270e-02,-2.174892737877343052e-02,-1.762380021012077691e-02,1.611000000000000000e+03
6.210446357727050781e-03,1.290321350097656250e-02,3.282001242041587830e-03,-2.600712003186345100e-03,-2.311635995484095929e-02,-2.506892435939755970e-02,1.612000000000000000e+03
2.547371387481689453e-02,1.045161485671997070e-02,8.565912023186683655e-03,3.474704921245574951e-02,-3.291740050381619653e-02,-1.861674715722960727e-03,1.613000000000000000e+03
3.505265712738037109e-02,2.490320615470409393e-02,8.072410710155963898e-03,6.904652342200279236e-03,-9.441410942555350516e-03,-7.084993608678979982e-03,1.614000000000000000e+03
-7.052600383758544922e-03,1.612903177738189697e-02,2.564452402293682098e-02,-1.384110376238822937e-02,-3.082208905409444810e-03,-1.607591353049087068e-02,1.615000000000000000e+03
1.199996471405029297e-02,2.387097477912902832e-02,2.697539748623967171e-03,-5.930761341005563736e-03,-5.816669787205297482e-04,-6.464340744621766000e-03,1.616000000000000000e+03
3.578901523724198341e-03,-1.864516735076904297e-02,6.945032626390457153e-02,-2.014996670186519623e-02,2.291912541501517353e-03,-9.492862416585978735e-03,1.617000000000000000e+03
-4.631579387933015823e-03,-1.432257890701293945e-02,7.914950139820575714e-03,-3.266110317781567574e-03,1.462220805145086899e-02,-8.516569941002138933e-03,1.618000000000000000e+03
-1.147365570068359375e-02,-3.354835510253906250e-02,-3.825940890237689018e-03,-1.614346052519977093e-03,4.147831959341541364e-03,2.600312045518776705e-03,1.619000000000000000e+03
-2.621054649353027344e-02,-4.335486888885498047e-02,6.252244580537080765e-03,-1.640265434980392456e-02,-5.317766620730424165e-02,-4.314735750998011099e-02,1.620000000000000000e+03
-4.210528731346130371e-02,-3.161290287971496582e-02,3.883272409439086914e-02,-4.879883304238319397e-02,-4.480477427308926508e-02,-9.391741624183946868e-02,1.621000000000000000e+03
-8.315771818161010742e-03,-9.999997913837432861e-03,-2.403865568339824677e-03,-1.223711203783750534e-02,-1.038966405871200038e-02,-4.431785390246911760e-02,1.622000000000000000e+03
2.926313877105712891e-02,-1.741934567689895630e-02,-1.488886680454015732e-02,-2.949866466224193573e-02,-1.694885053983874457e-02,-7.149251724826211074e-02,1.623000000000000000e+03
4.200005531311035156e-02,-2.903215587139129639e-03,-1.259594690054655075e-02,-2.006821520626544952e-02,-7.748875904193042174e-03,-3.343896330054718646e-02,1.624000000000000000e+03
2.105236053466796875e-03,-4.129037261009216309e-03,-1.927084475755691528e-02,-1.770269684493541718e-02,-1.055393876084131932e-02,-3.067471034734303714e-02,1.625000000000000000e+03
5.094736814498901367e-02,7.677420973777770996e-03,7.579705212265253067e-03,-4.512363113462924957e-03,7.556289237874125320e-02,1.900151565543795051e-03,1.626000000000000000e+03
-1.189470384269952774e-02,-3.741949796676635742e-03,-1.077802572399377823e-02,2.274695085361599922e-03,3.061374518308568327e-02,-1.411308227885904598e-03,1.627000000000000000e+03
-5.157887935638427734e-03,7.096901535987854004e-04,-2.200797200202941895e-02,-1.645413786172866821e-02,2.868556952762446599e-02,1.636958102889973787e-02,1.628000000000000000e+03
-3.263235092163085938e-03,3.999993205070495605e-03,-2.234527841210365295e-02,-1.773718185722827911e-02,2.981085886713419342e-03,1.770231977515401844e-02,1.629000000000000000e+03
-2.105236053466796875e-04,1.341935247182846069e-02,-2.822370454668998718e-02,-8.946713060140609741e-02,-1.957358764751404578e-02,-1.386429683538970004e-02,1.630000000000000000e+03
-1.789510250091552734e-03,4.129029810428619385e-03,-3.710250370204448700e-03,-1.208227500319480896e-02,-5.497279979257285731e-02,-2.160236347532684675e-02,1.631000000000000000e+03
-4.210472106933593750e-04,4.516169428825378418e-04,-6.577287567779421806e-04,7.718658540397882462e-03,-2.027187669138186266e-02,1.953556382564913818e-02,1.632000000000000000e+03
-3.789365291595458984e-03,-1.290366199100390077e-04,-2.948123263195157051e-03,3.481578780338168144e-03,-8.102391943826781073e-03,5.983158261049226212e-03,1.633000000000000000e+03
0.000000000000000000e+00,9.290307760238647461e-03,-2.472335472702980042e-03,1.142371329478919506e-03,2.073543205184158467e-03,3.708226103475764646e-03,1.634000000000000000e+03
-7.368326187133789062e-04,1.806467771530151367e-03,-8.005234412848949432e-04,1.900398521684110165e-03,2.268663164527495724e-02,5.789883312616539435e-03,1.635000000000000000e+03
-3.473699092864990234e-03,-8.387118577957153320e-04,-1.289478968828916550e-03,1.827073283493518829e-03,2.287012516069708568e-02,1.930962937433600146e-02,1.636000000000000000e+03
-1.578927040100097656e-03,1.129031181335449219e-02,-1.571291475556790829e-03,2.177797956392168999e-03,-1.322256617406658563e-02,9.538075015864011519e-03,1.637000000000000000e+03
-8.421540260314941406e-04,7.741898298263549805e-04,-1.396221807226538658e-03,1.865490106865763664e-03,-1.369492104262182153e-03,2.282629825480109176e-02,1.638000000000000000e+03
2.210617065429687500e-03,8.645161986351013184e-03,-1.599247800186276436e-03,1.153457444161176682e-03,-8.384517859544082796e-03,9.677640637669404633e-03,1.639000000000000000e+03
-1.636087778024375439e-03,6.268814206123352051e-03,-3.710921620950102806e-03,4.042338579893112183e-03,2.295087706086773593e-04,6.162238532394059831e-03,1.640000000000000000e+03
-1.206099987030029297e-03,5.374848842620849609e-05,-1.919807982631027699e-03,1.454926910810172558e-03,-6.365158948240967618e-03,9.156477415484948201e-04,1.641000000000000000e+03
-2.736866474151611328e-03,6.451621651649475098e-03,-2.193389926105737686e-03,9.073659894056618214e-04,-1.496761505389621050e-02,-1.691792397106428592e-03,1.642000000000000000e+03
-2.947390079498291016e-03,5.419373512268066406e-03,-2.959297038614749908e-03,3.570500761270523071e-03,3.134407451056375749e-02,3.502301168913390939e-02,1.643000000000000000e+03
-1.263082027435302734e-03,7.096767425537109375e-03,-4.227960947901010513e-03,3.811883274465799332e-03,-1.648614565318506919e-03,2.048974353323906872e-03,1.644000000000000000e+03
-5.684256553649902344e-03,3.812903165817260742e-02,-4.423321224749088287e-03,3.774841083213686943e-03,-9.643805979541397733e-03,2.447804302722889069e-02,1.645000000000000000e+03
-3.157854080200195312e-03,6.922580301761627197e-02,1.134543027728796005e-02,6.557885557413101196e-02,8.901726626577399770e-03,8.123303695880590425e-02,1.646000000000000000e+03
8.315742015838623047e-03,2.941933274269104004e-02,3.177785128355026245e-02,1.077876240015029907e-01,5.919589714520157031e-02,1.111113499561584561e-01,1.647000000000000000e+03
5.684214830398559570e-02,3.380650281906127930e-02,1.765847504138946533e-01,3.727591410279273987e-02,1.286783272053781957e-01,5.049087064585311424e-02,1.648000000000000000e+03
7.042098045349121094e-02,2.354842424392700195e-02,3.712898865342140198e-02,1.810800284147262573e-02,5.564808113558683544e-02,6.014500222455287926e-02,1.649000000000000000e+03
2.494740486145019531e-02,5.290317535400390625e-02,2.958720922470092773e-02,-3.784569562412798405e-04,5.720774305130049697e-02,3.042734155969295529e-02,1.650000000000000000e+03
1.115798950195312500e-02,2.677422948181629181e-02,3.911757096648216248e-02,4.752238094806671143e-02,1.549117429126312118e-02,3.946967411073831755e-02,1.651000000000000000e+03
1.957881450653076172e-02,3.658062219619750977e-02,7.283230079337954521e-04,5.092713236808776855e-02,-1.141550839476579426e-02,8.560478394589399187e-02,1.652000000000000000e+03
9.052753448486328125e-03,1.967740058898925781e-02,-1.151674706488847733e-02,6.270136684179306030e-02,-4.602870445359030782e-02,2.211103718360352133e-02,1.653000000000000000e+03
1.947355270385742188e-02,8.961284160614013672e-02,-3.830534219741821289e-02,2.307638898491859436e-02,-2.452624781250278829e-02,1.386600054250633485e-03,1.654000000000000000e+03
3.431564569473266602e-02,4.070967435836791992e-02,-2.160355448722839355e-02,1.258976459503173828e-01,-2.738804613888135009e-02,7.919641190891990590e-02,1.655000000000000000e+03
-1.315760612487792969e-02,-4.587095975875854492e-02,-3.106741933152079582e-03,-8.441337384283542633e-03,-2.949478286561557638e-02,6.330480838226626439e-03,1.656000000000000000e+03
-1.768428087234497070e-02,-1.851612329483032227e-02,-1.965517364442348480e-02,-4.218411073088645935e-02,-1.711559146404262322e-02,-1.734775193815951688e-02,1.657000000000000000e+03
-7.263183593750000000e-03,-9.806454181671142578e-03,-5.860991775989532471e-03,-1.179430913180112839e-02,-1.018649227509094146e-02,-1.190897254354350565e-02,1.658000000000000000e+03
-1.894772052764892578e-03,-3.548383712768554688e-03,-1.774917007423937321e-03,-3.695254912599921227e-03,-1.845146401411756898e-03,-6.136461467866283215e-03,1.659000000000000000e+03
-5.263030529022216797e-03,-1.716125011444091797e-02,2.288271440193057060e-03,-1.040427759289741516e-02,2.825687111649433092e-03,-2.578714997575182188e-02,1.660000000000000000e+03
-8.421540260314941406e-04,4.516184329986572266e-03,-5.226720240898430347e-04,-4.944101907312870026e-03,-6.426617738026330073e-03,-7.160500204950515091e-03,1.661000000000000000e+03
-1.894772052764892578e-03,-2.580881118774414062e-04,-1.345312106423079967e-03,-1.017343369312584400e-03,-3.655011903462845879e-03,-1.057641536961195783e-05,1.662000000000000000e+03
-1.157879829406738281e-03,-1.141941547393798828e-02,-1.459238585084676743e-03,-4.735309339594095945e-04,-8.087071286060343311e-03,-5.044581823149152378e-03,1.663000000000000000e+03
-1.684308052062988281e-03,-5.806386470794677734e-03,-3.371560946106910706e-03,-7.379772607237100601e-03,2.209456939983667212e-02,1.186397910080416729e-02,1.664000000000000000e+03
-2.210497856140136719e-03,1.934766769409179688e-04,-4.558414220809936523e-03,-7.572577800601720810e-03,-3.706934170984332866e-03,-4.432236286351587395e-03,1.665000000000000000e+03
-6.315708160400390625e-04,5.677461624145507812e-03,-3.594370791688561440e-04,-1.703144982457160950e-03,-3.458313952787506196e-03,-2.696249507742276563e-03,1.666000000000000000e+03
-3.157854080200195312e-04,-3.935456275939941406e-03,-4.980953526683151722e-04,-1.219866680912673473e-03,1.367154723344032874e-03,-1.351693640056295109e-02,1.667000000000000000e+03
-1.368403434753417969e-03,3.870904445648193359e-03,-1.162591739557683468e-03,9.918022988131269813e-05,-5.131579184543433314e-03,-9.063418832299552363e-03,1.668000000000000000e+03
3.157854080200195312e-04,-1.612842082977294922e-03,-3.503268118947744370e-03,2.901920233853161335e-04,4.256222625552030792e-03,-5.200561162719607999e-03,1.669000000000000000e+03
-9.166002273559570312e-04,-4.158675670623779297e-03,-1.758091617375612259e-03,-2.924518194049596786e-04,-2.261032227423021013e-04,-1.726702506643640334e-04,1.670000000000000000e+03
-5.570054054260253906e-04,-2.099394798278808594e-03,-1.337087247520685196e-03,2.276168816024437547e-04,1.859440895963260232e-02,6.213033790730460026e-03,1.671000000000000000e+03
-1.052677631378173828e-03,-1.612961292266845703e-03,-1.025653909891843796e-03,-9.942550968844443560e-05,1.037029800156474835e-02,4.858623966996433730e-03,1.672000000000000000e+03
0.000000000000000000e+00,-1.483798027038574219e-03,-1.235652831383049488e-03,2.543488808441907167e-04,-9.738966713841890055e-03,1.016186909410821126e-02,1.673000000000000000e+03
-2.105236053466796875e-03,-1.612961292266845703e-03,-1.011606422252953053e-03,-9.572342241881415248e-05,-3.964112251891638294e-03,-2.199290203323767123e-03,1.674000000000000000e+03
-1.347380876541137695e-02,-1.419365406036376953e-03,-6.786735728383064270e-03,-1.902538002468645573e-03,-9.077936784423812355e-03,1.545006046670460709e-02,1.675000000000000000e+03
-5.157881975173950195e-02,2.445161342620849609e-02,-6.924792379140853882e-02,3.691823408007621765e-02,-8.139309280123541157e-02,2.990508653260837146e-03,1.676000000000000000e+03
-3.273689746856689453e-02,5.187094211578369141e-02,-6.321881711483001709e-02,1.380908191204071045e-01,-5.663091279902232600e-02,1.300214438304694298e-01,1.677000000000000000e+03
-6.389468908309936523e-02,2.974188327789306641e-02,-4.088444635272026062e-02,5.822638049721717834e-02,-6.697291720273312876e-02,1.236882735692157453e-02,1.678000000000000000e+03
-4.126310348510742188e-02,1.741945743560791016e-03,-1.635866612195968628e-02,1.936223357915878296e-02,-3.563447877611025660e-02,3.188271385140417635e-02,1.679000000000000000e+03
-1.578950881958007812e-02,-4.645168781280517578e-03,-3.489475697278976440e-03,-6.356247235089540482e-03,-5.834894932927880973e-03,1.545329681036944347e-02,1.680000000000000000e+03
-3.263235092163085938e-03,-7.096767425537109375e-03,-3.309152787551283836e-03,-8.064677938818931580e-03,-1.023337315820249671e-02,-1.291116062199082481e-02,1.681000000000000000e+03
-4.105269908905029297e-03,-2.103215456008911133e-02,1.883003744296729565e-03,-2.674083923920989037e-03,-1.403610319711035004e-02,-8.396613610850423015e-03,1.682000000000000000e+03
-2.420961856842041016e-03,-8.516192436218261719e-03,-3.881214419379830360e-03,-9.361771866679191589e-03,-3.169507738531862628e-02,-2.038732707302459701e-02,1.683000000000000000e+03
2.631485462188720703e-03,3.226399421691894531e-04,1.758820581017062068e-04,-2.693909453228116035e-03,-9.402824971784795594e-03,3.339624372560273668e-03,1.684000000000000000e+03
1.052618026733398438e-04,3.548383712768554688e-03,1.864530728198587894e-03,-1.544438884593546391e-03,-5.807939043239507271e-03,-6.071778276472650226e-03,1.685000000000000000e+03
-3.157854080200195312e-04,-2.903282642364501953e-03,1.649106154218316078e-03,-5.598907591775059700e-04,3.870508744800993384e-04,-2.362221517771739832e-03,1.686000000000000000e+03
-5.960464477539062500e-08,-6.451606750488281250e-04,1.955774205271154642e-04,-1.877410104498267174e-03,-1.745267993044663513e-02,-1.341628650087012264e-02,1.687000000000000000e+03
3.158450126647949219e-04,6.838738918304443359e-03,4.820728499908000231e-04,-1.906902412883937359e-03,4.054668720697929274e-03,1.734703202768611563e-03,1.688000000000000000e+03
1.157939434051513672e-03,-1.225769519805908203e-03,-8.149646600941196084e-05,-1.262254590983502567e-05,-3.152659773696608880e-03,-1.553357408559469244e-03,1.689000000000000000e+03
-4.210472106933593750e-04,-2.967774868011474609e-03,1.713847159408032894e-04,-5.271966801956295967e-04,7.884011860908479719e-03,-5.683590793595705293e-03,1.690000000000000000e+03
-5.960464477539062500e-08,-1.935482025146484375e-03,-7.412879494950175285e-04,4.397852753754705191e-04,4.110501177637670978e-04,-5.745204621203647832e-04,1.691000000000000000e+03
-4.210472106933593750e-04,-9.032487869262695312e-04,-1.196271274238824844e-03,3.290235763415694237e-04,8.896912581161098288e-04,-1.074333454938758425e-02,1.692000000000000000e+03
-5.263090133666992188e-04,-8.897781372070312500e-04,-1.259281416423618793e-03,3.136843151878565550e-04,1.692293776536324401e-02,-2.522708299032561108e-05,1.693000000000000000e+03
3.157854080200195312e-04,-1.045644283294677734e-03,-1.268007559701800346e-03,3.115599974989891052e-04,5.931923946969952510e-03,3.388253979212135780e-03,1.694000000000000000e+03
1.052618026733398438e-04,-5.807280540466308594e-04,-1.269216067157685757e-03,3.112657868769019842e-04,-2.377209089967191602e-03,-4.628319495798782768e-03,1.695000000000000000e+03
-3.157854080200195312e-04,-1.741886138916015625e-03,-1.269383472390472889e-03,3.112250706180930138e-04,5.261023463329905780e-03,1.758015506418519891e-03,1.696000000000000000e+03
-7.368326187133789062e-04,0.000000000000000000e+00,-1.269406639039516449e-03,3.112194244749844074e-04,-5.786986457285259178e-03,2.657782046048229319e-02,1.697000000000000000e+03
-4.105150699615478516e-03,7.548332214355468750e-03,-4.239159822463989258e-02,3.370283916592597961e-02,-6.877395571069655489e-02,1.588875393664856972e-02,1.698000000000000000e+03
-4.263165593147277832e-02,3.851610422134399414e-02,-5.116029828786849976e-02,-9.776680730283260345e-03,-7.892342584504774550e-02,1.196417179657793817e-02,1.699000000000000000e+03
-9.494736790657043457e-02,1.554840803146362305e-02,-1.668783426284790039e-01,-4.268429800868034363e-02,-1.375899330373613338e-01,-9.548478215606115427e-03,1.700000000000000000e+03
-4.947367310523986816e-02,-4.767739772796630859e-02,-1.193784922361373901e-01,-1.027143597602844238e-01,-1.098988124823989665e-01,-6.473834761788310743e-02,1.701000000000000000e+03
-6.400004029273986816e-02,-1.092902421951293945e-01,-7.268220186233520508e-02,-1.885050088167190552e-01,-9.952562283447718983e-02,-1.019076633618869465e-01,1.702000000000000000e+03
-3.189469873905181885e-02,-2.509677410125732422e-02,-1.625099778175354004e-01,-1.262705028057098389e-01,-1.145024599869515214e-01,-5.019119445899633547e-02,1.703000000000000000e+03
-5.273684859275817871e-02,-7.096767425537109375e-03,-7.932192087173461914e-02,-4.116160050034523010e-02,-1.292697444955166475e-01,-4.015638577262503617e-02,1.704000000000000000e+03
-6.515789777040481567e-02,-2.277415990829467773e-02,-1.329310387372970581e-01,-2.502813935279846191e-03,-9.356150256853368319e-02,-1.908730075122738734e-03,1.705000000000000000e+03
-1.926314830780029297e-02,-2.916127443313598633e-02,-2.738051116466522217e-02,-1.290016155689954758e-02,-5.508594931963273211e-02,-1.886534861547461972e-02,1.706000000000000000e+03
-1.178949326276779175e-02,-1.251614000648260117e-02,4.474775632843375206e-04,-8.665879257023334503e-03,-2.108326375391200713e-02,-2.678423309579081035e-02,1.707000000000000000e+03
0.000000000000000000e+00,-1.870989799499511719e-03,1.361443288624286652e-02,1.456538401544094086e-02,1.353249227227060203e-02,-6.114202140758195902e-03,1.708000000000000000e+03
-2.105236053466796875e-04,1.935362815856933594e-04,1.241120276972651482e-03,1.459902850911021233e-03,2.300941706049552948e-03,1.951994317710248339e-02,1.709000000000000000e+03
1.789480447769165039e-03,4.258096218109130859e-03,3.367548808455467224e-03,1.065381150692701340e-02,1.024917806506842055e-02,-1.642944884232000469e-04,1.710000000000000000e+03
-1.157902181148529053e-03,-1.161307096481323242e-03,1.109704026021063328e-03,3.734926867764443159e-04,-5.668378070253332623e-03,-7.003526859407416261e-03,1.711000000000000000e+03
3.157928586006164551e-04,1.161307096481323242e-03,1.569481333717703819e-03,-2.570108976215124130e-03,6.316724313898403054e-04,-2.160299008589744441e-03,1.712000000000000000e+03
2.421051263809204102e-03,4.838705062866210938e-03,6.909751391503959894e-05,-1.044692908180877566e-04,-5.452282704687672066e-05,-4.632729687209097280e-04,1.713000000000000000e+03
5.263239145278930664e-04,2.774208784103393555e-03,-1.386889634886756539e-04,2.369943977100774646e-04,-1.680145430877022505e-03,-2.261029477126058618e-03,1.714000000000000000e+03
2.105161547660827637e-04,-5.806387052871286869e-04,-1.035017659887671471e-03,-7.690533675486221910e-05,6.513827706243979776e-03,1.698275893069006726e-03,1.715000000000000000e+03
-1.368418335914611816e-03,-9.032487869262695312e-04,-8.946391753852367401e-04,-2.705769729800522327e-04,7.211822122077826691e-03,2.582992170941739163e-03,1.716000000000000000e+03
7.368326187133789062e-04,1.612931489944458008e-03,5.643261101795360446e-05,4.586682480294257402e-04,1.926235884290861122e-03,2.783262272862130349e-04,1.717000000000000000e+03
2.105385065078735352e-04,0.000000000000000000e+00,-2.017128863371908665e-04,1.291554071940481663e-04,-1.517532904736551558e-03,-1.468076015761543562e-03,1.718000000000000000e+03
2.105236053466796875e-04,1.161277294158935547e-03,-1.121546025387942791e-03,2.860047970898449421e-04,-1.682823352465501188e-03,-8.051849822485412922e-03,1.719000000000000000e+03
8.421018719673156738e-04,6.451308727264404297e-04,-1.248932792805135250e-03,3.077266737818717957e-04,-6.811011516737686122e-03,-5.067544914251542743e-03,1.720000000000000000e+03
1.973733305931091309e-04,3.763735294342041016e-04,-1.266574370674788952e-03,3.107349330093711615e-04,8.589986472774313597e-03,9.239328031714275080e-04,1.721000000000000000e+03
1.184195207315497100e-04,9.139776229858398438e-04,-1.269017579033970833e-03,3.111515252385288477e-04,3.217973264574958137e-03,-1.398382042666901359e-04,1.722000000000000000e+03
4.210472106933593750e-04,1.354843378067016602e-03,1.789875444956123829e-03,1.814120216295123100e-03,6.740968407579650545e-03,9.563146226206770129e-04,1.723000000000000000e+03
-4.210472106933593750e-04,2.580583095550537109e-04,-6.184619269333779812e-04,1.188135123811662197e-03,8.284892962590717502e-03,2.020928826054846361e-02,1.724000000000000000e+03
8.421018719673156738e-04,2.193540334701538086e-03,-1.179261249490082264e-03,4.326617345213890076e-04,1.020064163147815783e-03,1.008889216538033651e-02,1.725000000000000000e+03
3.126317262649536133e-02,3.419357538223266602e-02,1.858308911323547363e-02,3.798666223883628845e-02,2.519669766782683951e-02,4.883217753870638944e-02,1.726000000000000000e+03
1.273683905601501465e-01,7.941925525665283203e-02,8.537028729915618896e-02,6.847514957189559937e-02,7.313552823929114766e-02,9.820349902228020511e-02,1.727000000000000000e+03
3.789475560188293457e-02,1.806449890136718750e-02,4.411412402987480164e-02,4.005693271756172180e-02,3.233804029937559221e-02,2.539599007020365562e-02,1.728000000000000000e+03
1.513684391975402832e-01,4.561287164688110352e-02,1.598390191793441772e-01,2.096934011206030846e-03,1.533323807794602089e-01,4.814827813251287836e-02,1.729000000000000000e+03
1.425263285636901855e-01,1.541936397552490234e-02,1.837316900491714478e-01,1.879431889392435551e-03,1.578592848923392467e-01,5.780843975525762346e-02,1.730000000000000000e+03
7.989472150802612305e-02,3.070962429046630859e-02,1.822035163640975952e-01,-5.434569902718067169e-04,1.046525936679358892e-01,2.132623646409714802e-02,1.731000000000000000e+03
7.852637767791748047e-02,8.129060268402099609e-03,2.005371302366256714e-01,4.023177176713943481e-02,1.439715495389464195e-01,2.208509984025486261e-02,1.732000000000000000e+03
-3.999948501586914062e-03,1.322573423385620117e-02,2.194839157164096832e-02,5.870390217751264572e-03,4.307605980645234922e-02,2.300729470562834500e-02,1.733000000000000000e+03
3.305250406265258789e-02,4.883885383605957031e-02,-5.029491614550352097e-03,7.620057556778192520e-03,1.302151454625111171e-02,1.556372757351964786e-02,1.734000000000000000e+03
5.168420076370239258e-02,4.232257604598999023e-02,9.175912290811538696e-02,8.196666091680526733e-02,4.499937925019281693e-02,5.403680057713788898e-02,1.735000000000000000e+03
-3.157895803451538086e-02,-1.858061552047729492e-02,-3.140048822388052940e-03,1.768532674759626389e-03,-1.948277834263834052e-02,3.982598203744386334e-03,1.736000000000000000e+03
-1.831573247909545898e-02,5.000001192092895508e-02,-7.468708325177431107e-03,-2.435396658256649971e-03,-1.113441985817509305e-02,-3.773280460211331233e-03,1.737000000000000000e+03
-9.157896041870117188e-03,1.148390769958496094e-02,-6.131020374596118927e-03,-9.074674919247627258e-03,-1.725548795604936458e-03,-7.876189358798413309e-03,1.738000000000000000e+03
-5.368590354919433594e-03,-1.600003242492675781e-02,-1.125390920788049698e-02,-3.543516155332326889e-03,1.569887263286062762e-02,2.408977109267262939e-02,1.739000000000000000e+03
-3.684163093566894531e-03,-9.096682071685791016e-03,-2.919378457590937614e-03,-1.494346302933990955e-03,4.866938379620044941e-03,3.552632238761690986e-04,1.740000000000000000e+03
-3.157794475555419922e-03,4.516065120697021484e-03,-2.401901874691247940e-03,-6.526092533022165298e-03,1.586717895545541879e-03,4.760077593614853164e-03,1.741000000000000000e+03
-2.210557693615555763e-03,1.825809478759765625e-02,2.009491203352808952e-03,8.065261878073215485e-03,8.109654698043478049e-03,-3.502733195913126929e-03,1.742000000000000000e+03
-4.842102527618408203e-03,2.258062362670898438e-03,-8.153188973665237427e-04,1.385067240335047245e-03,3.845622630305456369e-02,6.735319862563260429e-03,1.743000000000000000e+03
-3.052532672882080078e-03,3.870725631713867188e-04,9.781331755220890045e-03,7.209369447082281113e-03,7.743890476556991587e-03,6.943344733607581531e-03,1.744000000000000000e+03
-2.526342868804931641e-03,-1.934766769409179688e-04,1.232612063176929951e-03,-7.084946846589446068e-04,-1.324489815490714761e-02,-2.681748814655521285e-03,1.745000000000000000e+03
-4.421114921569824219e-03,-3.225862979888916016e-03,1.265094761038199067e-04,-2.182875527068972588e-03,-2.035608880069972315e-02,-5.346147121480404607e-03,1.746000000000000000e+03
-3.473758464679121971e-03,-3.161311149597167969e-03,-1.076090964488685131e-03,-3.418579944991506636e-05,8.844046492836099560e-03,-5.653392541215829237e-04,1.747000000000000000e+03
-4.526197910308837891e-03,1.548290252685546875e-03,-1.511140028014779091e-03,-3.249153378419578075e-04,-7.256568427032483726e-03,-6.812513662846075846e-03,1.748000000000000000e+03
-2.206146717071533203e-03,1.191020011901855469e-03,-9.267094428651034832e-04,-8.247985970228910446e-04,9.351171577679506797e-04,6.901771210368945475e-03,1.749000000000000000e+03
-2.530634403228759766e-03,-2.610325813293457031e-03,-2.640549791976809502e-04,-1.048414967954158783e-03,-1.445943320369558194e-02,4.535435623340411393e-04,1.750000000000000000e+03
-5.263268947601318359e-03,-1.225829124450683594e-03,-1.130179734900593758e-03,1.229243935085833073e-04,-6.147522061336729848e-03,-1.642779863709198374e-04,1.751000000000000000e+03
-6.842076778411865234e-03,3.096818923950195312e-03,-1.250128494575619698e-03,2.851418976206332445e-04,-9.971801153442427790e-03,-8.845547089588734480e-03,1.752000000000000000e+03
-4.947423934936523438e-03,-1.419305801391601562e-03,-1.266740029677748680e-03,3.076072025578469038e-04,-1.955845448031467981e-02,-1.294729526293969535e-02,1.753000000000000000e+03
-1.736831665039062500e-02,-1.806557178497314453e-03,-1.148899737745523453e-02,-3.319479757919907570e-03,-5.701595249303892388e-02,-5.934838422397725743e-03,1.754000000000000000e+03
-5.968421697616577148e-02,-2.793544530868530273e-02,-1.280182152986526489e-01,-3.341563045978546143e-02,-9.991460601141000097e-02,-2.783724846597013247e-02,1.755000000000000000e+03
-9.621059894561767578e-02,-7.658070325851440430e-02,-1.724968105554580688e-01,-5.648842081427574158e-02,-1.120099562676273308e-01,-4.886015057058212818e-02,1.756000000000000000e+03
-1.236841678619384766e-01,-9.483873844146728516e-02,-7.508382201194763184e-02,-8.256695419549942017e-02,-9.145240263651999157e-02,-9.184446337992202558e-02,1.757000000000000000e+03
-2.126318216323852539e-02,-4.174184799194335938e-02,5.562989041209220886e-03,-7.791630178689956665e-02,-3.021085672898848884e-02,-6.345391329077987308e-02,1.758000000000000000e+03
2.842104434967041016e-02,-9.264510869979858398e-02,3.471679612994194031e-02,-1.349392682313919067e-01,1.252673003025250864e-02,-1.011762069824397869e-01,1.759000000000000000e+03
2.263167500495910645e-02,-1.440000534057617188e-01,4.102073144167661667e-03,-1.392717063426971436e-01,-6.547183444165050048e-03,-6.973792586177030017e-02,1.760000000000000000e+03
8.841991424560546875e-03,-1.107741594314575195e-01,3.833615779876708984e-02,-1.167759150266647339e-01,-9.565064062043049375e-03,-8.268420133902854019e-02,1.761000000000000000e+03
2.378946542739868164e-02,-1.993553340435028076e-02,5.307408794760704041e-02,-7.168819755315780640e-02,-1.499498527045339813e-03,-6.717105298518077916e-02,1.762000000000000000e+03
1.494738459587097168e-02,-1.070970296859741211e-02,-3.948124125599861145e-03,-5.087178200483322144e-02,-1.233566574039635100e-02,-1.527352550608962467e-02,1.763000000000000000e+03
1.052635908126831055e-02,-2.322569489479064941e-03,2.446146495640277863e-02,-1.419450528919696808e-02,-6.802554352944412130e-03,-1.526458527658958175e-02,1.764000000000000000e+03
-1.052916049957275391e-04,-6.387099623680114746e-03,1.798442006111145020e-02,7.016235031187534332e-04,-6.724238409893779078e-03,-2.064355346807045244e-02,1.765000000000000000e+03
-1.105266809463500977e-02,-1.909676194190979004e-02,1.601920835673809052e-02,-6.937955319881439209e-02,-5.934060888777992204e-02,-8.846578271920613190e-02,1.766000000000000000e+03
-1.357886195182800293e-02,-1.187095791101455688e-02,-1.808586716651916504e-02,-3.130035474896430969e-02,-3.725135621981934264e-02,-5.681549876218383588e-02,1.767000000000000000e+03
-1.126319169998168945e-02,-7.999993860721588135e-03,-6.439689546823501587e-03,-1.082741562277078629e-02,2.811108812843698956e-02,-3.236562858305008783e-03,1.768000000000000000e+03
-6.842136383056640625e-03,-1.793546229600906372e-02,1.805241592228412628e-02,-1.873567514121532440e-02,9.323921459524342481e-02,-3.483673810883963773e-03,1.769000000000000000e+03
3.157913684844970703e-03,-1.780649274587631226e-02,-1.648082514293491840e-03,-7.705556694418191910e-03,7.353798601302230509e-02,-9.861768707436935344e-03,1.770000000000000000e+03
1.936841011047363281e-02,-3.870964050292968750e-03,1.901215687394142151e-02,1.168912835419178009e-02,8.102500768151799093e-02,5.492364028085550132e-02,1.771000000000000000e+03
-1.999974250793457031e-03,4.193543922156095505e-03,-1.204004976898431778e-02,-2.799807582050561905e-03,6.027647739499286672e-02,3.582098881203155116e-02,1.772000000000000000e+03
-6.736904382705688477e-03,4.193551838397979736e-03,-4.930612631142139435e-03,1.105517614632844925e-03,2.829525949437083909e-02,3.374719725757469035e-02,1.773000000000000000e+03
-3.157854080200195312e-04,5.677424371242523193e-03,1.048801001161336899e-02,5.285938270390033722e-03,2.853745816064545693e-02,3.849227890977857669e-02,1.774000000000000000e+03
-4.210472106933593750e-04,4.903249442577362061e-03,-1.861788332462310791e-03,6.942712352611124516e-04,-4.525654999157247005e-03,3.622469501901459665e-02,1.775000000000000000e+03
-4.105299711227416992e-03,1.058063656091690063e-02,-6.291956175118684769e-03,1.085573155432939529e-02,-2.306195266467980787e-02,2.536840834588072191e-02,1.776000000000000000e+03
-4.947245121002197266e-03,2.000004053115844727e-03,-6.336426362395286560e-03,9.293301030993461609e-03,3.662207696762731501e-03,4.081593871560862397e-02,1.777000000000000000e+03
-1.368463039398193359e-03,1.935511827468872070e-04,-1.971135847270488739e-03,1.555137103423476219e-03,-2.536438833671894599e-02,2.542372128370606887e-02,1.778000000000000000e+03
-3.052651882171630859e-03,2.774186432361602783e-03,-1.366591430269181728e-03,4.834874416701495647e-04,-2.217621136930691961e-03,-5.128567822781510133e-04,1.779000000000000000e+03
-1.675486564636230469e-03,1.030912995338439941e-02,-1.282868790440261364e-03,3.350758634041994810e-04,-4.269788322051493168e-03,5.551451954182495818e-03,1.780000000000000000e+03
-1.166641712188720703e-03,6.206988822668790817e-03,-1.271274057216942310e-03,3.145225055050104856e-04,2.180320628383469739e-03,8.576075258972748472e-03,1.781000000000000000e+03
-1.052618026733398438e-03,4.451610147953033447e-03,-2.831594087183475494e-03,3.488398622721433640e-03,-7.343181857843994464e-03,9.009876355770107814e-03,1.782000000000000000e+03
-2.526253461837768555e-03,4.580646753311157227e-03,-1.258484087884426117e-03,1.420004060491919518e-03,8.671471727526025575e-03,1.374173792267963101e-02,1.783000000000000000e+03
-5.052715539932250977e-03,1.316127181053161621e-02,-6.208405364304780960e-03,1.095623802393674850e-02,1.530867179740980077e-02,4.101330326087992972e-02,1.784000000000000000e+03
-1.084208488464355469e-02,4.787100851535797119e-02,-6.544225849211215973e-03,4.682898148894309998e-02,1.287744246780775370e-02,4.949875949709525713e-02,1.785000000000000000e+03
-1.263150572776794434e-02,9.903220832347869873e-02,-4.043008387088775635e-02,9.801816940307617188e-02,-3.359307118015308902e-02,5.214332015298417389e-02,1.786000000000000000e+03
-3.684192895889282227e-03,7.445168495178222656e-02,-3.839472681283950806e-02,1.154731288552284241e-01,-1.069069375568165725e-03,9.308023692584388442e-02,1.787000000000000000e+03
3.157854080200195312e-04,-2.141946554183959961e-02,1.081567350775003433e-02,3.377422690391540527e-02,1.862461966496198329e-02,4.914280828799322265e-02,1.788000000000000000e+03
7.999926805496215820e-03,-9.225755929946899414e-03,6.086575612425804138e-02,2.026803232729434967e-02,4.922043473978021666e-02,8.310577622672288278e-03,1.789000000000000000e+03
2.442106604576110840e-02,5.483865737915039062e-03,5.365389585494995117e-02,6.671370938420295715e-04,1.150273326884558855e-01,1.138311900444843872e-02,1.790000000000000000e+03
3.052628040313720703e-02,2.896779775619506836e-02,1.282714754343032837e-01,-3.407943295314908028e-04,1.201685300711545779e-01,2.822734425081496745e-02,1.791000000000000000e+03
1.600003242492675781e-02,1.056773960590362549e-01,6.626651436090469360e-02,8.272379636764526367e-02,8.967583068755402564e-02,7.305307448007347659e-02,1.792000000000000000e+03
-5.262792110443115234e-04,5.767739191651344299e-02,4.340990562923252583e-05,1.393529623746871948e-01,5.490987855019113795e-03,9.274736917575499007e-02,1.793000000000000000e+03
-4.631608724594116211e-03,-3.167736530303955078e-02,-2.103854343295097351e-02,-1.485680509358644485e-02,-2.441213610857673189e-02,-1.560360732147003660e-02,1.794000000000000000e+03
-2.947390079498291016e-03,-3.000000119209289551e-02,-7.417095359414815903e-03,-9.119190275669097900e-03,-6.975228014377776731e-03,-1.266808636261229637e-02,1.795000000000000000e+03
-2.421051263809204102e-03,-4.193574190139770508e-03,-2.642427571117877960e-03,-1.184021355584263802e-03,-1.707981785177814515e-02,-2.649416584506303352e-02,1.796000000000000000e+03
-8.421242237091064453e-04,5.161166191101074219e-04,-1.750634168274700642e-03,-1.381665701046586037e-03,-3.132032720814859061e-03,-5.560464127988273830e-03,1.797000000000000000e+03
-1.578986528329551220e-03,-6.516099441796541214e-03,-1.779885264113545418e-03,-4.903048975393176079e-04,-4.447372021481044158e-03,-5.137676695024517848e-03,1.798000000000000000e+03
5.960464477539062500e-08,-3.290325403213500977e-03,-2.783137373626232147e-03,-7.571406313218176365e-04,-5.995428580143347119e-03,-6.509805840071658523e-03,1.799000000000000000e+03
-2.631634473800659180e-03,-1.612931489944458008e-03,-2.604437759146094322e-03,6.883117021061480045e-04,-4.832658955805868572e-03,-9.206935239562619167e-03,1.800000000000000000e+03
-8.420944213867187500e-04,5.806684494018554688e-04,-5.089439218863844872e-04,3.467857604846358299e-04,1.640921361158653724e-02,4.032020636937416747e-03,1.801000000000000000e+03
0.000000000000000000e+00,1.161277294158935547e-03,-1.086293836124241352e-03,-6.170044798636808991e-05,1.908990738202120951e-02,8.604312211842102265e-03,1.802000000000000000e+03
-1.157850027084350586e-03,1.103225350379943848e-02,-1.244050683453679085e-03,2.595733967609703541e-04,-4.558179461704447988e-03,-1.039373857183134575e-02,1.803000000000000000e+03
-1.999944448471069336e-03,9.677410125732421875e-03,-9.349691099487245083e-04,-4.728445492219179869e-04,2.399099714003316564e-03,-4.658776235315492675e-04,1.804000000000000000e+03
-1.684188842773437500e-03,5.161285400390625000e-03,-1.223093830049037933e-03,2.026344882324337959e-04,-8.918147504134443793e-04,-6.973370814928769867e-03,1.805000000000000000e+03
-1.052916049957275391e-04,5.741983652114868164e-03,1.965664327144622803e-03,6.031435914337635040e-04,-8.083358560765141476e-03,-8.755857464736838125e-03,1.806000000000000000e+03
-1.052916049957275391e-04,-3.161340951919555664e-03,-8.213884430006146431e-04,3.516468859743326902e-04,6.480998313983299397e-03,-4.272209090427692146e-03,1.807000000000000000e+03
-6.315410137176513672e-04,-1.677423715591430664e-03,-1.207364257425069809e-03,3.168174007441848516e-04,4.583596151284119458e-04,-2.380482009328749315e-03,1.808000000000000000e+03
-4.649460315704345703e-04,-1.185447094030678272e-03,-1.007688697427511215e-03,-8.707222878001630306e-05,1.111974582596042538e-04,1.256061643797184990e-04,1.809000000000000000e+03
-1.008778810501098633e-03,-1.395195722579956055e-03,-4.448733758181333542e-03,-2.646692795678973198e-03,5.391148097885434254e-03,-2.458425327761248891e-03,1.810000000000000000e+03
-2.526372671127319336e-03,-9.677410125732421875e-04,-1.709711272269487381e-03,-9.841933933785185218e-05,9.388938377968614191e-03,3.292455197535210099e-03,1.811000000000000000e+03
-2.104937884723767638e-04,-9.677708148956298828e-04,-1.330387196503579617e-03,2.544882299844175577e-04,-8.029363852868343088e-03,-1.831764744171238135e-02,1.812000000000000000e+03
-7.368624210357666016e-04,6.451904773712158203e-04,-1.374365761876106262e-02,5.286766681820154190e-03,-3.103126394209709815e-02,2.429516047095847675e-03,1.813000000000000000e+03
-1.947367191314697266e-02,5.309671163558959961e-02,-7.111532241106033325e-02,6.660314649343490601e-02,-6.476581945388204531e-02,6.567429634663479732e-02,1.814000000000000000e+03
-1.747366786003112793e-02,3.561294078826904297e-02,-6.035458296537399292e-02,7.054477930068969727e-02,-3.493370496714476303e-02,4.643354793865839270e-02,1.815000000000000000e+03
-2.610525488853454590e-02,2.219355106353759766e-02,-3.531672433018684387e-02,1.028633955866098404e-02,-2.285106492310617909e-02,3.074967129333749938e-02,1.816000000000000000e+03
-2.305266261100769043e-02,1.374191045761108398e-02,-3.594760596752166748e-02,-3.734661964699625969e-03,-6.847664099871053622e-02,-1.091860478807360479e-02,1.817000000000000000e+03
-5.789458751678466797e-03,-6.645143032073974609e-03,-3.125314367935061455e-03,-3.676002146676182747e-03,-6.075932322444543843e-02,-1.568798910974145144e-02,1.818000000000000000e+03
-6.842076778411865234e-03,-5.999982357025146484e-03,-1.249931519851088524e-03,-1.221346668899059296e-03,-5.297871193127434708e-02,-7.178742738391807876e-03,1.819000000000000000e+03
-3.231573104858398438e-02,-3.483891487121582031e-03,-1.693009398877620697e-02,4.336515441536903381e-03,-5.289840827916236776e-02,-8.616708277074280886e-03,1.820000000000000000e+03
-1.978951692581176758e-02,1.290440704906359315e-04,-2.998011372983455658e-02,7.714305073022842407e-03,-4.584863109576531315e-02,3.519436315781943048e-03,1.821000000000000000e+03
-2.389472723007202148e-02,1.238709688186645508e-02,-1.889728009700775146e-02,1.751585677266120911e-02,-3.391435584002167047e-02,-1.144273520692595802e-02,1.822000000000000000e+03
-2.905267477035522461e-02,9.677350521087646484e-03,-3.568921610713005066e-02,-2.091359114274382591e-03,-6.681689208555496862e-02,2.554623929685861938e-03,1.823000000000000000e+03
-3.800001740455627441e-02,-7.419288158416748047e-03,-6.459837406873703003e-02,-1.425088755786418915e-02,-5.812099305065743238e-02,-1.502988241126190783e-02,1.824000000000000000e+03
-9.157910943031311035e-03,-3.935456275939941406e-03,-8.914129808545112610e-03,-6.176385562866926193e-03,-1.356683800159252939e-02,-1.036690817624164040e-02,1.825000000000000000e+03
-2.378946542739868164e-02,1.180636882781982422e-02,-1.069206860847771168e-03,4.644679836928844452e-03,-6.450179739400319079e-03,1.926577468504686586e-02,1.826000000000000000e+03
-7.368385791778564453e-03,-3.870725631713867188e-04,-1.534864655695855618e-03,-6.539377849549055099e-03,-1.005262194986578095e-02,-2.471373129192988571e-03,1.827000000000000000e+03
-1.157894730567932129e-03,9.677410125732421875e-04,1.935014384798705578e-03,-3.571667708456516266e-03,-9.052132107420618468e-03,-6.759436267750218441e-03,1.828000000000000000e+03
-5.263090133666992188e-04,2.516150474548339844e-03,1.860546297393739223e-03,1.438629231415688992e-03,-8.596414135541685653e-03,1.627009306782922771e-02,1.829000000000000000e+03
4.210472106933593750e-04,2.838671207427978516e-03,6.855242536403238773e-04,-2.177130198106169701e-03,-4.183871284774820509e-03,-8.141462779268082706e-04,1.830000000000000000e+03
9.473562240600585938e-04,1.483857631683349609e-03,3.437159815803170204e-03,-1.516068587079644203e-03,-7.139993591535720441e-03,-9.294248568886165351e-03,1.831000000000000000e+03
8.420943631790578365e-04,-3.870904445648193359e-03,4.988039378076791763e-03,-4.970571491867303848e-03,-5.081844736207763447e-03,-6.531287629304660669e-03,1.832000000000000000e+03
-9.473562240600585938e-04,-2.129077911376953125e-03,8.030271856114268303e-04,-1.832447829656302929e-03,-1.380673115199293477e-02,-5.728752057141850429e-03,1.833000000000000000e+03
8.421093225479125977e-04,-1.419365406036376953e-03,1.920491922646760941e-04,-2.328863833099603653e-03,-1.394429874999403296e-02,-9.764779351223440429e-03,1.834000000000000000e+03
-6.315857172012329102e-04,-1.290261745452880859e-03,9.792607743293046951e-04,-7.169640157371759415e-04,-3.932077119121135667e-03,-1.358084399549941423e-02,1.835000000000000000e+03
1.789465546607971191e-03,-2.193570137023925781e-03,-1.801556907594203949e-03,-6.227958016097545624e-03,5.964865943268726767e-04,-2.838468077128952771e-03,1.836000000000000000e+03
7.368475198745727539e-04,5.161166191101074219e-04,-3.977538144681602716e-04,-6.110407412052154541e-04,-2.459883931160256054e-03,-4.519148712875620255e-03,1.837000000000000000e+03
9.385794401168823242e-04,1.172065734863281250e-03,-1.255423558177426457e-04,-2.110047498717904091e-04,-2.055793598768840269e-03,-1.851528865697504855e-03,1.838000000000000000e+03
2.219334244728088379e-03,-1.752674579620361328e-03,-4.633365460904315114e-05,-1.782528008334338665e-03,-1.718553574723991062e-02,-4.370774877988425899e-03,1.839000000000000000e+03
8.420943631790578365e-04,-9.677410125732421875e-04,1.876355672720819712e-04,-5.234427517279982567e-04,-3.339770723878476844e-03,-3.282750161219399887e-03,1.840000000000000000e+03
8.420943631790578365e-04,-1.548409461975097656e-03,3.256026888266205788e-03,-2.010700525715947151e-03,-1.363719300607080243e-03,-2.337313368595439478e-03,1.841000000000000000e+03
-4.210323095321655273e-04,-1.741945743560791016e-03,-6.426876061595976353e-04,-1.034146407619118690e-05,-7.078527075490725906e-03,-1.515824216886008102e-02,1.842000000000000000e+03
1.578941941261291504e-03,-4.515647888183593750e-04,5.932667478919029236e-02,-2.256147749722003937e-02,8.887117886308715242e-02,5.881177986791497059e-04,1.843000000000000000e+03
3.368422389030456543e-03,6.258010864257812500e-03,1.256975531578063965e-02,-1.258509815670549870e-03,2.897063348233785973e-02,1.832180875917099883e-02,1.844000000000000000e+03
8.063159883022308350e-02,1.821291446685791016e-01,6.429368257522583008e-02,6.978601217269897461e-02,4.543200446219941568e-02,1.299671773169004396e-01,1.845000000000000000e+03
9.515792131423950195e-02,1.980644464492797852e-01,1.356255542486906052e-02,-1.512785255908966064e-02,-5.010302662518562045e-03,-2.181658003139602675e-03,1.846000000000000000e+03
-8.000016212463378906e-03,-5.045163631439208984e-02,-2.799908444285392761e-02,-2.730151452124118805e-02,2.838222009178181793e-02,1.257286067273200025e-02,1.847000000000000000e+03
4.421025514602661133e-03,-2.322584390640258789e-02,4.233797267079353333e-02,-1.661530137062072754e-02,5.595302733175344656e-02,2.053824257953612564e-03,1.848000000000000000e+03
6.231579184532165527e-02,-1.129019260406494141e-02,2.671626396477222443e-02,-2.190066501498222351e-02,6.313998992084179918e-02,1.494578007532743058e-02,1.849000000000000000e+03
1.368463039398193359e-03,1.270955801010131836e-02,1.021202001720666885e-02,3.802728140726685524e-03,-1.093536256535010409e-02,3.671279077994071827e-02,1.850000000000000000e+03
-5.263179540634155273e-03,6.683880090713500977e-02,4.658089950680732727e-03,4.757824540138244629e-02,2.139923364813167694e-03,4.253655140574652549e-02,1.851000000000000000e+03
-4.526376724243164062e-03,-2.109682559967041016e-02,4.363144747912883759e-03,-1.824108650907874107e-03,-1.607840909952074071e-02,-1.959573721506835398e-02,1.852000000000000000e+03
-3.368407487869262695e-03,-1.683872751891613007e-02,-1.013042498379945755e-02,-2.417628653347492218e-02,1.881509565875560952e-02,-8.121778725086237216e-03,1.853000000000000000e+03
-1.473665237426757812e-03,-1.012897491455078125e-02,-4.401331352710258216e-06,-5.354472436010837555e-03,7.278743435612522461e-04,-3.438784831200442094e-03,1.854000000000000000e+03
-1.052618026733398438e-03,-7.935523986816406250e-03,8.686424698680639267e-04,1.906711142510175705e-03,-1.025498608181329985e-02,-8.973539919200912429e-03,1.855000000000000000e+03
-2.104937884723767638e-04,-7.871091365814208984e-03,-1.239315257407724857e-03,-5.557720432989299297e-04,2.629910099549093161e-02,-7.014746313540043410e-03,1.856000000000000000e+03
1.242095232009887695e-02,-1.612889766693115234e-02,1.049670577049255371e-02,-4.554197192192077637e-03,2.300550983281013373e-02,-2.237041558247776507e-02,1.857000000000000000e+03
2.736896276473999023e-03,-1.812905073165893555e-02,1.241256482899188995e-02,-4.447069019079208374e-03,7.003403867543056549e-02,-8.466874495914766818e-03,1.858000000000000000e+03
7.473707199096679688e-03,-6.258010864257812500e-03,6.706476956605911255e-02,-1.727753877639770508e-02,3.948455643437398521e-02,-1.316065029687052412e-02,1.859000000000000000e+03
8.126315474510192871e-02,-5.612969398498535156e-03,1.100302953273057938e-02,-4.140978679060935974e-03,1.911146261622675979e-02,-6.613061122606844755e-03,1.860000000000000000e+03
4.873687028884887695e-02,-3.677248954772949219e-03,5.381839349865913391e-02,-5.851291352882981300e-04,5.978540869479331832e-02,7.803925789311549899e-03,1.861000000000000000e+03
-1.326328516006469727e-02,-1.806437969207763672e-03,5.448342766612768173e-03,3.512539842631667852e-04,2.871942702750018839e-02,-7.691966289334328799e-04,1.862000000000000000e+03
-3.894686698913574219e-03,-7.742047309875488281e-04,3.001105505973100662e-03,3.822120779659599066e-04,6.184928425376057248e-02,3.151687694227733871e-02,1.863000000000000000e+03
-7.052659522742033005e-03,-5.162358283996582031e-04,-1.317275222390890121e-02,2.036193851381540298e-03,2.010830051328582613e-02,-1.578154654237357013e-03,1.864000000000000000e+03
-6.105184555053710938e-03,-5.161762237548828125e-04,-4.438722971826791763e-03,-2.940404556284192950e-05,1.666395354249594618e-02,3.966614752724806348e-03,1.865000000000000000e+03
-3.368377685546875000e-03,-1.741886138916015625e-03,-1.630524639040231705e-03,-1.137985600507818162e-04,-8.987352899368916681e-04,-2.982535119048251859e-03,1.866000000000000000e+03
-1.894772052764892578e-03,-1.225829124450683594e-03,-7.377034053206443787e-04,9.797017992241308093e-05,-1.325907501051659665e-03,1.618984866587416804e-03,1.867000000000000000e+03
-1.894712331704795361e-03,-1.419305801391601562e-03,-1.195774762891232967e-03,2.816859923768788576e-04,-4.284842166318636458e-03,3.557422341390309439e-03,1.868000000000000000e+03
-7.368326187133789062e-04,-9.031891822814941406e-04,-3.065760480239987373e-03,-3.693777834996581078e-04,2.023748151399828998e-02,2.088204099784274348e-03,1.869000000000000000e+03
-1.368403434753417969e-03,-1.096844673156738281e-03,-1.518184784799814224e-03,2.169634972233325243e-04,9.189992343282327170e-03,-1.855918654281280000e-03,1.870000000000000000e+03
-2.526462078094482422e-03,-1.935958862304687500e-04,-1.050733961164951324e-03,-1.009008847177028656e-04,-1.091597603403382521e-03,5.865617054784166839e-03,1.871000000000000000e+03
-1.473665237426757812e-03,-1.934766769409179688e-04,-1.239126082509756088e-03,2.541445719543844461e-04,-4.901841429803432959e-03,-3.728878291070075734e-03,1.872000000000000000e+03
-8.420348167419433594e-04,-1.290321350097656250e-03,-1.265216269530355930e-03,3.033144166693091393e-04,6.404494951442352146e-03,2.937281770779343049e-02,1.873000000000000000e+03
-7.851123809814453125e-04,-3.575086593627929688e-04,-1.268829568289220333e-03,3.101238689851015806e-04,-8.507759497516920177e-04,9.235468856914480495e-04,1.874000000000000000e+03
-3.425359725952148438e-03,-2.223134040832519531e-03,-1.269329921342432499e-03,3.110669204033911228e-04,1.478853001303015446e-03,6.406034999237086858e-03,1.875000000000000000e+03
-2.105236053466796875e-04,-1.935362815856933594e-04,-1.269399188458919525e-03,3.111975092906504869e-04,6.380111906211460848e-03,5.702082687396248240e-03,1.876000000000000000e+03
-9.473562240600585938e-04,-5.806684494018554688e-04,-2.819052664563059807e-03,-1.112557481974363327e-03,8.054411941674111119e-03,1.213779862499864137e-02,1.877000000000000000e+03
-2.000093460083007812e-03,-4.516243934631347656e-04,1.641152310185134411e-03,-1.676564454101026058e-03,4.315204376499348626e-03,3.121910127377836019e-03,1.878000000000000000e+03
-1.684188842773437500e-03,9.032487869262695312e-04,-1.387960975989699364e-03,-1.533003960503265262e-04,-7.111498630928636544e-03,-1.364798696339175610e-02,1.879000000000000000e+03
-1.684248447418212891e-03,-6.838738918304443359e-03,-2.306459471583366394e-03,-2.484210068359971046e-03,-1.330884892096584338e-02,-2.465411712477472150e-02,1.880000000000000000e+03
-2.000004053115844727e-02,-3.754836320877075195e-02,-2.837120182812213898e-02,-2.398542873561382294e-02,-9.528004522698552137e-02,-3.537031690539294004e-02,1.881000000000000000e+03
-5.010518431663513184e-02,-1.490318775177001953e-02,-7.684607058763504028e-02,-2.104888204485177994e-03,-8.952571660391583919e-02,-4.233670021329127842e-04,1.882000000000000000e+03
-3.821057081222534180e-02,-7.999956607818603516e-03,-3.557997196912765503e-02,5.420816130936145782e-03,-3.580957024172448655e-02,-1.772698657231996933e-02,1.883000000000000000e+03
-2.294731140136718750e-02,-6.335496902465820312e-02,-2.275760471820831299e-02,-1.428835839033126831e-02,-7.124447976661940629e-02,-3.643520792896026705e-02,1.884000000000000000e+03
-3.894734755158424377e-02,-5.664515495300292969e-02,-2.373702265322208405e-02,-1.460307091474533081e-02,-3.118174881603508197e-02,-3.288204815735884523e-02,1.885000000000000000e+03
-2.947390079498291016e-03,-2.387166023254394531e-03,-3.379167290404438972e-03,-2.377408323809504509e-03,-5.462477371730223297e-03,-7.146495786818363172e-03,1.886000000000000000e+03
9.473860263824462891e-04,-1.935958862304687500e-04,1.753587857820093632e-04,-1.431186334230005741e-03,-3.373858981375210675e-03,-3.676225581143194310e-03,1.887000000000000000e+03
1.052618026733398438e-04,4.516839981079101562e-04,-9.817470709094777703e-05,-2.136466791853308678e-03,-7.575768542052330190e-03,-8.347344306995463370e-03,1.888000000000000000e+03
1.052618026733398438e-04,1.483917236328125000e-03,-1.979493245016783476e-04,-3.567035309970378876e-04,-9.399813790864186558e-03,-1.005264018049045749e-02,1.889000000000000000e+03
4.526317119598388672e-03,3.806471824645996094e-03,2.219834597781300545e-03,-2.544361399486660957e-03,-1.380147388920782703e-03,-1.694224023045365346e-03,1.890000000000000000e+03
4.073676466941833496e-02,2.580642700195312500e-03,3.589887917041778564e-02,-9.375199675559997559e-03,-1.873506410017267143e-03,-6.342513858308640451e-03,1.891000000000000000e+03
3.200003504753112793e-02,-9.032487869262695312e-04,1.497322171926498413e-01,-1.035631261765956879e-02,7.414958436348229043e-02,-7.033536326833456087e-03,1.892000000000000000e+03
1.157891750335693359e-02,4.515647888183593750e-04,9.743173420429229736e-02,1.620795112103223801e-03,7.765148784785935732e-02,1.003840947532830263e-02,1.893000000000000000e+03
5.894750356674194336e-03,2.580881118774414062e-04,1.332449447363615036e-02,1.619379967451095581e-03,1.954328017655981853e-02,1.747246703919486110e-03,1.894000000000000000e+03
1.052618026733398438e-04,1.934766769409179688e-04,-6.795694353058934212e-04,1.410537282936275005e-03,-1.001076210534712629e-02,-2.063501705349679582e-02,1.895000000000000000e+03
-2.000004053115844727e-03,2.064526081085205078e-03,-2.618976868689060211e-03,1.381614827550947666e-03,-6.469449030922724830e-03,5.605355422601321358e-03,1.896000000000000000e+03
-9.473562240600585938e-04,9.871006011962890625e-03,-1.456310390494763851e-03,4.594565252773463726e-04,-7.794378937670209950e-03,-3.696012027181644344e-03,1.897000000000000000e+03
-1.894742250442504883e-03,-1.483857631683349609e-03,-1.295293914154171944e-03,3.317478403914719820e-04,1.221102790869954546e-03,6.794754430622829133e-03,1.898000000000000000e+03
-1.578986528329551220e-03,-1.483917236328125000e-03,-1.272994908504188061e-03,3.140616172458976507e-04,-2.172205647794100969e-02,-1.453907351879912824e-02,1.899000000000000000e+03
-8.420646190643310547e-04,9.678006172180175781e-04,-1.269906759262084961e-03,3.116122388746589422e-04,-1.145705815873121480e-02,-6.157794738628763476e-03,1.900000000000000000e+03
-1.789480447769165039e-03,1.548349857330322266e-03,-1.269479049369692802e-03,3.112730628345161676e-04,-2.867064767404503556e-03,-1.729533561380225404e-03,1.901000000000000000e+03
-2.736836671829223633e-03,7.742047309875488281e-04,-1.269419793970882893e-03,3.112260601483285427e-04,-2.418381297378591199e-03,-4.595502998682859941e-04,1.902000000000000000e+03
-1.157879829406738281e-03,-1.354873180389404297e-03,-6.368362810462713242e-04,5.554592353291809559e-04,-1.074150556034147996e-02,-3.241984267833536437e-03,1.903000000000000000e+03
-3.158450126647949219e-04,-6.451010704040527344e-04,-1.181805855594575405e-03,3.450431395322084427e-04,-5.052764125120567940e-03,-5.991892812093113641e-03,1.904000000000000000e+03
-1.643359661102294922e-03,-8.663535118103027344e-04,-2.806921955198049545e-03,-1.107870251871645451e-03,-7.052924826489892496e-03,-7.988920702178270439e-03,1.905000000000000000e+03
-2.251356607303023338e-03,-4.240274429321289062e-04,-1.482338528148829937e-03,1.146904978668317199e-04,-5.629098094407369857e-04,-9.716997173491614959e-03,1.906000000000000000e+03
-1.052588224411010742e-03,-1.225709915161132812e-03,-2.737552160397171974e-03,-5.261966725811362267e-04,1.268815116715771296e-02,-9.645027840661790641e-03,1.907000000000000000e+03
-1.052618026733398438e-04,-3.225803375244140625e-04,-1.472731586545705795e-03,1.952458260348066688e-04,-1.169938270484838228e-03,-1.474764684040452689e-02,1.908000000000000000e+03
-1.052916049957275391e-04,0.000000000000000000e+00,-1.297567971050739288e-03,2.951575734186917543e-04,1.299716961723440534e-02,2.707718564911393289e-03,1.909000000000000000e+03
0.000000000000000000e+00,5.806088447570800781e-04,-1.046038465574383736e-03,9.777756640687584877e-04,-1.342798372382070227e-02,-1.035027799037901985e-02,1.910000000000000000e+03
1.052618026733398438e-03,-3.225803375244140625e-04,-8.330237324116751552e-05,2.061729785054922104e-03,7.404515037301884206e-03,2.295741432254611025e-03,1.911000000000000000e+03
2.105295658111572266e-03,6.455183029174804688e-05,7.794630248099565506e-03,5.673285201191902161e-02,1.564686975469697927e-02,3.835746684973884157e-02,1.912000000000000000e+03
-1.263171434402465820e-03,1.283866167068481445e-02,6.737390998750925064e-03,1.720164343714714050e-02,4.701587667065965093e-03,1.387820504149217538e-02,1.913000000000000000e+03
-2.104937884723767638e-04,9.096742607653141022e-03,-1.605573052074760199e-04,2.650354756042361259e-03,1.309557003038808176e-03,2.005729271054024210e-02,1.914000000000000000e+03
-7.368624210357666016e-04,-3.677427768707275391e-03,-3.554962808266282082e-03,-4.939452279359102249e-03,-2.394141940641603128e-02,1.411991448407623473e-02,1.915000000000000000e+03
3.157258033752441406e-04,-2.580642933025956154e-03,-1.255004666745662689e-03,-1.192851806990802288e-03,-2.982359876764206774e-03,-2.726021879505408085e-03,1.916000000000000000e+03
-3.157854080200195312e-04,0.000000000000000000e+00,-6.348399911075830460e-04,3.471611707936972380e-04,-1.176453310148595222e-03,-3.588267215717283465e-03,1.917000000000000000e+03
-1.052320003509521484e-04,-1.290321350097656250e-03,-1.181529369205236435e-03,3.161961503792554140e-04,6.017945031209670503e-03,8.026639428303172785e-03,1.918000000000000000e+03
-6.315708160400390625e-04,-1.741945743560791016e-03,-9.286514832638204098e-04,5.565857863985002041e-04,2.436231017045598080e-04,-2.133481232216488666e-03,1.919000000000000000e+03
-3.158152103424072266e-04,-6.455183029174804688e-05,-1.144418725743889809e-03,-3.264547558501362801e-05,-4.632786285047707509e-03,-7.272429742731345570e-03,1.920000000000000000e+03
-2.850592136383056641e-04,-8.789896965026855469e-04,-1.252100337296724319e-03,2.635971759445965290e-04,-1.392728057479697412e-03,-2.874303982396103629e-03,1.921000000000000000e+03
-5.570054054260253906e-04,-3.467202186584472656e-04,-1.267013023607432842e-03,3.046235069632530212e-04,-8.797098906768718862e-04,-4.701503203473067494e-04,1.922000000000000000e+03
-4.210472106933593750e-04,3.225803375244140625e-04,2.459061564877629280e-03,-4.368470516055822372e-03,4.976562156867814224e-03,-7.578158411781998893e-03,1.923000000000000000e+03
-5.262792110443115234e-04,-1.225888729095458984e-03,7.547133602201938629e-03,-2.657184842973947525e-03,1.921441348057228993e-02,1.662270963104603427e-03,1.924000000000000000e+03
2.104938030242919922e-04,6.451010704040527344e-04,-4.841700138058513403e-05,-9.987234807340428233e-05,4.276855859441486274e-03,-4.741159558581897748e-03,1.925000000000000000e+03
0.000000000000000000e+00,-8.385777473449707031e-04,1.026973221451044083e-02,4.216360859572887421e-03,1.039691857158508981e-02,-7.098133125129857390e-03,1.926000000000000000e+03
1.694735884666442871e-02,-1.935958862304687500e-04,4.721033573150634766e-02,4.395094886422157288e-02,-1.984899274751938947e-02,2.311926986673018547e-02,1.927000000000000000e+03
7.589471340179443359e-02,8.645176887512207031e-03,7.994660735130310059e-02,-3.711483732331544161e-04,6.047809362500800034e-02,1.898563002128428323e-02,1.928000000000000000e+03
2.715790271759033203e-02,3.890329599380493164e-02,1.272286027669906616e-01,2.296789921820163727e-02,7.254006643961474765e-02,2.191263980400126599e-02,1.929000000000000000e+03
-9.579002857208251953e-03,-2.451658248901367188e-03,1.379356626421213150e-02,-9.793571662157773972e-04,3.129368899608309107e-02,6.446493177883372283e-03,1.930000000000000000e+03
-6.315648555755615234e-03,1.206451654434204102e-02,1.459078583866357803e-02,4.454492125660181046e-03,3.953991353938590692e-02,7.959067407051545473e-03,1.931000000000000000e+03
-3.473699092864990234e-03,4.515051841735839844e-04,1.202675886452198029e-02,-4.142915364354848862e-03,2.391420037897873385e-02,9.206489572308185210e-03,1.932000000000000000e+03
-2.000093460083007812e-03,-1.741766929626464844e-03,2.155535039491951466e-04,-1.448377850465476513e-03,1.521472975179527509e-02,1.348232176006047833e-03,1.933000000000000000e+03
-8.420944213867187500e-04,-3.871321387123316526e-04,-1.063759322278201580e-03,6.753398338332772255e-05,1.191832829094430224e-02,2.812538872963565861e-03,1.934000000000000000e+03
-2.104640007019042969e-04,6.455183029174804688e-05,-1.240929821506142616e-03,2.774709428194910288e-04,7.876264997917381550e-03,-5.750997326908480201e-04,1.935000000000000000e+03
-1.263201236724853516e-03,-5.804896354675292969e-04,-1.265466096810996532e-03,3.065448545385152102e-04,5.343706803408565520e-03,-1.917463543614800203e-03,1.936000000000000000e+03
-1.789510250091552734e-03,-1.548469066619873047e-03,-1.268864027224481106e-03,3.105712821707129478e-04,-2.900053835697580240e-03,-2.133507684035584884e-03,1.937000000000000000e+03
-1.052677631378173828e-03,-1.354932785034179688e-03,-1.016205758787691593e-03,-8.793723827693611383e-05,1.733617913785234776e-03,3.625451791299805215e-04,1.938000000000000000e+03
-1.473724842071533203e-03,-1.548349857330322266e-03,-2.900269348174333572e-03,-1.223039813339710236e-03,-9.957738330744092536e-03,-6.078411130780336791e-03,1.939000000000000000e+03
-2.420902252197265625e-03,-9.678006172180175781e-04,-2.791780978441238403e-03,-1.724098459817469120e-03,-7.120836588319967575e-03,-6.147322730393534052e-03,1.940000000000000000e+03
-2.631545066833496094e-03,-1.548230648040771484e-03,-3.478417405858635902e-03,-2.873328980058431625e-03,3.182538320024352885e-03,-8.113015164616488306e-03,1.941000000000000000e+03
-1.991271972656250000e-03,-7.312297821044921875e-04,-1.575333182699978352e-03,-1.298059360124170780e-04,-2.009509781066398659e-02,-1.613787582467618442e-02,1.942000000000000000e+03
-3.166675567626953125e-03,-1.462459564208984375e-03,-1.311777275986969471e-03,2.501415438018739223e-04,-3.572844677527609036e-03,-1.943201406272659915e-03,1.943000000000000000e+03
-2.842098474502563477e-03,0.000000000000000000e+00,-1.543779857456684113e-03,-2.855391358025372028e-04,-1.180965188231741791e-03,-5.926852175064251105e-04,1.944000000000000000e+03
-1.579016447067260742e-03,-9.677410125732421875e-04,-1.307407394051551819e-03,2.285742230014875531e-04,-1.217372951951567472e-02,2.003816244581874129e-03,1.945000000000000000e+03
-5.262792110443115234e-04,-4.516243934631347656e-04,5.013219080865383148e-03,2.109647030010819435e-03,8.036769285346245795e-03,1.346239894735190568e-02,1.946000000000000000e+03
1.473724842071533203e-03,-1.161217689514160156e-03,1.640788093209266663e-02,-1.044005504809319973e-03,1.077660209430120197e-03,-8.649026090401634725e-03,1.947000000000000000e+03
3.347370028495788574e-02,-4.774212837219238281e-03,1.171237453818321228e-01,9.753685444593429565e-03,7.290951763219766235e-02,1.388920899823620214e-02,1.948000000000000000e+03
8.515787869691848755e-02,-7.999897003173828125e-03,1.707799136638641357e-01,3.212550655007362366e-02,9.987743556156658542e-02,1.452183846941301759e-02,1.949000000000000000e+03
1.338946819305419922e-01,3.754830360412597656e-02,1.416523456573486328e-01,-1.393139176070690155e-02,6.361913339684122093e-02,1.776456745777288404e-02,1.950000000000000000e+03
2.462105751037597656e-01,7.742047309875488281e-04,6.121820583939552307e-02,-4.212827607989311218e-02,5.332724048293613350e-02,-2.244311003489896095e-02,1.951000000000000000e+03
3.263175487518310547e-03,-2.812910079956054688e-02,2.115502767264842987e-02,-1.364741940051317215e-02,-4.651838448739198384e-02,-5.539903248549560288e-02,1.952000000000000000e+03
-1.589471101760864258e-02,-3.290235996246337891e-03,1.836125156842172146e-03,-1.621897798031568527e-03,-3.670982989338256175e-02,-2.435066962177456773e-02,1.953000000000000000e+03
-3.600007295608520508e-02,-2.438724040985107422e-02,-4.319397732615470886e-03,-2.251599216833710670e-03,-3.605182453706845536e-02,-4.486220418890951578e-02,1.954000000000000000e+03
-2.515774965286254883e-02,-1.922577619552612305e-02,-2.446983940899372101e-03,-3.232068847864866257e-03,-1.518577681137145419e-02,-2.288540774720271287e-02,1.955000000000000000e+03
-3.589481115341186523e-02,-3.729033470153808594e-02,-1.622941344976425171e-02,-1.492231432348489761e-02,-4.008598695699561176e-02,-3.761974853864868962e-02,1.956000000000000000e+03
-3.463166952133178711e-02,-1.567745208740234375e-02,-8.926164358854293823e-03,-4.846130963414907455e-03,-6.508791588609597056e-02,-2.268863727581349465e-02,1.957000000000000000e+03
-6.947457790374755859e-03,5.354821681976318359e-03,-2.329785376787185669e-03,-4.030170675832778215e-04,-4.242407488083355105e-03,-4.297714468290192436e-03,1.958000000000000000e+03
-6.947159767150878906e-03,-1.419365406036376953e-03,-4.100191406905651093e-03,6.569307763129472733e-03,-7.965610879056228555e-03,-8.276356360921832689e-03,1.959000000000000000e+03
-8.421003818511962891e-03,8.451581001281738281e-03,-1.661442103795707226e-03,1.177894300781190395e-03,-4.912349142903060795e-03,-6.035352422836481878e-03,1.960000000000000000e+03
-4.947602748870849609e-03,-2.322494983673095703e-03,-1.323702279478311539e-03,4.312434757594019175e-04,1.344429753365439240e-02,7.414361841132643960e-03,1.961000000000000000e+03
-3.262996673583984375e-03,-5.161762237548828125e-04,-2.669548615813255310e-03,-4.188372113276273012e-04,-1.874122192909943863e-03,-6.828379900759018462e-03,1.962000000000000000e+03
-3.052830696105957031e-03,-2.580881118774414062e-04,-1.463313936255872250e-03,2.101139107253402472e-04,-7.087412789151592563e-03,-5.694445261160252514e-03,1.963000000000000000e+03
-1.684188842773437500e-03,5.162358283996582031e-04,-9.676755289547145367e-04,5.418946384452283382e-04,-3.244004250822829505e-03,-6.564779047700253223e-04,1.964000000000000000e+03
-3.052592277526855469e-03,3.225207328796386719e-04,6.018123240210115910e-04,1.240253768628463149e-04,-1.041495468190767326e-02,-1.062411498733473181e-02,1.965000000000000000e+03
-1.578986528329551220e-03,2.903163433074951172e-03,-1.010266831144690514e-03,2.852943434845656157e-04,-3.667768415009931005e-04,-1.720379533232258007e-03,1.966000000000000000e+03
-8.420944213867187500e-04,1.741945743560791016e-03,-1.233521848917007446e-03,3.076283028349280357e-04,8.912246701692438933e-03,4.906246948459203061e-03,1.967000000000000000e+03
-3.052532672882080078e-03,4.451572895050048828e-03,-1.264440128579735756e-03,3.107213124167174101e-04,-1.177751064224796806e-03,-1.256181799947253541e-02,1.968000000000000000e+03
-1.894712331704795361e-03,-2.580285072326660156e-04,-1.194909797050058842e-03,-6.886748014949262142e-04,1.255581064133970415e-02,3.226791832771580548e-03,1.969000000000000000e+03
-1.578986528329551220e-03,-1.870930194854736328e-03,-1.259092823602259159e-03,1.727444032439962029e-04,1.878210999669782666e-03,-9.410274031052268118e-04,1.970000000000000000e+03
-4.464745521545410156e-03,-5.215406999923288822e-04,-1.014852547086775303e-03,-1.070247380994260311e-04,-1.521966747597414127e-03,-2.340253888705429164e-03,1.971000000000000000e+03
-1.290357112884521484e-02,-1.349389553070068359e-03,-9.055685950443148613e-04,4.979743971489369869e-04,-3.050322457447407487e-02,-1.805912046643687319e-02,1.972000000000000000e+03
-7.789552211761474609e-03,-6.455183029174804688e-05,-4.103988176211714745e-04,-5.091451457701623440e-04,2.956443754242865651e-03,1.303209337351107777e-02,1.973000000000000000e+03
-4.736840724945068359e-03,1.289844512939453125e-04,-2.700090641155838966e-03,-1.226165913976728916e-03,-3.883146272368742657e-04,-2.485792525404539877e-03,1.974000000000000000e+03
-5.368351936340332031e-03,1.291036605834960938e-04,-1.467543654143810272e-03,9.830786439124494791e-05,-8.287571844184604686e-03,-1.651349748009622864e-02,1.975000000000000000e+03
-2.600008249282836914e-02,-1.238709688186645508e-02,-4.222790151834487915e-02,-3.067553415894508362e-02,-8.198920566705680812e-02,-4.645222934439141582e-02,1.976000000000000000e+03
-1.340000033378601074e-01,-3.335475921630859375e-02,-1.587980836629867554e-01,-4.697304964065551758e-02,-1.490464225784648988e-01,-3.393320947342903793e-02,1.977000000000000000e+03
-1.111578345298767090e-01,-9.419381618499755859e-03,-1.992838829755783081e-01,-4.492066428065299988e-02,-1.571321696187055750e-01,-4.071324267327591784e-02,1.978000000000000000e+03
-7.684212923049926758e-02,-3.348386287689208984e-02,-9.425112605094909668e-02,-2.713522315025329590e-02,-9.258585934689733676e-02,-3.998533520577796097e-02,1.979000000000000000e+03
-8.199997991323471069e-02,-4.193544015288352966e-02,-2.228731848299503326e-02,-1.701571792364120483e-02,-1.209200272195261050e-01,-3.324613002469023471e-02,1.980000000000000000e+03
-6.284210085868835449e-02,-5.670967698097229004e-02,-1.537567283958196640e-02,-4.713481664657592773e-02,-8.260881460350333327e-02,-8.311707540877133482e-02,1.981000000000000000e+03
-5.084215104579925537e-02,-5.393543839454650879e-02,5.733199790120124817e-02,-4.777789115905761719e-02,-4.622554070431306172e-02,-7.554100262110630126e-02,1.982000000000000000e+03
-3.199999034404754639e-02,-4.025810956954956055e-02,6.247944198548793793e-03,-8.627550676465034485e-03,-4.659058277806593651e-02,-2.151784967063719023e-02,1.983000000000000000e+03
-5.063156783580780029e-02,-2.238714694976806641e-02,-2.625320293009281158e-02,-3.301439061760902405e-02,-3.637627799355414027e-02,-2.209945964970838617e-02,1.984000000000000000e+03
-1.178947091102600098e-02,-1.825803518295288086e-02,-1.336906570941209793e-02,-1.273983530700206757e-02,-1.761476243517634543e-02,-1.081043480608578911e-02,1.985000000000000000e+03
-9.368449449539184570e-03,-5.219355225563049316e-02,-1.764539163559675217e-03,-1.977343345060944557e-03,-2.930834306985374837e-02,-2.685853115941005953e-02,1.986000000000000000e+03
-2.631567418575286865e-03,-3.432255983352661133e-02,-4.134733695536851883e-03,-4.123978782445192337e-03,-8.264152449628170416e-02,-5.980644720252392688e-02,1.987000000000000000e+03
1.578949391841888428e-03,-9.393548965454101562e-02,-1.823697239160537720e-02,-3.333917260169982910e-02,-8.129190558442189740e-02,-9.851540830710714403e-02,1.988000000000000000e+03
1.568421721458435059e-02,-5.012901872396469116e-02,-9.412125684320926666e-03,-4.295243695378303528e-02,-3.719545106545751878e-02,-5.678803158151790598e-02,1.989000000000000000e+03
1.210525631904602051e-02,-7.677450776100158691e-03,-1.011201646178960800e-02,-2.936007641255855560e-02,-1.165191957749200924e-02,-1.741573068646440348e-02,1.990000000000000000e+03
-2.105236053466796875e-04,-5.999997258186340332e-03,6.299998611211776733e-03,-2.685766480863094330e-02,-1.175138744399539803e-02,-2.098381996183462661e-02,1.991000000000000000e+03
1.999989151954650879e-03,-9.032189846038818359e-04,1.263194018974900246e-03,-2.715714508667588234e-03,-1.986786336404477993e-02,-2.309952284624738894e-02,1.992000000000000000e+03
2.631574869155883789e-03,5.161240696907043457e-04,-1.175430417060852051e-02,2.745182951912283897e-03,-6.461817031658156907e-03,4.200257118516237398e-03,1.993000000000000000e+03
0.000000000000000000e+00,1.161292195320129395e-03,-1.170301809906959534e-03,6.798615795560181141e-04,-2.375260269745993469e-03,-4.025320187522801740e-03,1.994000000000000000e+03
2.105385065078735352e-04,7.225826382637023926e-03,-8.319632033817470074e-04,1.563824334880337119e-04,-3.693078669586125073e-03,-7.299077645037010953e-03,1.995000000000000000e+03
6.315708160400390625e-04,4.903220105916261673e-03,-1.462878659367561340e-03,-5.750235286541283131e-04,1.861280762669448308e-04,-7.020185941799955698e-04,1.996000000000000000e+03
-1.052767038345336914e-04,8.645161986351013184e-03,-1.283029792830348015e-03,1.218144432641565800e-03,6.261506094599411654e-03,6.252645511165666470e-03,1.997000000000000000e+03
1.052767038345336914e-04,7.870964705944061279e-03,-9.427081677131354809e-04,6.814955850131809711e-04,-6.840968356248700033e-04,-8.492058766434995576e-05,1.998000000000000000e+03
2.105236053466796875e-04,4.387088119983673096e-03,2.004494657739996910e-03,6.694605690427124500e-04,-1.318341947619927623e-03,8.034843842474881370e-04,1.999000000000000000e+03
-1.052618026733398438e-04,3.483869135379791260e-03,-4.874225414823740721e-04,6.055090343579649925e-04,-3.507249763419206801e-03,-3.935964504490768734e-04,2.000000000000000000e+03
2.105385065078735352e-04,5.612895358353853226e-03,4.414042923599481583e-03,1.856395509093999863e-03,-9.380733020076803541e-03,-5.121604666812551443e-03,2.001000000000000000e+03
5.262941122055053711e-04,4.516139626502990723e-03,7.664262666366994381e-04,1.465356559492647648e-03,-5.091907416752583515e-03,-2.099780886656188450e-03,2.002000000000000000e+03
1.157909515313804150e-03,3.354817628860473633e-03,-2.630583730933722109e-05,9.599713375791907310e-04,-5.229070158748960750e-03,2.722964034445912729e-03,2.003000000000000000e+03
1.052632927894592285e-03,6.516143679618835449e-03,-2.374074829276651144e-04,1.314084511250257492e-03,2.620350430079465553e-03,7.246992202653013138e-03,2.004000000000000000e+03
2.105250954627990723e-03,6.709665060043334961e-03,-1.499980106018483639e-03,4.784525837749242783e-03,8.378870548999550749e-03,1.807327620332355167e-02,2.005000000000000000e+03
-3.157854080200195312e-04,5.096778273582458496e-03,-1.301341690123081207e-03,9.307218715548515320e-04,-1.287750080148697407e-03,7.152022891780407399e-03,2.006000000000000000e+03
2.315819263458251953e-03,1.716130971908569336e-02,3.942550159990787506e-03,9.919975884258747101e-03,6.587264383794977363e-05,3.877565553107725771e-03,2.007000000000000000e+03
1.284211874008178711e-02,2.400001883506774902e-02,2.589126816019415855e-03,1.255600061267614365e-02,2.115440516243083380e-02,4.743516426952965048e-02,2.008000000000000000e+03
-1.684248447418212891e-03,-1.225814223289489746e-03,-4.465620219707489014e-02,5.940697714686393738e-02,-6.093328150531363008e-02,2.500257531958971491e-02,2.009000000000000000e+03
-1.378946006298065186e-02,-2.580642933025956154e-03,-2.299023792147636414e-02,-3.251918125897645950e-03,-1.071184798375810487e-01,-3.452702708835175827e-02,2.010000000000000000e+03
-1.115790009498596191e-02,-2.000004053115844727e-03,-5.369548872113227844e-02,-4.685000702738761902e-02,-1.170787699294209006e-01,-6.393877464945907363e-02,2.011000000000000000e+03
-3.789484500885009766e-03,-1.103228330612182617e-02,-3.289674222469329834e-02,-4.461741447448730469e-02,-5.425892224727135726e-02,-3.163602672512810798e-02,2.012000000000000000e+03
4.210531711578369141e-03,-2.993549406528472900e-02,-1.784664578735828400e-02,-8.307021111249923706e-02,-4.633046949112440416e-02,-7.849483891657715873e-02,2.013000000000000000e+03
8.947372436523437500e-03,-1.961287856101989746e-02,4.500221926718950272e-03,-2.208566665649414062e-02,3.108022377429620065e-02,1.160164595776724816e-03,2.014000000000000000e+03
3.894731402397155762e-03,-1.645160466432571411e-02,-1.219931617379188538e-02,-1.577562279999256134e-02,-2.088785325563335959e-02,-3.586050163199594465e-02,2.015000000000000000e+03
-5.262941122055053711e-04,-2.645164728164672852e-03,-1.286107674241065979e-02,1.317854970693588257e-03,-5.222905047202885953e-02,-3.119354846095823142e-02,2.016000000000000000e+03
-3.158003091812133789e-04,-6.451457738876342773e-05,-5.314480047672986984e-03,-1.705530099570751190e-03,-2.817265295535875680e-02,-1.729846516154331937e-02,2.017000000000000000e+03
-4.210621118545532227e-04,-3.225803375244140625e-04,7.493048906326293945e-04,1.673005870543420315e-03,-7.008447840291864850e-03,-5.839740977942708966e-03,2.018000000000000000e+03
-1.052618026733398438e-04,-4.516094923019409180e-04,2.131757792085409164e-03,2.024694345891475677e-03,-2.685552141999991704e-02,-2.232461753385539538e-02,2.019000000000000000e+03
0.000000000000000000e+00,-1.290366199100390077e-04,4.755549598485231400e-04,7.765378104522824287e-04,-1.968672275222260737e-02,-9.346876525734626462e-03,2.020000000000000000e+03
0.000000000000000000e+00,2.903223037719726562e-03,2.093846444040536880e-03,1.900543342344462872e-03,-3.703934064369196477e-03,-5.977702017841091120e-03,2.021000000000000000e+03
2.105236053466796875e-04,3.741934895515441895e-03,1.417162857251241803e-04,5.146663752384483814e-04,-3.960453610413861014e-03,-5.396115335784879008e-03,2.022000000000000000e+03
0.000000000000000000e+00,2.258062362670898438e-03,-2.141382865374907851e-04,1.252414775080978870e-03,-3.972755361000057661e-03,-3.459347359050540804e-03,2.023000000000000000e+03
1.052767038345336914e-04,1.677416265010833740e-03,-5.674072308465838432e-04,1.355023006908595562e-03,-2.143971854697834800e-03,4.082385125235427070e-04,2.024000000000000000e+03
0.000000000000000000e+00,2.451620995998382568e-03,-5.264416686259210110e-04,1.729674055241048336e-03,-3.240931517367151571e-03,-2.850855536814883573e-03,2.025000000000000000e+03
7.368475198745727539e-04,2.387084066867828369e-03,-3.066707286052405834e-04,1.420679735019803047e-03,-1.241608271098293415e-02,5.678779848158677090e-03,2.026000000000000000e+03
-4.210621118545532227e-04,1.935586333274841309e-04,-1.990893622860312462e-03,3.265707753598690033e-03,-1.684811865725954760e-02,-4.490410874184114220e-03,2.027000000000000000e+03
-5.789473652839660645e-03,1.290217041969299316e-04,-7.470459095202386379e-04,1.645774464122951031e-04,-3.796353192766588336e-02,-1.360482050675360099e-02,2.028000000000000000e+03
-9.684219956398010254e-03,8.387118577957153320e-04,-7.799706608057022095e-02,-1.079737860709428787e-02,-1.363255213770599994e-01,-3.237737268743590136e-02,2.029000000000000000e+03
-1.052631437778472900e-02,2.032257616519927979e-02,-5.079370737075805664e-02,-2.871596626937389374e-02,-9.467489160722664110e-02,-3.249219590861951446e-02,2.030000000000000000e+03
-2.842083573341369629e-03,2.645149827003479004e-03,-1.082549616694450378e-02,7.300233840942382812e-02,8.362724141038890835e-04,2.725680419651421715e-02,2.031000000000000000e+03
-6.947383284568786621e-03,1.806452870368957520e-03,-7.042914163321256638e-03,-2.692947350442409515e-02,-1.099019705947945624e-03,4.986422753681818421e-02,2.032000000000000000e+03
-2.842106157913804054e-03,-2.387091517448425293e-03,1.950120553374290466e-02,-3.351001068949699402e-02,-1.517881596652692622e-02,-1.119052948838272776e-02,2.033000000000000000e+03
-7.368475198745727539e-04,-5.419358611106872559e-03,-1.928563506226055324e-06,-1.262385118752717972e-02,-1.490587090758843658e-02,-1.188240035653653770e-02,2.034000000000000000e+03
-6.315783248282968998e-04,-1.096770167350769043e-03,2.632349496707320213e-04,-5.093145649880170822e-03,-1.661957486717469124e-02,-1.252628713949532901e-02,2.035000000000000000e+03
-6.315857172012329102e-04,-1.096770167350769043e-03,5.633043590933084488e-03,-8.206791244447231293e-04,-3.001750985646811642e-03,-3.111469536349359410e-03,2.036000000000000000e+03
-7.368326187133789062e-04,-2.580583095550537109e-04,1.058153342455625534e-03,-3.315556095913052559e-04,-1.555001638429054367e-02,-1.265829385064742851e-02,2.037000000000000000e+03
3.157779574394226074e-04,-6.452202796936035156e-05,1.003427547402679920e-03,2.936455130111426115e-04,-3.099610018925957888e-02,-8.841093476890993230e-03,2.038000000000000000e+03
-1.052543520927429199e-04,6.452202796936035156e-05,7.377713336609303951e-04,1.141925808042287827e-03,-4.474630780546995368e-03,2.034167383622581537e-04,2.039000000000000000e+03
-4.210695624351501465e-04,6.450713408412411809e-05,2.825033443514257669e-04,6.542842020280659199e-04,-1.066494663931272235e-03,-1.621302182050837759e-03,2.040000000000000000e+03
-6.315708160400390625e-04,3.871023654937744141e-04,1.181367042590864003e-04,1.010854728519916534e-03,-1.427425659319414564e-03,-1.421291987453859873e-04,2.041000000000000000e+03
2.105236053466796875e-04,-2.580732107162475586e-04,1.056537381373345852e-03,1.549153355881571770e-03,-1.163061673443444022e-02,-4.281885117317640876e-03,2.042000000000000000e+03
1.403540372848510742e-04,7.527023553848266602e-04,9.592241840437054634e-04,9.549203095957636833e-04,-2.009429840033405412e-02,-7.241281633697971287e-03,2.043000000000000000e+03
9.122937917709350586e-04,2.731174230575561523e-03,3.734785423148423433e-04,4.108353459741920233e-04,-9.510171562777003373e-03,-1.394783363945190091e-03,2.044000000000000000e+03
-1.473695039749145508e-03,2.580642700195312500e-03,1.091899350285530090e-03,1.466057379730045795e-03,-2.015246960845651358e-03,-4.331947022974957928e-04,2.045000000000000000e+03
8.420943631790578365e-04,1.612901687622070312e-03,1.215605880133807659e-03,8.906477596610784531e-04,-5.203377770052419748e-03,-3.812831025982205135e-03,2.046000000000000000e+03
4.210695624351501465e-04,1.051612198352813721e-02,1.040142262354493141e-03,2.198638860136270523e-03,3.831444717911747233e-03,5.612531873925297177e-03,2.047000000000000000e+03
3.157894313335418701e-02,7.664518058300018311e-02,1.921721547842025757e-02,4.184146597981452942e-02,4.821075476904468360e-02,7.374652566241035601e-02,2.048000000000000000e+03
8.400000631809234619e-02,7.367737591266632080e-02,3.307457640767097473e-02,4.829730838537216187e-02,5.006258467766144804e-02,1.251389486182192812e-01,2.049000000000000000e+03
1.591578871011734009e-01,1.174193918704986572e-01,1.790567338466644287e-01,4.701710864901542664e-02,2.149492642592463199e-01,9.812979503254304348e-02,2.050000000000000000e+03
1.108420789241790771e-01,1.574838459491729736e-01,1.953233033418655396e-01,7.471329718828201294e-02,1.912494016893901971e-01,5.650722381169437369e-02,2.051000000000000000e+03
7.357901334762573242e-02,2.825806736946105957e-01,4.569150134921073914e-02,1.944937855005264282e-01,5.762130603554282970e-02,1.556296857797949684e-01,2.052000000000000000e+03
1.144210696220397949e-01,1.349677443504333496e-01,9.745075367391109467e-03,1.952879577875137329e-01,3.421141308018249561e-02,1.227012965180733772e-01,2.053000000000000000e+03
-1.768434047698974609e-02,0.000000000000000000e+00,-6.253951694816350937e-03,-1.582464203238487244e-02,-3.017517171116779195e-02,-9.875832338815504485e-03,2.054000000000000000e+03
9.136843681335449219e-02,0.000000000000000000e+00,1.083856727927923203e-02,1.087733432650566101e-01,1.296051418120391929e-02,4.190708547506272197e-02,2.055000000000000000e+03
1.189476251602172852e-02,0.000000000000000000e+00,-6.061897799372673035e-02,1.877620443701744080e-02,-2.467563452740506591e-02,4.190480236759430710e-02,2.056000000000000000e+03
-5.273681879043579102e-02,0.000000000000000000e+00,-8.036856353282928467e-02,-2.036843076348304749e-02,-4.682422899001181804e-02,4.481314735847341524e-02,2.057000000000000000e+03
-3.557884693145751953e-02,0.000000000000000000e+00,-1.466642040759325027e-02,8.914261125028133392e-03,-3.041548723042808433e-02,3.766607357039220005e-02,2.058000000000000000e+03
-7.894814014434814453e-03,0.000000000000000000e+00,-9.971032850444316864e-03,-3.215837851166725159e-02,-1.471715031998321876e-02,-1.499347208896906203e-02,2.059000000000000000e+03
-2.084213495254516602e-02,0.000000000000000000e+00,-2.939442172646522522e-02,-3.665973618626594543e-02,-2.796492164838682015e-02,-2.315723731803398522e-02,2.060000000000000000e+03
-2.452623844146728516e-02,0.000000000000000000e+00,-1.491565816104412079e-02,1.493938639760017395e-02,-3.701642435827068311e-02,1.415512986364220183e-02,2.061000000000000000e+03
-5.473852157592773438e-03,0.000000000000000000e+00,-1.414543483406305313e-03,-7.080188021063804626e-03,-2.823181756111736718e-02,-1.482037915047507148e-02,2.062000000000000000e+03
-5.578815937042236328e-03,0.000000000000000000e+00,2.624599495902657509e-03,-5.485021509230136871e-03,-4.361324667958577095e-03,-4.990465769468599433e-03,2.063000000000000000e+03
-2.631485462188720703e-03,0.000000000000000000e+00,-6.424784660339355469e-04,-4.750483669340610504e-03,6.194185134089202904e-03,-1.241005852906373885e-04,2.064000000000000000e+03
-7.368922233581542969e-04,0.000000000000000000e+00,-1.855032496678177267e-05,-3.835709998384118080e-03,-9.758426586435220429e-03,7.654797713564254202e-03,2.065000000000000000e+03
-2.105295658111572266e-03,0.000000000000000000e+00,8.110560011118650436e-04,-8.600689470767974854e-04,-1.712743807974703714e-03,-1.065325714424553150e-03,2.066000000000000000e+03
-1.157999038696289062e-03,0.000000000000000000e+00,-1.414445432601496577e-04,-1.584750134497880936e-03,-3.804862193943048254e-03,-2.538938373420340788e-04,2.067000000000000000e+03
-3.157258033752441406e-04,0.000000000000000000e+00,-1.164482440799474716e-03,-1.954517327249050140e-03,1.353234836448891087e-03,-7.651426602944821909e-06,2.068000000000000000e+03
-1.578986528329551220e-03,0.000000000000000000e+00,-1.306161866523325443e-03,-2.005726099014282227e-03,2.194932015515682622e-03,-4.716971630097654966e-05,2.069000000000000000e+03
-1.473665237426757812e-03,0.000000000000000000e+00,-9.435708634555339813e-04,-7.865633233450353146e-04,-5.438345758060902924e-04,-1.004072037778330762e-03,2.070000000000000000e+03
-1.789510250091552734e-03,0.000000000000000000e+00,-9.711563470773398876e-04,-2.398782089585438371e-04,4.489947445993625053e-04,4.464410062294671411e-04,2.071000000000000000e+03
6.580352783203125000e-05,0.000000000000000000e+00,-2.755220280960202217e-03,-4.191864747554063797e-03,-2.678352163600905556e-03,5.596961077612913615e-04,2.072000000000000000e+03
-1.118421554565429688e-03,0.000000000000000000e+00,-1.526461332105100155e-03,-2.315573859959840775e-03,-4.746967010226477157e-03,-5.912836333163418168e-03,2.073000000000000000e+03
-7.368922233581542969e-04,0.000000000000000000e+00,4.008942923974245787e-04,-5.596933886408805847e-03,-1.427827713935414522e-02,-1.361628652096147363e-02,2.074000000000000000e+03
-1.473605632781982422e-03,0.000000000000000000e+00,-7.984227850101888180e-04,-4.789035301655530930e-03,-1.384832830368409873e-02,-1.979057403421391470e-02,2.075000000000000000e+03
-3.789424896240234375e-03,-1.529037952423095703e-02,-6.818992551416158676e-04,-1.293859258294105530e-02,-2.662424665467710838e-02,-3.299592396659978277e-02,2.076000000000000000e+03
-3.210526704788208008e-02,-1.179999709129333496e-01,-1.580336503684520721e-02,-2.346083521842956543e-02,-5.729533816200671481e-02,-5.284320239400841501e-02,2.077000000000000000e+03
-1.852643489837646484e-02,1.838713884353637695e-02,-4.490085691213607788e-02,2.123237401247024536e-02,-9.040475479578446993e-02,-1.914941641742801126e-03,2.078000000000000000e+03
-3.263056278228759766e-03,1.664507389068603516e-02,-1.372428331524133682e-02,2.760211005806922913e-02,-5.606871718281780659e-02,3.814242763576647377e-02,2.079000000000000000e+03
-4.736840724945068359e-03,9.032368659973144531e-03,-2.543996321037411690e-03,2.961195772513747215e-03,-1.481689221116155863e-02,-5.755846485568039128e-03,2.080000000000000000e+03
-7.789433002471923828e-03,-2.903461456298828125e-03,1.211091526784002781e-03,-8.459559641778469086e-03,-1.392201312671126345e-02,-9.660385427080919740e-03,2.081000000000000000e+03
-1.894772052764892578e-03,-1.419305801391601562e-03,2.497591311112046242e-03,-1.924772397615015507e-03,1.313634922872619626e-03,4.259403386015381265e-03,2.082000000000000000e+03
-2.736806869506835938e-03,9.679794311523437500e-04,2.288553863763809204e-03,6.844116374850273132e-03,9.737935585885537648e-03,1.068711776967978810e-02,2.083000000000000000e+03
-1.263141632080078125e-03,2.193391555920243263e-03,-1.063567106029950082e-05,5.985377938486635685e-04,1.437256333122682861e-02,6.569967357297645805e-03,2.084000000000000000e+03
-7.368326187133789062e-04,-2.580642933025956154e-03,-9.320903336629271507e-04,-7.777940481901168823e-04,4.858598654973178554e-03,-7.741456672154395369e-04,2.085000000000000000e+03
-9.474158287048339844e-04,-3.419220447540283203e-03,-1.162609201855957508e-03,-1.832189009292051196e-04,-1.870618334166795904e-03,-3.929557322077309456e-03,2.086000000000000000e+03
-6.315708160400390625e-04,-6.452202796936035156e-04,-9.236903861165046692e-04,-5.341663490980863571e-04,7.713885734236258784e-04,-1.078256043095054961e-03,2.087000000000000000e+03
-1.053214073181152344e-04,-1.548469066619873047e-03,-1.490034162998199463e-03,-3.941570757888257504e-04,-1.469875790073960076e-03,-1.907452622134458986e-03,2.088000000000000000e+03
-8.420944213867187500e-04,-1.419365406036376953e-03,-1.299964264035224915e-03,2.135318354703485966e-04,7.100797316416773697e-03,-5.264686699755494192e-04,2.089000000000000000e+03
-6.315708160400390625e-04,-8.386969566345214844e-04,-9.427125332877039909e-04,-4.792207910213619471e-04,-1.364372561677917872e-02,-8.810259877559900588e-03,2.090000000000000000e+03
1.052618026733398438e-04,-1.378953456878662109e-03,-1.224166247993707657e-03,2.017514489125460386e-04,-1.544464050458849158e-02,-5.050948703202440271e-03,2.091000000000000000e+03
-7.368922233581542969e-04,-1.201629638671875000e-03,-1.784775638952851295e-03,1.068254860001616180e-04,-1.270562686611498293e-02,-1.148791103110646805e-02,2.092000000000000000e+03
-8.420944213867187500e-04,-1.354932785034179688e-03,-7.590655004605650902e-04,1.285241451114416122e-04,-1.992679309151057510e-02,-9.272144555211303540e-03,2.093000000000000000e+03
-5.263090133666992188e-04,-2.645075321197509766e-03,-1.198733225464820862e-03,2.859173691831529140e-04,-1.375374137293228216e-02,-5.866789783047887674e-03,2.094000000000000000e+03
6.316304206848144531e-04,-2.451598644256591797e-03,1.865548430941998959e-03,-1.482891268096864223e-03,-1.187234532839198664e-03,1.887539368795737582e-04,2.095000000000000000e+03
-1.052677631378173828e-03,-2.496773004531860352e-02,7.257368415594100952e-03,-4.855249542742967606e-03,1.466460152296811259e-02,-1.558348258335984227e-02,2.096000000000000000e+03
2.421081066131591797e-03,-3.832262754440307617e-02,4.313857108354568481e-02,-1.855734735727310181e-02,4.226442756394988010e-02,4.130798039050920245e-03,2.097000000000000000e+03
4.705262184143066406e-02,-1.354813575744628906e-03,1.558585464954376221e-01,4.509671777486801147e-02,7.878160681407564425e-02,4.004799921069679414e-02,2.098000000000000000e+03
9.968435764312744141e-02,9.554833173751831055e-02,1.788156926631927490e-01,3.761152923107147217e-02,9.158340504433226670e-02,2.128383977966241680e-02,2.099000000000000000e+03
3.652626276016235352e-02,1.709669828414916992e-02,1.832206398248672485e-01,5.374768003821372986e-02,9.580397841531862468e-02,3.044822345079012393e-02,2.100000000000000000e+03
8.126306533813476562e-02,3.238713741302490234e-02,1.470264792442321777e-01,4.287922382354736328e-02,4.849317737313185717e-02,1.585013719289496414e-02,2.101000000000000000e+03
3.305262327194213867e-02,8.709669113159179688e-03,1.235834360122680664e-01,7.758832722902297974e-02,8.462471119048586843e-02,2.252636471822766495e-02,2.102000000000000000e+03
-6.105303764343261719e-03,1.225948333740234375e-03,1.062778290361166000e-02,8.730817586183547974e-03,-5.201893298035109581e-03,-9.386895943932049846e-03,2.103000000000000000e+03
7.684218138456344604e-02,1.954835653305053711e-02,4.200854524970054626e-02,5.123274773359298706e-02,7.605849381792495478e-02,5.106556529430994473e-02,2.104000000000000000e+03
1.610517501831054688e-02,0.000000000000000000e+00,7.238572929054498672e-03,-1.458624377846717834e-02,3.526916686851677696e-02,3.471914530728009707e-03,2.105000000000000000e+03
-7.157802581787109375e-03,0.000000000000000000e+00,-1.023123599588871002e-02,-1.630464941263198853e-02,-7.928593924656501812e-04,-6.254690906782323090e-03,2.106000000000000000e+03
6.536841392517089844e-02,0.000000000000000000e+00,7.585620135068893433e-02,4.549109726212918758e-04,1.055666822941674354e-01,1.465967137572898871e-02,2.107000000000000000e+03
-8.947312831878662109e-03,0.000000000000000000e+00,4.808383062481880188e-02,7.476517930626869202e-03,5.166030099748297744e-02,1.267722547560579116e-02,2.108000000000000000e+03
-2.189481258392333984e-02,0.000000000000000000e+00,-8.080919273197650909e-03,-3.819903125986456871e-03,4.875359487535035896e-03,8.186440449039933398e-03,2.109000000000000000e+03
-6.315946578979492188e-03,0.000000000000000000e+00,-4.218737129122018814e-03,-1.048062695190310478e-03,2.406209933200731399e-03,-5.185253082457319529e-03,2.110000000000000000e+03
-3.684163093566894531e-03,0.000000000000000000e+00,-1.640206901356577873e-03,-1.550515764392912388e-03,-5.167321891769383058e-03,-4.565620433514605558e-03,2.111000000000000000e+03
-2.947270870208740234e-03,0.000000000000000000e+00,-1.348469755612313747e-03,-2.041558036580681801e-03,3.276030439786303816e-03,2.190644229472266113e-03,2.112000000000000000e+03
6.315708160400390625e-04,0.000000000000000000e+00,-1.206547021865844727e-03,-1.014439389109611511e-03,2.542478509350942772e-02,1.027261242554278198e-02,2.113000000000000000e+03
-4.211068153381347656e-04,0.000000000000000000e+00,-3.607053076848387718e-04,-1.619354356080293655e-03,1.679328906840105162e-02,6.162517125864908074e-03,2.114000000000000000e+03
-9.474754333496093750e-04,0.000000000000000000e+00,-6.976786069571971893e-03,-4.045831505209207535e-03,-4.049572924766042803e-03,6.445271343337444225e-05,2.115000000000000000e+03
-1.368343830108642578e-03,0.000000000000000000e+00,-1.697738072834908962e-03,-3.010896733030676842e-03,-2.446731602470109124e-02,-9.260045638763036990e-03,2.116000000000000000e+03
6.315112113952636719e-04,0.000000000000000000e+00,-1.328728976659476757e-03,-1.488575362600386143e-04,-1.185915473359555605e-04,-1.926412994849940885e-03,2.117000000000000000e+03
9.474158287048339844e-04,0.000000000000000000e+00,-1.203813124448060989e-03,-7.523214444518089294e-04,4.976454524796558587e-06,1.665992297232410380e-03,2.118000000000000000e+03
-7.368326187133789062e-04,0.000000000000000000e+00,-1.439642626792192459e-03,-4.368283262010663748e-04,-7.530078603673606708e-04,1.123468401489691182e-02,2.119000000000000000e+03
-1.473724842071533203e-03,0.000000000000000000e+00,-1.039856695570051670e-03,-1.914437889354303479e-04,1.279710688048929512e-02,1.477603219990153427e-02,2.120000000000000000e+03
6.315708160400390625e-04,0.000000000000000000e+00,-1.237619668245315552e-03,2.416053757769986987e-04,5.213595045952423845e-03,6.804354742214080431e-03,2.121000000000000000e+03
1.463162899017333984e-02,0.000000000000000000e+00,-1.265007653273642063e-03,3.015778784174472094e-04,1.829105334278224859e-02,1.973908654854783506e-02,2.122000000000000000e+03
3.515809774398803711e-02,0.000000000000000000e+00,1.508863363415002823e-02,2.546218410134315491e-02,4.819353036090490150e-02,4.857974661568498220e-02,2.123000000000000000e+03
1.505255699157714844e-02,0.000000000000000000e+00,8.082772046327590942e-02,4.786579310894012451e-02,8.279112761661622244e-02,4.144433686643900216e-02,2.124000000000000000e+03
9.578943252563476562e-03,0.000000000000000000e+00,3.804706782102584839e-02,1.629668101668357849e-02,2.252073751912675448e-02,-1.093215976795836042e-02,2.125000000000000000e+03
0.000000000000000000e+00,0.000000000000000000e+00,8.173517137765884399e-02,2.786433696746826172e-02,2.271192844947833578e-02,-7.114677888604203915e-03,2.126000000000000000e+03
0.000000000000000000e+00,0.000000000000000000e+00,1.154065225273370743e-02,6.027337629348039627e-03,3.414333835246363691e-03,-2.334796805622707527e-03,2.127000000000000000e+03
0.000000000000000000e+00,0.000000000000000000e+00,5.784531240351498127e-04,1.030129787977784872e-04,1.989980359217380368e-03,4.063285033722996431e-05,2.128000000000000000e+03
0.000000000000000000e+00,0.000000000000000000e+00,-6.711913156323134899e-04,-2.456603106111288071e-04,-8.882478898419421398e-03,-5.436353163497775753e-03,2.129000000000000000e+03
0.000000000000000000e+00,0.000000000000000000e+00,-7.704410818405449390e-04,-1.293772249482572079e-03,-1.588465305097130909e-02,3.729212103108642262e-03,2.130000000000000000e+03
0.000000000000000000e+00,0.000000000000000000e+00,-1.379625406116247177e-03,-5.118132685311138630e-04,-1.560628827844290356e-02,-4.682045324478356640e-03,2.131000000000000000e+03
0.000000000000000000e+00,0.000000000000000000e+00,-7.291793008334934711e-04,-2.499234396964311600e-04,-5.749353391869327368e-03,3.907373841102290690e-03,2.132000000000000000e+03
0.000000000000000000e+00,0.000000000000000000e+00,-9.414654923602938652e-04,-1.655595406191423535e-04,-6.903194035491999614e-03,2.554491235565192753e-02,2.133000000000000000e+03
0.000000000000000000e+00,0.000000000000000000e+00,-2.773637417703866959e-03,-1.178583013825118542e-03,-4.344729692436821722e-03,-5.896978831631094486e-03,2.134000000000000000e+03
0.000000000000000000e+00,0.000000000000000000e+00,-1.477729063481092453e-03,1.048975609592162073e-04,-6.047915637243939102e-03,3.564102760436921313e-03,2.135000000000000000e+03
0.000000000000000000e+00,0.000000000000000000e+00,-1.298260060139000416e-03,2.826453710440546274e-04,-9.072882780456481555e-03,-2.831813139192479456e-03,2.136000000000000000e+03
0.000000000000000000e+00,0.000000000000000000e+00,-1.124134054407477379e-03,-4.881901622866280377e-05,-2.261037648304764502e-02,-4.344452163183576410e-03,2.137000000000000000e+03
0.000000000000000000e+00,0.000000000000000000e+00,-9.207029361277818680e-04,5.060352850705385208e-04,-1.609293569714953520e-03,3.539121080057078261e-03,2.138000000000000000e+03
0.000000000000000000e+00,0.000000000000000000e+00,-4.124947299715131521e-04,-5.080288392491638660e-04,-2.480335597948357673e-03,-3.455692154470474398e-03,2.139000000000000000e+03
0.000000000000000000e+00,0.000000000000000000e+00,-8.976081735454499722e-04,-2.013042831094935536e-04,-6.962735682720655461e-03,-1.256188451097456360e-03,2.140000000000000000e+03
-5.473613739013671875e-03,0.000000000000000000e+00,-1.093093026429414749e-02,6.722439080476760864e-03,-5.618982547173523301e-03,3.029702970638092907e-02,2.141000000000000000e+03
-6.515794992446899414e-02,0.000000000000000000e+00,-1.367010921239852905e-01,-1.000367477536201477e-01,-1.249262102779056249e-01,-7.827414629363538268e-02,2.142000000000000000e+03
-1.707368493080139160e-01,-3.722590208053588867e-02,-1.385375261306762695e-01,-1.605876982212066650e-01,-1.807441135349563410e-01,-5.849692975595477407e-02,2.143000000000000000e+03
-2.667368650436401367e-01,-4.167747497558593750e-02,-1.621863991022109985e-01,-1.511945128440856934e-01,-1.367143644511514822e-01,-1.238939572200354888e-01,2.144000000000000000e+03
-5.715781450271606445e-02,-1.129030585289001465e-01,-1.071694642305374146e-01,-1.170986071228981018e-01,-9.422915853821223209e-02,-5.565534236151181702e-02,2.145000000000000000e+03
-1.368427276611328125e-02,-9.464520215988159180e-02,-4.164232686161994934e-02,-6.611166894435882568e-02,-5.239020582560272032e-02,-3.209832104195964320e-02,2.146000000000000000e+03
-2.147367596626281738e-02,-9.561294317245483398e-02,-6.911893375217914581e-03,-1.089077908545732498e-02,-4.172632338528359242e-02,-3.782727834812460443e-02,2.147000000000000000e+03
-3.315791487693786621e-02,-4.838705062866210938e-02,-5.570136476308107376e-03,-1.829357258975505829e-02,-1.672838635699314125e-02,-1.672474510487997890e-02,2.148000000000000000e+03
-7.684230804443359375e-03,-8.580684661865234375e-03,-1.522702630609273911e-03,-2.793383086100220680e-03,-2.205523751730709137e-02,-1.612137183097805959e-02,2.149000000000000000e+03
-1.084205508232116699e-02,-7.741868495941162109e-03,-3.865548642352223396e-03,-6.898678839206695557e-03,-1.505185806825259931e-02,-1.090087575967091382e-02,2.150000000000000000e+03
-1.063161995261907578e-02,-3.935515880584716797e-03,-4.156038910150527954e-02,-2.853143401443958282e-02,-1.048615783034101412e-02,-9.014867853073260662e-03,2.151000000000000000e+03
-2.210527658462524414e-03,6.452202796936035156e-04,-9.541994892060756683e-03,-3.524135332554578781e-03,-4.550146212022987413e-03,-4.126628955920641495e-03,2.152000000000000000e+03
-2.947330707684159279e-03,1.522576808929443359e-02,-6.132536754012107849e-02,2.070934511721134186e-02,-6.765947849891595922e-03,-6.791468692644020422e-03,2.153000000000000000e+03
-4.315733909606933594e-03,2.038705348968505859e-02,-3.157488629221916199e-02,6.916252523660659790e-02,-7.235831383786717197e-02,4.784217865264039915e-02,2.154000000000000000e+03
-9.474158287048339844e-04,2.903223037719726562e-03,5.150933749973773956e-03,2.507539838552474976e-02,-1.043867738948200952e-02,3.452784916699602746e-02,2.155000000000000000e+03
-5.263388156890869141e-04,2.367740869522094727e-02,1.542643364518880844e-02,8.412127941846847534e-02,3.516764999795896074e-02,6.664761456997236877e-02,2.156000000000000000e+03
-9.473562240600585938e-04,7.419347763061523438e-03,2.111053327098488808e-03,1.267795730382204056e-02,2.603837578878653858e-02,4.799387328287174626e-02,2.157000000000000000e+03
6.316006183624267578e-04,-2.064466476440429688e-03,-5.251322407275438309e-03,-1.484918687492609024e-02,-7.507156266015613255e-03,-1.054809973956938318e-02,2.158000000000000000e+03
-1.263171434402465820e-03,-2.129077911376953125e-03,1.814690651372075081e-03,-3.972531761974096298e-03,-8.291576107009923646e-03,-8.473482111789554239e-03,2.159000000000000000e+03
-7.368624210357666016e-04,7.612883578985929489e-03,-3.681888047140091658e-04,-2.687705447897315025e-03,-1.868869192067634799e-02,-2.833432281733855307e-03,2.160000000000000000e+03
-2.947360277175903320e-03,5.806452035903930664e-02,-1.156943663954734802e-02,1.848344691097736359e-02,-4.021605184180998549e-02,2.332126469372952648e-02,2.161000000000000000e+03
1.368433237075805664e-03,-1.548409461975097656e-03,-9.950620587915182114e-04,7.841458427719771862e-04,-1.910136690014496708e-02,-8.826265897562746154e-03,2.162000000000000000e+03
8.631557226181030273e-03,-3.483891487121582031e-03,-2.819531364366412163e-03,-3.912450280040502548e-03,-9.957883584425175627e-03,-8.924716170757518441e-03,2.163000000000000000e+03
-8.420944213867187500e-04,-1.999914646148681641e-03,2.235207241028547287e-03,-1.574115012772381306e-03,-1.075418589764964850e-02,-1.026766095099262976e-02,2.164000000000000000e+03
-1.578956842422485352e-03,-9.677410125732421875e-04,3.964791540056467056e-04,-4.310150980018079281e-04,-1.078143487012006574e-02,-8.214382418229027039e-03,2.165000000000000000e+03
1.052916049957275391e-04,-1.096785068511962891e-03,9.232228039763867855e-04,-1.686390372924506664e-03,5.144459180858595992e-04,-4.048990215362036071e-04,2.166000000000000000e+03
2.210497856140136719e-03,-5.806088447570800781e-04,3.081862814724445343e-04,2.625938504934310913e-04,8.699366287178156298e-04,4.672402657266150339e-04,2.167000000000000000e+03
-6.315410137176513672e-04,-2.580881118774414062e-04,6.129105458967387676e-04,-1.288135652430355549e-03,-3.750273594222530704e-03,-3.399259503862467335e-03,2.168000000000000000e+03
-1.052632927894592285e-02,-2.581477165222167969e-04,2.756009576842188835e-03,-5.695416475646197796e-04,-9.378179233726413599e-03,2.194109278496822468e-04,2.169000000000000000e+03
-2.210527658462524414e-02,-1.161158084869384766e-03,-1.355679146945476532e-02,1.649476587772369385e-02,-5.801588707495852759e-02,-5.697312735421178331e-03,2.170000000000000000e+03
-2.115789242088794708e-02,-2.258181571960449219e-03,1.692367484793066978e-03,9.777718223631381989e-04,-2.939367394156633395e-02,-4.550475432357203864e-03,2.171000000000000000e+03
-3.263145685195922852e-03,3.870725631713867188e-04,8.777099428698420525e-04,-9.665312245488166809e-04,-7.330114177386271024e-03,-7.454713353636455153e-03,2.172000000000000000e+03
-1.578927040100097656e-03,-6.449222564697265625e-05,-6.286492862273007631e-05,-5.560560384765267372e-04,-5.810905411854250247e-03,-6.127326125865750761e-03,2.173000000000000000e+03
-1.473724842071533203e-03,-2.580285072326660156e-04,1.322558149695396423e-03,-9.551394614391028881e-04,1.198628538016421885e-02,1.778158592721856834e-02,2.174000000000000000e+03
-9.473562240600585938e-04,-6.455183029174804688e-05,1.127017167164012790e-04,-2.586585760582238436e-04,1.394433178553100561e-02,8.736259709747784541e-03,2.175000000000000000e+03
-3.157854080200195312e-04,1.192092895507812500e-07,-1.326502679148688912e-04,2.156408882001414895e-04,6.577211879929656391e-03,3.268748300694013231e-03,2.176000000000000000e+03
-2.104937884723767638e-04,6.443262100219726562e-05,1.756816782290115952e-04,-2.467185549903661013e-04,-9.983567731778109078e-03,-8.889634749027708338e-03,2.177000000000000000e+03
6.315410137176513672e-04,1.290440704906359315e-04,-2.602254971861839294e-04,2.003291156142950058e-04,-4.487059756875133587e-03,-4.880573749789895999e-03,2.178000000000000000e+03
-1.157879829406738281e-03,3.224611282348632812e-04,-1.842965284595265985e-04,2.792055893223732710e-04,-7.332348167169433495e-04,2.306385984007064405e-03,2.179000000000000000e+03
2.105236053466796875e-04,-1.934766769409179688e-04,1.548071741126477718e-04,5.348070408217608929e-04,-3.137800116088218516e-03,-2.696188110400704607e-03,2.180000000000000000e+03
1.368403434753417969e-03,2.580285072326660156e-04,7.330274675041437149e-04,1.238547964021563530e-03,-2.741998257488109658e-03,-1.288531988212188173e-03,2.181000000000000000e+03
-1.052618026733398438e-03,3.871917724609375000e-04,1.141692977398633957e-03,1.580686308443546295e-03,-1.612301434162866087e-02,5.310892541097594899e-04,2.182000000000000000e+03
2.105534076690673828e-04,2.580285072326660156e-04,3.384419833309948444e-04,7.150476449169218540e-04,-5.045148093459239647e-03,-2.270650173605420763e-03,2.183000000000000000e+03
-1.973807811737060547e-04,2.392530441284179688e-04,-4.108129360247403383e-05,1.329377118963748217e-04,-5.242764696404833558e-03,-2.717373833401620642e-03,2.184000000000000000e+03
1.973807811737060547e-04,-4.565715789794921875e-05,7.058991468511521816e-04,1.182893640361726284e-03,-6.343192161939015250e-03,-7.426438543117752644e-03,2.185000000000000000e+03
-1.052916049957275391e-04,9.031295776367187500e-04,-9.958519367501139641e-04,4.319358267821371555e-04,-5.227798931497495971e-03,-2.796726378563402227e-03,2.186000000000000000e+03
-1.052618026733398438e-04,-3.225803375244140625e-04,4.727778024971485138e-03,1.893132459372282028e-03,4.449059506747232717e-03,2.328314784715068697e-03,2.187000000000000000e+03
4.315763711929321289e-03,6.452202796936035156e-04,5.921337753534317017e-03,-2.322538523003458977e-03,1.332523953650133208e-03,-9.184451678685312537e-03,2.188000000000000000e+03
2.073684334754943848e-02,1.419365522451698780e-03,1.170532777905464172e-01,-1.837251149117946625e-02,8.508752032345512362e-02,-2.877860660016967609e-03,2.189000000000000000e+03
9.263160079717636108e-02,9.419381618499755859e-03,1.792370676994323730e-01,7.476449757814407349e-02,1.037787392811964082e-01,1.111243030964894629e-01,2.190000000000000000e+03
3.989467024803161621e-02,2.167742848396301270e-01,4.346373677253723145e-02,1.945008784532546997e-01,8.570886818340284208e-02,1.280649061524261612e-01,2.191000000000000000e+03
5.073684453964233398e-02,1.023225188255310059e-01,2.255870029330253601e-02,1.770672947168350220e-01,2.485946188740584262e-02,1.030355251344037271e-01,2.192000000000000000e+03
8.021047711372375488e-02,-1.367753744125366211e-02,9.777182340621948242e-02,1.628282219171524048e-01,5.331232777167826953e-02,3.791314229713149686e-02,2.193000000000000000e+03
1.263201236724853516e-03,-1.458054780960083008e-02,2.667114324867725372e-02,5.806194245815277100e-02,6.401031526791278736e-03,2.990232585427121670e-02,2.194000000000000000e+03
-1.031565573066473007e-02,-6.774246692657470703e-03,-2.927602455019950867e-02,3.950997069478034973e-02,-2.398982081742317973e-02,-1.067723850904450655e-03,2.195000000000000000e+03
-2.463167905807495117e-02,-7.741868495941162109e-03,-3.387927636504173279e-02,2.956171054393053055e-03,-3.174752735637298429e-02,-1.248039201997719339e-02,2.196000000000000000e+03
-1.273691561073064804e-02,-5.483865737915039062e-03,-9.347244165837764740e-03,-7.350018247961997986e-03,-3.622471968461127290e-02,-1.718751506910076721e-02,2.197000000000000000e+03
-1.684188842773437500e-03,-5.290448665618896484e-03,-1.938816742040216923e-03,-1.575136906467378139e-03,-2.398457108154516959e-02,-1.166299295225470267e-02,2.198000000000000000e+03
-7.368326187133789062e-04,-5.032241344451904297e-03,-2.914952114224433899e-03,-1.496794167906045914e-03,-4.212094796126830687e-03,1.743993251509270981e-03,2.199000000000000000e+03
2.736747264862060547e-03,-3.483772277832031250e-03,-1.497299526818096638e-03,6.082886102376505733e-05,-1.158501860977434461e-03,4.557607604580737881e-03,2.200000000000000000e+03
9.474754333496093750e-04,-4.064619541168212891e-03,-8.885586430551484227e-05,3.779593622311949730e-03,1.283047814109217200e-02,5.672214943478026683e-03,2.201000000000000000e+03
1.200002338737249374e-02,-3.096699714660644531e-03,3.593399748206138611e-02,4.088520631194114685e-02,4.376375048244085519e-02,2.623390604245523505e-02,2.202000000000000000e+03
2.210557460784912109e-03,-7.741451263427734375e-04,1.874546171166002750e-03,3.206613706424832344e-03,9.201636331631846133e-03,1.458727298953987894e-02,2.203000000000000000e+03
1.578927040100097656e-03,-1.096785068511962891e-03,-7.318050134927034378e-03,-2.783027011901140213e-03,-6.578272367672610699e-03,-4.377407732296112464e-03,2.204000000000000000e+03
4.210531711578369141e-02,6.449222564697265625e-05,5.810801405459642410e-03,8.020950481295585632e-03,1.774653952928773037e-02,-9.255818461868098312e-04,2.205000000000000000e+03
2.073687314987182617e-02,3.871023654937744141e-03,-2.888797025661915541e-04,1.378930639475584030e-03,2.148728467831872990e-03,-1.006080772566020354e-02,2.206000000000000000e+03
4.209280014038085938e-04,1.289248466491699219e-04,-2.146429615095257759e-03,-3.553485730662941933e-04,-2.805909877164669552e-03,-2.293594578560376185e-03,2.207000000000000000e+03
2.947509288787841797e-03,3.032267093658447266e-03,-2.608022885397076607e-03,7.761800079606473446e-04,1.680590347496035974e-02,1.696111553635404334e-02,2.208000000000000000e+03
-1.052677631378173828e-03,5.548357963562011719e-03,-3.281134180724620819e-03,1.106680356315337121e-04,-1.362859863058751841e-02,-1.129326835375243920e-02,2.209000000000000000e+03
-1.263201236724853516e-03,-3.032207489013671875e-03,-1.956543419510126114e-03,-5.509179118234897032e-06,8.090341109299181710e-03,1.595511354241208046e-02,2.210000000000000000e+03
-2.421021461486816406e-03,-1.290380954742431641e-03,-1.364570576697587967e-03,2.673552371561527252e-04,-5.730952531929567328e-03,-2.779091266252364800e-03,2.211000000000000000e+03
-1.052677631378173828e-03,2.129018306732177734e-03,-1.282588928006589413e-03,3.051439416594803333e-04,-3.871452250292062303e-03,-3.852661641287363770e-03,2.212000000000000000e+03
-3.157258033752441406e-04,7.161378860473632812e-03,-9.403062285855412483e-04,-4.665335291065275669e-04,3.525320711653678885e-04,5.585453750228674963e-05,2.213000000000000000e+03
-1.706182956695556641e-03,5.269050598144531250e-04,-1.223832950927317142e-03,2.035084908129647374e-04,-2.904858539020782615e-03,3.039961906463273245e-03,2.214000000000000000e+03
-7.149577140808105469e-04,4.634320735931396484e-03,-1.263098325580358505e-03,2.963018778245896101e-04,-6.655669471492542399e-04,-3.616694688158006432e-04,2.215000000000000000e+03
-9.474158287048339844e-04,1.419365522451698780e-03,-1.268536085262894630e-03,3.091527323704212904e-04,2.662637466174233580e-04,-1.900637777835639808e-04,2.216000000000000000e+03
-4.210472106933593750e-04,-2.451598644256591797e-03,-4.873293917626142502e-03,-2.668030560016632080e-03,-1.075814895375692970e-02,-5.959897274139702716e-03,2.217000000000000000e+03
-2.420961856842041016e-03,-1.225709915161132812e-03,-5.705319344997406006e-03,-4.902194719761610031e-03,-9.196917062086029659e-03,1.517047806816732014e-03,2.218000000000000000e+03
-2.652633190155029297e-02,-2.309691905975341797e-02,-3.748252987861633301e-02,-2.940150909125804901e-02,-8.181611272726740935e-02,-3.622513874485111529e-02,2.219000000000000000e+03
-4.873692989349365234e-02,-6.883865594863891602e-02,-5.898377671837806702e-02,-1.459570825099945068e-01,-9.138576313210933222e-02,-7.233686319664922593e-02,2.220000000000000000e+03
-1.673671603202819824e-02,-1.206433773040771484e-02,9.993591345846652985e-03,-3.121478855609893799e-02,-2.063533436682618571e-02,-4.444586323413357576e-02,2.221000000000000000e+03
-4.631668329238891602e-03,-3.032386302947998047e-03,9.261918603442609310e-04,-2.556833438575267792e-03,5.655672048908932936e-03,9.569838554376541850e-03,2.222000000000000000e+03
-1.063156127929687500e-02,-8.387565612792968750e-04,-2.485501579940319061e-02,2.355194278061389923e-02,-2.862560544137338070e-02,3.944066156141179391e-02,2.223000000000000000e+03
-2.157890796661376953e-02,-1.032173633575439453e-03,-7.413925975561141968e-02,4.180350527167320251e-02,-8.147925604865235982e-02,1.855006708772877211e-02,2.224000000000000000e+03
-3.000003099441528320e-02,3.354907035827636719e-03,-7.862495630979537964e-02,1.459044963121414185e-02,-5.561419884151774795e-02,2.194435286564799803e-02,2.225000000000000000e+03
-2.094730734825134277e-02,-8.388161659240722656e-04,-1.406872924417257309e-02,1.444924529641866684e-02,-3.389529567259330634e-02,2.704113984597311671e-02,2.226000000000000000e+03
-4.210591316223144531e-03,-9.031891822814941406e-04,3.636653535068035126e-03,3.079864755272865295e-02,-1.438787155681531260e-02,5.285197652043382988e-02,2.227000000000000000e+03
-1.894712331704795361e-03,9.032487869262695312e-04,1.439400715753436089e-03,2.734342357143759727e-03,-3.959640807900566273e-03,-5.118754665312863494e-03,2.228000000000000000e+03
3.158151812385767698e-04,2.387166023254394531e-03,2.179334638640284538e-03,1.230433583259582520e-03,2.206245577494936327e-03,-3.082831680680492292e-03,2.229000000000000000e+03
-1.052707433700561523e-03,-1.161396503448486328e-03,-7.179853273555636406e-04,-5.613049142993986607e-04,1.404136722614968136e-03,1.512832189481527756e-02,2.230000000000000000e+03
-4.210472106933593750e-04,-2.129077911376953125e-03,-2.476911759003996849e-04,1.737277343636378646e-04,-1.902462370782398438e-03,-4.664429869023711817e-03,2.231000000000000000e+03
-1.052618026733398438e-04,-7.741451263427734375e-04,-1.050113234668970108e-03,-8.566706674173474312e-05,-6.717555523435558840e-04,-5.494307400396913899e-03,2.232000000000000000e+03
-1.052320003509521484e-04,-1.419305801391601562e-03,-1.919634960358962417e-04,-1.075031934306025505e-03,2.584620857494890345e-03,3.762812465646303561e-03,2.233000000000000000e+03
0.000000000000000000e+00,-7.741451263427734375e-04,-8.670670795254409313e-04,-2.798279165290296078e-04,5.460715854696651661e-03,1.147414820766190502e-02,2.234000000000000000e+03
-1.052618026733398438e-04,-1.935958862304687500e-04,-8.851020247675478458e-04,4.740431031677871943e-04,-1.690997867698218471e-05,9.890802500517659190e-03,2.235000000000000000e+03
-3.158152103424072266e-04,-6.452202796936035156e-04,-1.216187840327620506e-03,3.337679081596434116e-04,-1.941501100367393207e-03,-3.798981921283278718e-03,2.236000000000000000e+03
3.157854080200195312e-04,-1.289248466491699219e-04,-1.262039644643664360e-03,3.143413632642477751e-04,-9.731702040033374246e-04,-4.394086453606615983e-03,2.237000000000000000e+03
-2.104937884723767638e-04,-3.226399421691894531e-04,-1.268389634788036346e-03,3.116509760729968548e-04,-7.194483810216922848e-03,-1.535171176237720703e-03,2.238000000000000000e+03
3.114640421699732542e-04,-8.730292320251464844e-04,-1.269268919713795185e-03,3.112784179393202066e-04,-1.497024610284292123e-02,-1.373432278879493929e-02,2.239000000000000000e+03
-2.062320709228515625e-04,-6.753802299499511719e-04,-2.819034503772854805e-03,-1.112546306103467941e-03,1.944429165388505965e-03,9.315143938065872931e-03,2.240000000000000000e+03
-3.157258033752441406e-04,-3.226399421691894531e-04,-2.477041016391012818e-05,-3.155542770400643349e-03,-3.613555658812117599e-02,-1.884395807288363756e-02,2.241000000000000000e+03
-1.052916049957275391e-04,1.935958862304687500e-04,-1.097041531465947628e-03,-1.688894117251038551e-04,3.556970394585334816e-02,4.796668953128302437e-03,2.242000000000000000e+03
2.104938030242919922e-04,-7.097125053405761719e-04,-4.384563304483890533e-03,-1.464323047548532486e-02,8.475496182126285305e-03,-2.730242471724020348e-02,2.243000000000000000e+03
2.578952908515930176e-02,0.000000000000000000e+00,6.132034957408905029e-02,-4.471432790160179138e-02,1.021312617286724844e-01,1.173688027620356511e-03,2.244000000000000000e+03
8.231579512357711792e-02,-5.161285400390625000e-03,1.703180819749832153e-01,-2.829323289915919304e-03,1.233149761643943521e-01,-5.022728252385366687e-03,2.245000000000000000e+03
1.176841855049133301e-01,5.548417568206787109e-03,1.942822188138961792e-01,1.593897491693496704e-02,1.516177197938475274e-01,3.732897352924791079e-02,2.246000000000000000e+03
1.251578927040100098e-01,-2.877420186996459961e-02,1.103479564189910889e-01,-3.126467391848564148e-02,1.058369901231515087e-01,-2.105156962282550559e-02,2.247000000000000000e+03
-7.157862186431884766e-03,-3.548401594161987305e-02,3.921146970242261887e-03,-3.900116309523582458e-02,-3.453407603460689757e-02,-5.500187662255884291e-02,2.248000000000000000e+03
5.736845731735229492e-02,-1.090306043624877930e-02,-1.224660687148571014e-02,-3.300127759575843811e-02,-5.039533091598968895e-02,-7.016917690613588832e-02,2.249000000000000000e+03
6.652623414993286133e-02,-7.245165109634399414e-02,-9.665635414421558380e-03,-7.167394459247589111e-02,-1.572860011925847346e-02,-5.340176385958894656e-02,2.250000000000000000e+03
1.279999613761901855e-01,-3.322583436965942383e-02,-7.890066131949424744e-03,-5.053763836622238159e-02,-4.514511704005030879e-02,-6.852471050947261944e-02,2.251000000000000000e+03
1.021057367324829102e-02,-3.871023654937744141e-03,2.022328772000037134e-06,-2.725894190371036530e-02,2.002136463990566995e-02,-3.912773713870087988e-02,2.252000000000000000e+03
0.000000000000000000e+00,-8.967757225036621094e-03,-4.374654032289981842e-03,-4.103573039174079895e-03,-3.197675826848112024e-02,-2.935934146717711357e-02,2.253000000000000000e+03
0.000000000000000000e+00,2.516210079193115234e-03,-7.303403690457344055e-03,-1.431558630429208279e-03,-1.273885184286882577e-02,-1.283236332235282440e-02,2.254000000000000000e+03
0.000000000000000000e+00,-1.296776439994573593e-02,-7.314295507967472076e-03,-5.868471227586269379e-03,-2.359966736969809631e-02,-9.643764948307875784e-03,2.255000000000000000e+03
-6.316304206848144531e-04,1.258063316345214844e-02,-8.862622082233428955e-03,-2.260463684797286987e-02,-3.218861848860044006e-02,-1.382454727428250596e-02,2.256000000000000000e+03
-1.010507345199584961e-02,-1.477420330047607422e-02,-1.429549045860767365e-02,-1.203188113868236542e-02,-3.558135919588778506e-02,-2.898092416995901033e-02,2.257000000000000000e+03
-1.105278730392456055e-02,3.354847431182861328e-03,-1.195794530212879181e-02,-1.636126264929771423e-02,-1.565748350493301189e-02,-2.722198983159063168e-02,2.258000000000000000e+03
-1.652634143829345703e-02,8.000016212463378906e-03,-3.276027040556073189e-03,-1.009866013191640377e-03,-8.438286445575648997e-03,-8.839783019798153063e-03,2.259000000000000000e+03
-8.842051029205322266e-03,3.225803375244140625e-04,-2.515616128221154213e-03,9.116572327911853790e-04,-6.396290108634516969e-03,-6.890137375354266069e-03,2.260000000000000000e+03
-1.894712331704795361e-03,-3.225803375244140625e-04,-1.170077375718392432e-04,1.524727907963097095e-03,-4.068601156987927681e-03,-1.479198979629936517e-02,2.261000000000000000e+03
-5.684137344360351562e-03,9.676814079284667969e-04,-2.247798722237348557e-03,2.333358163014054298e-03,-7.576522109908445657e-03,-9.607209990380338738e-03,2.262000000000000000e+03
-4.210710525512695312e-03,7.097125053405761719e-04,-3.534837858751416206e-03,-8.685521897859871387e-04,-1.478409681444325940e-02,-1.014591657494090526e-02,2.263000000000000000e+03
-3.157913684844970703e-03,0.000000000000000000e+00,-1.895422465167939663e-03,7.748230709694325924e-04,-2.769542888160447802e-03,1.576621550273105132e-03,2.264000000000000000e+03
-1.578927040100097656e-03,1.025801897048950195e-02,-2.410394605249166489e-03,-2.199202310293912888e-03,-6.380412130006618554e-03,-5.917363719741941530e-03,2.265000000000000000e+03
-2.210497856140136719e-03,6.580710411071777344e-03,-1.552355708554387093e-03,-1.211907132528722286e-03,-6.237088983663596764e-03,-1.050848219488043078e-02,2.266000000000000000e+03
-2.421081066131591797e-03,6.258130073547363281e-03,-1.055466243997216225e-03,-2.987835905514657497e-04,-3.980379118921018033e-03,-5.388131254608130583e-03,2.267000000000000000e+03
-2.315759658813476562e-03,4.580616950988769531e-03,-1.518388977274298668e-03,-1.293852925300598145e-03,-3.133577972741274920e-03,-3.936223665844035269e-03,2.268000000000000000e+03
-2.105295658111572266e-03,-6.455183029174804688e-05,-1.377077074721455574e-03,-1.205741544254124165e-03,-4.548208466107261927e-03,-6.336761437025550947e-03,2.269000000000000000e+03
-2.947211265563964844e-03,-1.999974250793457031e-03,-1.085234223864972591e-03,-1.488773035816848278e-03,-4.841891320982227853e-03,-4.487632705147293066e-03,2.270000000000000000e+03
-4.526376724243164062e-03,-3.226399421691894531e-04,-1.243904000148177147e-03,6.193970330059528351e-05,3.905974278658685961e-03,-2.639302381386710028e-03,2.271000000000000000e+03
-3.684163093566894531e-03,-2.580285072326660156e-04,-1.265877974219620228e-03,2.766961697489023209e-04,2.780607992284078733e-03,1.950548105175836655e-03,2.272000000000000000e+03
-5.052685271948575974e-03,-7.097125053405761719e-04,-9.269275702536106110e-03,-2.005085349082946777e-03,-1.924767341287392242e-02,-1.691368389639880121e-02,2.273000000000000000e+03
-3.589481115341186523e-02,-8.258044719696044922e-03,-1.465182006359100342e-02,-6.955690914765000343e-04,-2.468401597385394552e-02,-1.124536291392141951e-03,2.274000000000000000e+03
-4.273664951324462891e-02,-2.851617336273193359e-02,-4.783637356013059616e-03,-1.795012969523668289e-03,-2.983947294132960337e-02,-4.662304694108865277e-02,2.275000000000000000e+03
-8.000075817108154297e-03,-5.929023027420043945e-02,1.739215338602662086e-03,-2.899863058701157570e-03,2.127894628669224630e-02,-2.739022728387840999e-02,2.276000000000000000e+03
-2.842187881469726562e-03,-4.322588443756103516e-03,3.762812819331884384e-03,-3.994917497038841248e-03,1.823102133560894345e-02,-1.527198984451860753e-02,2.277000000000000000e+03
-1.578927040100097656e-03,4.838705062866210938e-03,-5.081076640635728836e-03,-2.900077728554606438e-03,-1.405188021927905595e-02,3.484637613036051240e-03,2.278000000000000000e+03
9.052693843841552734e-03,4.322588443756103516e-03,-1.797283766791224480e-03,-1.335103443125262856e-04,1.756631782727779978e-02,2.232286048415368929e-04,2.279000000000000000e+03
7.652628421783447266e-02,3.064507246017456055e-02,4.014157876372337341e-02,-1.621556840837001801e-02,2.755161215562296206e-02,-2.302706912964769259e-02,2.280000000000000000e+03
1.831567287445068359e-02,-3.245157003402709961e-02,3.017007373273372650e-02,-9.395807050168514252e-03,4.035993134900905943e-02,-5.574641815875525097e-02,2.281000000000000000e+03
2.852648496627807617e-02,-1.587092876434326172e-02,1.162087451666593552e-02,-2.976597100496292114e-02,-4.292438810887233558e-02,-6.488337153615741926e-02,2.282000000000000000e+03
-1.347380876541137695e-02,-8.774161338806152344e-03,1.101811509579420090e-02,4.056871868669986725e-03,-1.676429183075534013e-02,-2.615544666137736840e-02,2.283000000000000000e+03
-1.168429851531982422e-02,-1.548409461975097656e-03,-5.476146470755338669e-03,-3.380517708137631416e-03,-1.031837334600282929e-02,-6.823341921268766264e-03,2.284000000000000000e+03
-4.631400108337402344e-03,-2.129018306732177734e-03,-5.477297585457563400e-03,-4.999302793294191360e-03,-1.605749978062043226e-02,-1.124389324262109469e-02,2.285000000000000000e+03
-4.736900795251131058e-03,-2.580642933025956154e-03,-1.903438824228942394e-03,-2.427394967526197433e-03,-3.395819978801384309e-02,-2.128699566632663576e-02,2.286000000000000000e+03
-6.105244159698486328e-03,5.548357963562011719e-03,-1.408499083481729031e-03,-2.071214374154806137e-03,-3.579123325219768503e-02,-9.110839906299128543e-03,2.287000000000000000e+03
-4.631638526916503906e-03,-2.193510532379150391e-03,-9.068020619451999664e-03,-2.517994958907365799e-03,-4.370008809324588128e-02,-2.851432767102712873e-02,2.288000000000000000e+03
-3.368496894836425781e-03,-2.258121967315673828e-03,-8.601156063377857208e-03,-9.653233923017978668e-03,-5.162292849439609199e-02,-4.954455474543362214e-02,2.289000000000000000e+03
-5.262970924377441406e-03,-1.870870590209960938e-03,-2.284775720909237862e-03,-1.068747602403163910e-03,-4.968989250654232137e-02,-1.954125326269284812e-02,2.290000000000000000e+03
-3.894746303558349609e-03,4.451513290405273438e-03,-7.357384543865919113e-03,4.379319027066230774e-03,-4.520326796054519036e-02,-1.642989808324468726e-02,2.291000000000000000e+03
-3.368377685546875000e-03,5.741953849792480469e-03,-2.112527145072817802e-03,8.746052044443786144e-04,-3.276240967526078407e-02,8.007418887648609651e-04,2.292000000000000000e+03
-6.421148777008056641e-03,-1.677393913269042969e-03,1.360783353447914124e-03,2.519142115488648415e-03,-4.807849936127261969e-03,-4.099158863127838615e-03,2.293000000000000000e+03
-3.263175487518310547e-03,2.311468124389648438e-04,-1.204259577207267284e-03,2.273641759529709816e-03,-2.711492595139119999e-02,-6.689251097984572070e-03,2.294000000000000000e+03
-3.473699092864990234e-03,8.656382560729980469e-04,-1.260387711226940155e-03,5.829923320561647415e-04,-2.670422271338068754e-02,-4.352313935031659753e-03,2.295000000000000000e+03
-2.526283264160156250e-03,-3.225803375244140625e-04,-1.268160762265324593e-03,3.488561778794974089e-04,-2.768412876999803984e-02,-3.831780864711653578e-02,2.296000000000000000e+03
-2.947390079498291016e-03,-3.871321387123316526e-04,-3.032979089766740799e-03,-7.464628433808684349e-04,-2.383491858331154845e-02,-1.412395371589192372e-02,2.297000000000000000e+03
-3.578841686248779297e-03,6.455183029174804688e-05,-1.286373706534504890e-03,8.335228194482624531e-04,-2.517068585690296345e-02,-1.245950430462627878e-02,2.298000000000000000e+03
-1.357907056808471680e-02,-3.096759319305419922e-03,-1.468652952462434769e-02,1.957871572813019156e-04,-3.259820914522393309e-02,-5.343255379495537305e-03,2.299000000000000000e+03
-6.526309251785278320e-02,-1.651614904403686523e-02,-5.636995285749435425e-02,1.025457866489887238e-02,-3.375962049311809210e-02,-4.834129209001725158e-03,2.300000000000000000e+03
-1.892631649971008301e-01,-4.025804996490478516e-02,-1.634592264890670776e-01,-5.705007538199424744e-02,-1.135827260403488026e-01,-4.852370284585738602e-02,2.301000000000000000e+03
-1.595789790153503418e-01,-9.354829788208007812e-03,-1.064843460917472839e-01,2.381386235356330872e-02,-1.169752421710228418e-01,-2.515417590289503735e-02,2.302000000000000000e+03
-6.652629375457763672e-02,1.922577619552612305e-02,-1.535190492868423462e-01,-8.459350094199180603e-03,-1.064997032768388863e-01,-2.426890874768883322e-02,2.303000000000000000e+03
-1.532631665468215942e-01,9.419381618499755859e-03,-9.195759892463684082e-02,-5.538436025381088257e-02,-1.184614613531778105e-01,-3.919784173962304052e-02,2.304000000000000000e+03
-6.063155829906463623e-02,2.890318632125854492e-02,-4.782051593065261841e-02,4.912691935896873474e-02,-2.440083928682668102e-02,5.601083043059817967e-02,2.305000000000000000e+03
-3.368452191352844238e-03,8.419352769851684570e-02,-5.668631568551063538e-02,7.598656415939331055e-02,-5.689878531097036785e-02,5.693315148813615778e-02,2.306000000000000000e+03
1.189476251602172852e-02,1.083871126174926758e-01,-2.144318819046020508e-02,2.449272945523262024e-02,-5.029931514228991318e-02,5.336614164112685188e-02,2.307000000000000000e+03
9.157881140708923340e-03,-1.103222370147705078e-02,-3.828985383734107018e-03,2.919076650869101286e-04,-1.288339058739396137e-02,-1.523712685024269931e-03,2.308000000000000000e+03
7.368475198745727539e-04,-1.251620054244995117e-02,-2.025558613240718842e-02,-5.822061561048030853e-03,-8.084429935434123138e-03,5.033163261837336755e-03,2.309000000000000000e+03
1.473680255003273487e-03,-1.245158910751342773e-02,3.334676875965669751e-05,-1.926509547047317028e-03,-9.313039653852328570e-03,-7.594071243724909159e-03,2.310000000000000000e+03
2.315804595127701759e-03,-1.129037141799926758e-02,4.596518352627754211e-03,-6.412612274289131165e-04,-1.275249847771497969e-02,-1.620908897522799208e-02,2.311000000000000000e+03
1.894742250442504883e-03,-4.516065120697021484e-03,2.672956325113773346e-03,4.770744417328387499e-04,-9.596386318591498821e-03,-2.873698260006524174e-03,2.312000000000000000e+03
6.315559148788452148e-04,-4.709720611572265625e-03,-1.812403788790106773e-04,-1.929518533870577812e-03,-1.372605148857886093e-02,8.612272025294909206e-03,2.313000000000000000e+03
2.315789461135864258e-03,-2.580642933025956154e-03,3.920503426343202591e-03,-1.131950702983886003e-04,-2.614950405616411899e-02,1.276777514859417373e-02,2.314000000000000000e+03
6.315559148788452148e-04,-2.774178981781005859e-03,8.439716184511780739e-04,-5.895732901990413666e-04,-2.486556659252059376e-02,-1.979215823123281481e-02,2.315000000000000000e+03
1.473695039749145508e-03,-1.483917236328125000e-03,5.869021606486057863e-06,-3.104368457570672035e-03,-1.564345467777705778e-02,-3.280481129030871079e-03,2.316000000000000000e+03
1.157909515313804150e-03,-1.290321350097656250e-03,-1.092798309400677681e-03,-1.618023525224998593e-04,-3.428769694678734936e-02,-1.207583255982036530e-02,2.317000000000000000e+03
8.420943631790578365e-04,-1.419246196746826172e-03,-2.910876879468560219e-03,-1.233269344083964825e-03,-1.473610438011263568e-02,5.738880322563200131e-03,2.318000000000000000e+03
3.157854080200195312e-04,-2.322614192962646484e-03,-1.496735261753201485e-03,9.732412581797689199e-05,-2.664195112108203034e-02,7.219196922359394364e-03,2.319000000000000000e+03
8.421391248703002930e-04,-2.903223037719726562e-03,-1.300892326980829239e-03,2.815965272020548582e-04,-1.506684701193883313e-02,-8.070241845106185252e-03,2.320000000000000000e+03
4.210621118545532227e-04,-4.258155822753906250e-03,-3.126065130345523357e-04,7.960337679833173752e-04,-1.856700436163905010e-02,-1.387468147981874012e-02,2.321000000000000000e+03
6.315559148788452148e-04,-1.677453517913818359e-03,-1.136903534643352032e-03,3.783600404858589172e-04,-3.684818969053793580e-02,-5.200107841636381067e-03,2.322000000000000000e+03
7.499903440475463867e-04,-2.956926822662353516e-03,-2.547574462369084358e-03,-1.502322382293641567e-03,-2.862482251373066333e-02,-3.328019173459845215e-03,2.323000000000000000e+03
-1.183897329610772431e-04,-6.849527359008789062e-03,-1.446421840228140354e-03,6.006325929774902761e-05,-9.865045878854061812e-03,-7.211779847056787318e-03,2.324000000000000000e+03
1.052618026733398438e-03,-5.806386470794677734e-03,-3.513527335599064827e-03,-1.042239367961883545e-03,-9.090137906674344848e-04,-5.193728342366643602e-03,2.325000000000000000e+03
1.473665237426757812e-03,-2.451598644256591797e-03,4.379108082503080368e-03,1.688975607976317406e-03,-7.802622341613663082e-03,-7.079087815380580295e-03,2.326000000000000000e+03
2.421095967292785645e-03,-1.935362815856933594e-04,-1.585649879416450858e-04,7.467005634680390358e-04,-3.386333285093190426e-03,2.419973735364816525e-03,2.327000000000000000e+03
3.347364068031311035e-02,9.032487869262695312e-04,3.644931688904762268e-02,3.529363498091697693e-02,4.255429622198647621e-02,3.217093287227656973e-02,2.328000000000000000e+03
5.421052873134613037e-02,2.748382091522216797e-02,2.246784418821334839e-02,1.670055836439132690e-01,2.788357759680692993e-02,1.213092765757748381e-01,2.329000000000000000e+03
-2.947330707684159279e-03,2.422581315040588379e-01,1.334557682275772095e-01,1.335899978876113892e-01,8.281970859624721015e-02,1.182560785113979662e-01,2.330000000000000000e+03
1.242101192474365234e-02,4.819351434707641602e-02,5.646058171987533569e-02,8.156062103807926178e-03,8.580281125918531870e-02,4.996987851112244527e-03,2.331000000000000000e+03
3.052622079849243164e-03,-4.716122522950172424e-02,2.932208776473999023e-02,-1.758318208158016205e-02,9.483961759308101591e-02,2.387049570480903604e-02,2.332000000000000000e+03
6.600001454353332520e-02,-1.083874702453613281e-02,8.545801043510437012e-02,-8.243432268500328064e-03,1.704126313368590218e-01,3.604172026333163359e-02,2.333000000000000000e+03
1.391578912734985352e-01,-8.387029170989990234e-03,1.295230090618133545e-01,-2.377722412347793579e-02,9.109583067382232002e-02,2.524129400787522570e-02,2.334000000000000000e+03
-7.578909397125244141e-03,-6.967782974243164062e-03,3.339469060301780701e-02,-1.507279649376869202e-02,8.892279439810124586e-02,1.464154241523574207e-02,2.335000000000000000e+03
-1.094740629196166992e-02,-3.999948501586914062e-03,-2.156368643045425415e-02,-1.114856544882059097e-02,2.926225065111864865e-03,-6.295604347929750766e-03,2.336000000000000000e+03
-9.578853845596313477e-03,-3.741919994354248047e-03,-9.181509725749492645e-03,8.352632721653208137e-05,5.596944408821968864e-02,1.363660820114720451e-02,2.337000000000000000e+03
-4.000067710876464844e-03,-3.096818923950195312e-03,-8.064597845077514648e-03,9.134893771260976791e-04,1.463456626192183307e-03,-4.958453729462908299e-03,2.338000000000000000e+03
1.789480447769165039e-03,-1.483917236328125000e-03,2.344546373933553696e-03,1.131492550484836102e-03,8.149421209712670588e-02,2.680276090582278670e-02,2.339000000000000000e+03
-5.263090133666992188e-04,-3.290295600891113281e-03,-1.478839479386806488e-02,2.597064943984150887e-03,3.095858772365644995e-02,3.314841349562458461e-02,2.340000000000000000e+03
7.999956607818603516e-03,-1.483798027038574219e-03,-1.269747223705053329e-02,3.455822123214602470e-03,3.164711077534931860e-02,1.944846599371419238e-02,2.341000000000000000e+03
9.905266761779785156e-02,3.935396671295166016e-03,3.009716980159282684e-03,-2.275845501571893692e-03,1.493474246474413292e-02,-1.246445297889242632e-02,2.342000000000000000e+03
3.778946399688720703e-02,-4.903256893157958984e-03,2.494326978921890259e-02,-2.809006161987781525e-02,7.090339328856032353e-02,-1.012165855808899728e-02,2.343000000000000000e+03
-1.894736289978027344e-02,-2.580583095550537109e-03,-2.775963023304939270e-02,-1.330985501408576965e-02,2.193666525631599029e-02,4.628535852053472510e-03,2.344000000000000000e+03
-5.684137344360351562e-03,-1.161336898803710938e-03,-2.042206469923257828e-03,4.143090700381435454e-05,-7.433029056435058735e-04,-3.271186590761282487e-03,2.345000000000000000e+03
-3.579020500183105469e-03,-9.676814079284667969e-04,-3.237630589865148067e-04,-1.456055440939962864e-03,-9.198625080548694655e-03,-7.744083635332632554e-03,2.346000000000000000e+03
-1.578986528329551220e-03,3.870725631713867188e-04,-1.138448715209960938e-03,6.647071131737902761e-05,1.794046658571701869e-02,1.395298554746338127e-02,2.347000000000000000e+03
-1.263141632080078125e-03,5.806684494018554688e-04,-1.699092681519687176e-03,-9.117339504882693291e-04,-1.405404357197603815e-02,-3.365644338013201731e-03,2.348000000000000000e+03
-1.052618026733398438e-04,1.871049404144287109e-03,-1.075787702575325966e-03,-2.572129305917769670e-04,5.925070239592322707e-03,7.369915019379336130e-03,2.349000000000000000e+03
1.052618026733398438e-04,2.064526081085205078e-03,-1.774332253262400627e-03,-8.890297031030058861e-04,-2.656987232989038716e-02,-2.220868770446005058e-02,2.350000000000000000e+03
3.157854080200195312e-04,1.806318759918212891e-03,-1.086207455955445766e-03,-2.540686400607228279e-04,-7.409209442491793141e-03,-1.119268252085081627e-02,2.351000000000000000e+03
-3.157854080200195312e-04,-3.870725631713867188e-04,-1.244038692675530910e-03,2.329325216123834252e-04,-2.341268364525816992e-02,-5.507868204535415479e-03,2.352000000000000000e+03
-8.421540260314941406e-04,-1.935541629791259766e-03,-9.349674219265580177e-04,-4.765339836012572050e-04,6.240867709870201452e-03,5.002254917916504340e-03,2.353000000000000000e+03
-5.263090133666992188e-04,-2.064526081085205078e-03,-1.832630601711571217e-03,-5.415586056187748909e-04,-6.103319099813653281e-03,-1.061718559937890882e-03,2.354000000000000000e+03
-4.211068153381347656e-04,-1.290202140808105469e-03,-1.538112061098217964e-03,-7.730253855697810650e-04,-7.489739731552980118e-03,-5.900457852535345715e-03,2.355000000000000000e+03
-2.105295658111572266e-03,-1.935362815856933594e-04,-1.306622521951794624e-03,1.610627805348485708e-04,1.417335234402461452e-03,5.374711091425621312e-03,2.356000000000000000e+03
-2.148747444152832031e-04,-1.056432723999023438e-03,-1.274563721381127834e-03,2.904236025642603636e-04,-7.318109630253921694e-03,6.398836221607084873e-03,2.357000000000000000e+03
-4.100739955902099609e-03,-1.266241073608398438e-03,-1.016995054669678211e-03,-9.072747343452647328e-05,-5.872842270150391286e-04,2.450654690712317230e-03,2.358000000000000000e+03
-6.842196453362703323e-03,-1.289844512939453125e-04,-2.255084924399852753e-03,-2.475544344633817673e-03,5.728674385668597324e-03,-2.395827704563147087e-03,2.359000000000000000e+03
-6.421029567718505859e-03,-2.322614192962646484e-03,-3.782523330301046371e-03,-4.555687773972749710e-03,-1.583620528240636816e-02,-8.594880915452351999e-03,2.360000000000000000e+03
-2.210438251495361328e-03,-1.291036605834960938e-04,-1.617448520846664906e-03,-3.627939440775662661e-04,3.068656157453020228e-02,4.746461946214086680e-02,2.361000000000000000e+03
-1.473605632781982422e-03,-5.161166191101074219e-04,1.099036308005452156e-03,7.854714058339595795e-03,2.377558716050742760e-02,4.698936423930666351e-02,2.362000000000000000e+03
2.347356081008911133e-02,1.742124557495117188e-03,2.541186101734638214e-02,3.316208720207214355e-02,3.826616443677721691e-02,6.334223408406725042e-02,2.363000000000000000e+03
1.005262732505798340e-01,6.548374891281127930e-02,6.630270928144454956e-02,2.732861600816249847e-02,9.025610369096170871e-02,3.443699469139493985e-02,2.364000000000000000e+03
1.621049642562866211e-02,4.238700866699218750e-02,1.771951019763946533e-01,1.500003878027200699e-02,7.374451408382753925e-02,1.884372013734614271e-02,2.365000000000000000e+03
-1.231569051742553711e-02,-1.277416851371526718e-02,1.915595121681690216e-02,-4.379220481496304274e-04,3.444759144495179726e-02,2.444254806554468917e-03,2.366000000000000000e+03
-2.736866474151611328e-03,1.877421140670776367e-02,1.695408821105957031e-01,4.343778640031814575e-02,5.622323626461422919e-02,4.568293364722286753e-02,2.367000000000000000e+03
8.315801620483398438e-03,2.509689331054687500e-02,1.976095736026763916e-01,3.723197802901268005e-02,1.177995558511639729e-01,3.567503301315788633e-02,2.368000000000000000e+03
5.557888746261596680e-02,3.677308559417724609e-03,1.042233780026435852e-01,4.539517313241958618e-02,1.033446182653250389e-01,4.203792539404771489e-02,2.369000000000000000e+03
1.295790076255798340e-01,9.032487869262695312e-04,3.172500431537628174e-02,-1.718226820230484009e-02,8.688445464230198922e-02,7.877341460549858176e-04,2.370000000000000000e+03
-1.705265045166015625e-02,0.000000000000000000e+00,-3.682266175746917725e-02,-2.112851291894912720e-02,-6.576607101179909876e-03,-1.226030220729812381e-02,2.371000000000000000e+03
-2.147358655929565430e-02,0.000000000000000000e+00,-3.361177816987037659e-02,-8.744479157030582428e-03,-5.844854081593631179e-03,-6.950607689871657335e-03,2.372000000000000000e+03
-4.105269908905029297e-03,0.000000000000000000e+00,-8.100537583231925964e-03,-9.204570087604224682e-04,2.164763515499146251e-02,-8.413014709399035951e-03,2.373000000000000000e+03
-3.052651882171630859e-03,0.000000000000000000e+00,3.616556152701377869e-02,-8.091297931969165802e-03,5.392178749347209532e-02,-7.153499649270589344e-05,2.374000000000000000e+03
-3.578901290893554688e-03,-1.290261745452880859e-03,8.485507220029830933e-03,-6.936929188668727875e-03,8.184725477458698606e-02,1.063815035631066053e-02,2.375000000000000000e+03
4.736781120300292969e-03,-5.548596382141113281e-03,4.940035939216613770e-02,-1.742211356759071350e-02,7.434100605145488316e-02,1.006772876868544664e-02,2.376000000000000000e+03
-4.631519317626953125e-03,-4.644989967346191406e-03,6.963645108044147491e-03,-3.128693671897053719e-03,1.309332034293575475e-02,3.976108286330715114e-03,2.377000000000000000e+03
-9.472966194152832031e-04,-3.483831882476806641e-03,-1.650055870413780212e-03,-7.446836098097264767e-04,-2.144038815614646154e-03,-5.641366895355437450e-03,2.378000000000000000e+03
-5.263686180114746094e-04,-2.000033855438232422e-03,-1.322125550359487534e-03,1.649878104217350483e-04,-1.119983623749654100e-03,1.177763745114723815e-02,2.379000000000000000e+03
-3.368556499481201172e-03,-1.032233238220214844e-03,-2.709637163206934929e-03,2.659038000274449587e-04,-1.650064300740616829e-02,-8.053699023049754047e-03,2.380000000000000000e+03
-1.368403434753417969e-03,-1.483917236328125000e-03,-1.825273619033396244e-03,-8.378053316846489906e-04,-8.340598007247068679e-04,-1.153450556436702579e-03,2.381000000000000000e+03
-1.473724842071533203e-03,-2.129077911376953125e-03,-1.119319349527359009e-03,-5.818336503580212593e-04,-1.228826018606632431e-03,-3.803968713814442903e-04,2.382000000000000000e+03
-1.789510250091552734e-03,-1.096844673156738281e-03,-7.684235461056232452e-04,-9.454505052417516708e-04,1.041583348533237086e-02,3.719694301778792012e-03,2.383000000000000000e+03
-1.157879829406738281e-03,-1.290321350097656250e-03,-1.200029277242720127e-03,1.371838152408599854e-04,-3.858893472802105151e-03,3.320416954415067456e-03,2.384000000000000000e+03
-4.211068153381347656e-04,-9.676814079284667969e-04,-1.259801676496863365e-03,2.871166507247835398e-04,1.696421041414986064e-02,1.570914657033972706e-02,2.385000000000000000e+03
-4.209876060485839844e-04,-8.386373519897460938e-04,-9.394913795404136181e-04,5.525586311705410480e-04,5.744420947301209779e-04,1.563096470018088269e-02,2.386000000000000000e+03
1.053214073181152344e-04,3.871321678161621094e-04,-1.223720144480466843e-03,3.446414484642446041e-04,-1.506055616634638383e-04,-5.434615369724754563e-04,2.387000000000000000e+03
-6.316304206848144531e-04,6.443262100219726562e-05,-1.263082842342555523e-03,3.158472245559096336e-04,-8.119026970898612916e-05,2.883447220902668473e-03,2.388000000000000000e+03
4.210472106933593750e-04,-4.515647888183593750e-04,-9.399457485415041447e-04,5.565375322476029396e-04,5.247334076513787693e-03,1.001387577713241939e-02,2.389000000000000000e+03
-6.316304206848144531e-04,-3.225803375244140625e-04,-1.223783125169575214e-03,3.451924712862819433e-04,-6.487033997845337296e-03,-5.738305774703134077e-03,2.390000000000000000e+03
-2.104043960571289062e-04,-1.419365406036376953e-03,-9.345031576231122017e-04,5.606014747172594070e-04,2.389506532502139180e-03,7.761554343309717829e-03,2.391000000000000000e+03
-1.574695110321044922e-03,-8.117556571960449219e-04,-1.223029335960745811e-03,3.457552811596542597e-04,-1.321207874859453568e-03,5.152893884217968345e-04,2.392000000000000000e+03
-2.636075019836425781e-03,-1.381754875183105469e-03,-1.009858096949756145e-03,-8.306465315399691463e-05,1.786217516734467381e-03,3.780703602444923650e-03,2.393000000000000000e+03
4.211664199829101562e-04,-3.225803375244140625e-04,-1.233465154655277729e-03,2.566147013567388058e-04,-2.015484755181873311e-02,-2.964968199041490005e-03,2.394000000000000000e+03
-2.315759658813476562e-03,-2.193629741668701172e-03,1.860738499090075493e-03,-1.486949389800429344e-03,-2.131970790201265231e-02,-1.701825402215556560e-03,2.395000000000000000e+03
-8.421540260314941406e-04,-6.709754467010498047e-03,-4.051488824188709259e-03,-2.840560395270586014e-03,1.936333455956074090e-02,-7.815525873198447826e-03,2.396000000000000000e+03
-1.610517501831054688e-02,-5.529028177261352539e-02,-6.466034799814224243e-02,-7.703996449708938599e-02,-8.433950500243270199e-02,-7.398153926644734923e-02,2.397000000000000000e+03
-8.347368240356445312e-02,-6.980633735656738281e-02,-1.585555821657180786e-01,-1.151129379868507385e-01,-1.568041476604378204e-01,-5.539658629892230124e-02,2.398000000000000000e+03
-2.218947410583496094e-01,-1.739355921745300293e-01,-1.579753905534744263e-01,-1.414705216884613037e-01,-1.868493668101791627e-01,-1.203994981605216452e-01,2.399000000000000000e+03
-1.312631666660308838e-01,-5.851614475250244141e-02,-1.145423501729965210e-01,-7.861912995576858521e-02,-1.368806088344030059e-01,-8.260402077912587515e-02,2.400000000000000000e+03
-2.852627635002136230e-02,-7.658058404922485352e-02,-2.894503623247146606e-02,-1.259930990636348724e-02,-2.555193453286008776e-02,-1.315938643380765161e-02,2.401000000000000000e+03
-4.147371649742126465e-02,-6.451606750488281250e-03,-4.973742738366127014e-02,-3.045221418142318726e-02,-7.370551803604996621e-02,-3.206000133514708139e-02,2.402000000000000000e+03
-1.389470696449279785e-02,1.225769636221230030e-03,-3.304271399974822998e-02,-2.507687918841838837e-02,-6.459325808075533359e-02,-3.632447721674214591e-02,2.403000000000000000e+03
-3.157883649691939354e-03,-5.483806133270263672e-03,-5.118937790393829346e-02,-4.045340046286582947e-02,-9.094677972350950768e-02,-5.543452937065929120e-02,2.404000000000000000e+03
-1.052618026733398438e-04,3.096759319305419922e-03,-1.275761611759662628e-02,-1.444457005709409714e-02,-7.143153354247999687e-02,-3.522864387444046841e-02,2.405000000000000000e+03
-1.578956842422485352e-03,1.212906837463378906e-02,-3.317617997527122498e-02,1.934769749641418457e-02,-6.157829921853874566e-03,-3.407310563957294258e-03,2.406000000000000000e+03
-5.252632498741149902e-02,1.406443119049072266e-02,-6.827883422374725342e-02,3.549889847636222839e-02,-3.005205427901458393e-02,5.578353211526110300e-03,2.407000000000000000e+03
-9.873685985803604126e-02,8.709669113159179688e-03,-6.757622957229614258e-02,1.414608955383300781e-02,-5.201015626514049472e-02,-9.882052641816185812e-03,2.408000000000000000e+03
4.421055316925048828e-03,1.974195428192615509e-02,-3.189269453287124634e-02,7.963120937347412109e-03,-2.451498601646306952e-02,-1.562174016479911387e-02,2.409000000000000000e+03
4.842124879360198975e-03,-1.464515924453735352e-02,-6.444929167628288269e-03,-7.208500057458877563e-03,-1.431474405464960853e-02,-1.285688051849642743e-02,2.410000000000000000e+03
-8.421242237091064453e-04,-3.741919994354248047e-03,1.605857250979170203e-04,-5.734906531870365143e-03,-3.266013872176287691e-02,-2.434081886727224031e-02,2.411000000000000000e+03
-6.315708160400390625e-04,-3.419339656829833984e-03,1.891194144263863564e-03,-1.176237594336271286e-03,-1.261283654826961254e-02,-1.087159820679894917e-02,2.412000000000000000e+03
3.263130551204085350e-03,-3.354847431182861328e-03,6.209446000866591930e-04,-4.692006390541791916e-03,-1.732443226189772645e-02,-1.125903241952475042e-02,2.413000000000000000e+03
7.368624210357666016e-04,-3.225803375244140625e-03,3.357365203555673361e-04,-3.226852975785732269e-03,-3.122212315836847552e-02,-1.374540149012870582e-02,2.414000000000000000e+03
7.368415594100952148e-03,-6.838679313659667969e-03,2.972595393657684326e-03,-1.335742563242092729e-04,2.792103121364686302e-03,1.194605933813697174e-02,2.415000000000000000e+03
1.894742250442504883e-03,-3.935515880584716797e-03,1.460250467061996460e-03,1.635430526221171021e-04,-7.352705245466495398e-03,-5.786784921466558984e-03,2.416000000000000000e+03
-3.158003091812133789e-04,-9.677410125732421875e-04,1.092934282496571541e-03,3.851841029245406389e-04,-1.962872192051712261e-03,-3.565925378347795105e-03,2.417000000000000000e+03
7.368475198745727539e-04,-7.096529006958007812e-04,3.081726317759603262e-04,5.957427201792597771e-04,5.713254316694893475e-03,-1.383957532294893822e-03,2.418000000000000000e+03
-2.105236053466796875e-04,6.455183029174804688e-05,-1.055797183653339744e-04,3.339659888297319412e-04,-6.848550836870082037e-03,-5.909580575319428597e-03,2.419000000000000000e+03
5.263239145278930664e-04,-3.871321387123316526e-04,-1.628798199817538261e-04,2.977128024213016033e-04,2.438380204933254802e-04,-4.842268136195648776e-04,2.420000000000000000e+03
1.473680255003273487e-03,-1.290440559387207031e-04,1.577731454744935036e-04,5.373700987547636032e-04,-3.444791195637453285e-03,-4.552849786467638715e-03,2.421000000000000000e+03
1.263156533241271973e-03,5.806684494018554688e-04,2.055582124739885330e-03,1.073604333214461803e-03,-9.718107873171177857e-03,1.165203547769777526e-02,2.422000000000000000e+03
1.578956958837807178e-03,1.870930194854736328e-03,-4.803475167136639357e-04,6.614784360863268375e-04,-8.529887505103195267e-04,-8.127438461602298769e-04,2.423000000000000000e+03
5.131512880325317383e-04,3.871321678161621094e-04,-1.160133862867951393e-03,3.597256145440042019e-04,-5.430240326041335663e-03,-7.434048901345802207e-03,2.424000000000000000e+03
5.394667387008666992e-04,-5.960464477539062500e-08,-9.256884804926812649e-04,5.626141792163252831e-04,-1.937090622383763616e-02,-9.271941677039152729e-03,2.425000000000000000e+03
6.421059370040893555e-03,-1.934766769409179688e-04,5.370070226490497589e-03,2.155469730496406555e-03,1.564521633513571430e-02,-6.960230327768934799e-03,2.426000000000000000e+03
7.052630186080932617e-03,0.000000000000000000e+00,3.555124159902334213e-03,4.016962368041276932e-03,3.200801569461120266e-02,3.569178579638093707e-04,2.427000000000000000e+03
1.631575822830200195e-02,2.580285072326660156e-04,4.207606893032789230e-03,3.407601732760667801e-03,8.619708537871417775e-02,4.331910202188904435e-02,2.428000000000000000e+03
7.568426430225372314e-02,-1.012909412384033203e-02,6.546781957149505615e-02,-3.958252817392349243e-02,6.146756170054601398e-02,-3.180373028748917363e-02,2.429000000000000000e+03
-3.473713994026184082e-03,-1.574188470840454102e-02,-2.793585509061813354e-02,1.079960726201534271e-02,-5.548306329647090251e-03,-3.321691556790051791e-02,2.430000000000000000e+03
-4.631578922271728516e-02,-8.000016212463378906e-03,-4.390353709459304810e-02,9.177407249808311462e-03,-8.652646090750693020e-02,3.860233059314238657e-03,2.431000000000000000e+03
-5.126315727829933167e-02,-2.580285072326660156e-04,-6.581323593854904175e-02,-6.820415612310171127e-03,-1.301940771118523799e-01,-3.110607011111188314e-02,2.432000000000000000e+03
-3.136841207742691040e-02,-9.677410125732421875e-03,-4.437053203582763672e-02,-6.747792474925518036e-03,-9.355479411483713648e-02,-2.357021573698059314e-02,2.433000000000000000e+03
-2.800001204013824463e-02,-2.058067731559276581e-02,-1.264906227588653564e-01,-9.813074953854084015e-03,-1.516985858474981796e-01,-5.196921487689021291e-02,2.434000000000000000e+03
2.210527658462524414e-03,-3.032267093658447266e-03,-1.611941680312156677e-02,-3.501107217743992805e-03,-6.244779734074512589e-02,-1.896236903437475974e-02,2.435000000000000000e+03
8.420943631790578365e-04,-1.419305801391601562e-03,-2.380618127062916756e-03,-2.334021992282941937e-04,-2.283475138278756589e-03,-5.534566583706879150e-03,2.436000000000000000e+03
-3.157779574394226074e-04,-1.612961292266845703e-03,-4.779473820235580206e-04,2.191386156482622027e-04,-8.935843658614217588e-03,-6.817318672186489792e-03,2.437000000000000000e+03
-7.368475198745727539e-04,-5.806088447570800781e-04,-5.436592036858201027e-04,-1.573111396282911301e-03,-1.295880918308256469e-02,-5.136237133640308983e-03,2.438000000000000000e+03
2.105236053466796875e-04,-8.387267589569091797e-04,-2.235489519080147147e-04,3.360378832439891994e-05,-2.703062544698209280e-03,-1.761074807541451737e-03,2.439000000000000000e+03
-1.052618026733398438e-03,3.871023654937744141e-04,-1.792172552086412907e-04,2.561160072218626738e-04,-1.231212846305318465e-02,-6.794253656643545192e-03,2.440000000000000000e+03
8.421018719673156738e-04,9.677708148956298828e-04,-1.730778021737933159e-04,2.869314630515873432e-04,-7.464576849183224283e-03,-3.085925815483031576e-03,2.441000000000000000e+03
-1.052767038345336914e-04,8.322507143020629883e-03,-7.889921544119715691e-04,5.525329615920782089e-04,-1.805619352282761270e-02,-1.413597885845940816e-02,2.442000000000000000e+03
2.105385065078735352e-04,-2.967715263366699219e-03,-1.202877727337181568e-03,3.446378686930984259e-04,-1.521909901399665088e-04,1.213381483543640726e-02,2.443000000000000000e+03
8.421093225479125977e-04,-1.806437969207763672e-03,2.410162560408934951e-04,1.212649978697299957e-03,-7.200222360787655873e-03,1.214025646007943493e-02,2.444000000000000000e+03
5.578950047492980957e-03,0.000000000000000000e+00,-2.003863337449729443e-04,1.349077792838215828e-03,1.313116459278163006e-02,1.248774502848859491e-02,2.445000000000000000e+03
3.894723951816558838e-03,1.870959997177124023e-03,-1.121362322010099888e-03,4.549504665192216635e-04,-5.109192089717495833e-03,-1.858598781713377557e-03,2.446000000000000000e+03
-6.666481494903564453e-04,-8.279383182525634766e-04,2.081718062981963158e-03,1.402746071107685566e-03,1.057680359563550887e-03,-1.895823286144460162e-03,2.447000000000000000e+03
4.561394453048706055e-04,1.408606767654418945e-03,8.329184493049979210e-04,4.724159662146121264e-04,-1.984655350916408878e-03,-2.159575587739048785e-03,2.448000000000000000e+03
-5.263164639472961426e-04,1.096755266189575195e-03,2.867163624614477158e-03,3.791714843828231096e-04,1.987565387998380118e-03,3.723298301461341886e-03,2.449000000000000000e+03
6.315633654594421387e-04,1.741945743560791016e-03,2.646229695528745651e-04,8.095467346720397472e-04,-4.446707048068709867e-03,-1.980076212801745728e-03,2.450000000000000000e+03
2.631589770317077637e-03,2.387046813964843750e-03,1.843108097091317177e-03,4.425162915140390396e-04,-2.557528142848486397e-03,4.199678575977472406e-03,2.451000000000000000e+03
7.642106711864471436e-02,4.387139808386564255e-03,1.181754693388938904e-01,-1.724753063172101974e-03,9.423909560842957944e-02,3.570471341024727963e-02,2.452000000000000000e+03
1.295789480209350586e-01,-3.477415442466735840e-02,1.854459196329116821e-01,1.271061319857835770e-02,1.777856175338570210e-01,3.664359864543875744e-02,2.453000000000000000e+03
5.336844921112060547e-02,-7.045161724090576172e-02,8.683596551418304443e-02,-7.852165400981903076e-02,1.905942808033387337e-01,2.860095848011057207e-02,2.454000000000000000e+03
1.558947563171386719e-01,-1.064512133598327637e-02,1.757005304098129272e-01,-7.034833077341318130e-03,1.400297643395163050e-01,7.727876566732683195e-03,2.455000000000000000e+03
1.024209856986999512e-01,8.258044719696044922e-03,1.428813338279724121e-01,3.440476255491375923e-03,7.012931684887746542e-02,-6.885909937843659456e-03,2.456000000000000000e+03
5.947381258010864258e-02,8.838683366775512695e-03,1.607356071472167969e-01,6.178752984851598740e-03,5.687805222095221325e-02,-1.231535402441386040e-02,2.457000000000000000e+03
1.536822319030761719e-02,-2.129018306732177734e-03,7.159100472927093506e-02,-5.516615230590105057e-03,6.520672934671267740e-02,-9.231656284587330674e-03,2.458000000000000000e+03
5.989480018615722656e-02,-6.258040666580200195e-03,2.657152898609638214e-02,-2.193078165873885155e-03,1.709342231990085281e-02,-2.496743673787427120e-02,2.459000000000000000e+03
6.178939342498779297e-02,-2.581179141998291016e-04,9.252479672431945801e-02,-1.229928899556398392e-02,7.267865287371932936e-02,-7.651674083981374608e-03,2.460000000000000000e+03
-3.063154220581054688e-02,6.455183029174804688e-05,1.728117838501930237e-02,3.211659844964742661e-03,2.884127941340963730e-02,-3.473601734739290015e-03,2.461000000000000000e+03
-1.736837625503540039e-02,-1.154842972755432129e-02,8.769761770963668823e-03,-2.081396989524364471e-03,4.076094411283648355e-03,-4.908288461240029044e-03,2.462000000000000000e+03
-1.147377490997314453e-02,-4.967778921127319336e-03,1.402100315317511559e-03,-2.647263696417212486e-03,-4.208411945702206225e-03,-8.311338770337961535e-03,2.463000000000000000e+03
-8.842051029205322266e-03,-5.096793174743652344e-03,-1.625451818108558655e-02,-5.268958862870931625e-03,-1.055865693005664241e-02,-1.461125155405484932e-02,2.464000000000000000e+03
-3.157794475555419922e-03,1.258075237274169922e-02,-1.758206635713577271e-02,4.790279548615217209e-03,5.305316049464714467e-03,1.198725137275524766e-02,2.465000000000000000e+03
-8.105218410491943359e-03,3.032267093658447266e-03,-8.776172995567321777e-03,-1.229873741976916790e-03,1.611982604198303193e-02,-4.443576108394964308e-03,2.466000000000000000e+03
-7.158041000366210938e-03,-9.031891822814941406e-04,-2.523111179471015930e-03,4.586736904457211494e-04,-4.930157656271028088e-03,-1.695487158076519618e-03,2.467000000000000000e+03
-5.684196949005126953e-03,7.290244102478027344e-03,-3.141513327136635780e-03,-2.193448017351329327e-05,-7.763656309450750470e-04,1.329510355016910728e-03,2.468000000000000000e+03
-3.263056278228759766e-03,6.129056215286254883e-03,-2.450488042086362839e-03,1.483880478190258145e-04,-9.511923878461558957e-03,2.621936511030126260e-04,2.469000000000000000e+03
-5.368471145629882812e-03,8.838683366775512695e-03,-1.745251938700675964e-03,9.156580199487507343e-04,2.036237701603482719e-02,1.190150670910727904e-02,2.470000000000000000e+03
-5.789518356323242188e-03,6.838768720626831055e-03,-1.420313376002013683e-03,1.690697739832103252e-03,4.048225535248750617e-03,1.306821539524349873e-02,2.471000000000000000e+03
-4.420995712280273438e-03,2.838701009750366211e-03,-1.483351574279367924e-03,5.577059346251189709e-04,1.414771269324610614e-02,2.362847660606748335e-02,2.472000000000000000e+03
-1.894772052764892578e-03,1.806437969207763672e-03,-1.045909943059086800e-03,-5.371184670366346836e-05,3.200577848555319349e-03,4.002329804726728613e-03,2.473000000000000000e+03
-2.105236053466796875e-03,6.452202796936035156e-05,-1.238457974977791309e-03,2.606797206681221724e-04,-2.054762174681101783e-02,-3.200454911852473883e-03,2.474000000000000000e+03
-2.315878868103027344e-03,1.419335603713989258e-03,-9.365354781039059162e-04,5.488974275067448616e-04,-1.646490030018021855e-02,-9.660626162902419267e-03,2.475000000000000000e+03
-2.894759178161621094e-03,1.680105924606323242e-03,-1.223310828208923340e-03,3.441344015300273895e-04,-2.619503046777271749e-03,-1.464672710155989765e-03,2.476000000000000000e+03
-3.526270389556884766e-03,3.223150735720992088e-03,-1.263026148080825806e-03,3.157769970130175352e-04,-2.549330066294874797e-03,-3.683418049164971508e-03,2.477000000000000000e+03
-7.894694805145263672e-03,3.677397966384887695e-03,-1.268526189960539341e-03,3.118498134426772594e-04,-1.477559040194087459e-03,1.257321399285415975e-03,2.478000000000000000e+03
-1.010525226593017578e-02,1.012900471687316895e-02,-3.488890593871474266e-03,-1.007369719445705414e-03,-6.637391646041379545e-03,-8.085017006150718721e-03,2.479000000000000000e+03
-4.926323890686035156e-02,-5.161285400390625000e-03,-4.033036530017852783e-02,-1.105405483394861221e-02,-7.687360589760316998e-02,-3.607755992060024397e-02,2.480000000000000000e+03
-1.771578192710876465e-01,-2.522578835487365723e-02,-1.768682003021240234e-01,-3.815092891454696655e-02,-1.448851374333912645e-01,-3.376540495733637570e-02,2.481000000000000000e+03
-1.581052541732788086e-01,-1.896774768829345703e-02,-1.796814352273941040e-01,-1.142173931002616882e-01,-1.573477961328535457e-01,-1.220296757213281680e-01,2.482000000000000000e+03
-6.736843287944793701e-02,-4.645165801048278809e-02,-1.702059805393218994e-01,-9.221620857715606689e-02,-1.166397453141030383e-01,-5.776468127799816443e-02,2.483000000000000000e+03
-1.168419420719146729e-02,-3.367742896080017090e-02,-4.364484921097755432e-02,-2.533422596752643585e-02,-9.986885007170087647e-02,-5.521702843877029920e-02,2.484000000000000000e+03
-4.210472106933593750e-04,-3.006449341773986816e-02,-2.111253142356872559e-02,-2.508565038442611694e-02,-6.690348388283950953e-02,-3.789175671992817129e-02,2.485000000000000000e+03
4.315763711929321289e-03,-4.238708317279815674e-02,-7.711374200880527496e-03,-2.733469009399414062e-02,-6.560439130273820751e-03,-2.288930611437667295e-02,2.486000000000000000e+03
5.999967455863952637e-03,-6.245163083076477051e-02,-4.973758943378925323e-03,-7.194497436285018921e-02,-5.304743205921447213e-03,-6.849159768550894256e-02,2.487000000000000000e+03
9.894788265228271484e-03,-1.103226840496063232e-02,-8.904719725251197815e-03,-3.518033400177955627e-02,3.894876279323167267e-03,-5.448429072349902924e-02,2.488000000000000000e+03
3.894716501235961914e-03,6.452202796936035156e-05,-2.529200399294495583e-03,-6.516536697745323181e-03,-6.615829715744148132e-03,-9.202297192162922634e-03,2.489000000000000000e+03
1.789450645446777344e-03,6.450713408412411809e-05,-7.207044400274753571e-03,-3.181161126121878624e-03,-2.096961974623567926e-02,-1.970371887951838374e-02,2.490000000000000000e+03
-3.894731402397155762e-03,2.258062362670898438e-03,-1.235021557658910751e-02,2.967701220768503845e-06,-5.446128019821117050e-02,-2.603079209987058107e-02,2.491000000000000000e+03
-7.263153791427612305e-03,1.483871042728424072e-02,-1.814469881355762482e-02,1.394843589514493942e-02,-5.164265415032076589e-02,-5.650033384929420421e-03,2.492000000000000000e+03
-1.263141632080078125e-03,7.096976041793823242e-04,-2.332509029656648636e-03,2.427843632176518440e-03,-2.066075479118367753e-02,-1.215220650248399759e-03,2.493000000000000000e+03
5.684242118149995804e-03,1.032233238220214844e-03,-1.722497399896383286e-03,9.974514832720160484e-04,3.427035290997526573e-03,-1.255597046665002381e-03,2.494000000000000000e+03
2.210542559623718262e-03,1.677438616752624512e-03,-5.821657396154478192e-05,6.342761334963142872e-04,-1.948095205421385145e-03,-5.685671993600927010e-03,2.495000000000000000e+03
2.631530165672302246e-03,1.290321350097656250e-03,-5.458138766698539257e-04,1.269417582079768181e-03,-2.195457073466133835e-03,1.541383161723919315e-05,2.496000000000000000e+03
9.473711252212524414e-04,2.645149827003479004e-03,-9.419289999641478062e-04,1.112699741497635841e-03,-1.578050378556739020e-03,-9.062762650982603141e-04,2.497000000000000000e+03
1.052632927894592285e-03,4.258051514625549316e-03,-1.224057748913764954e-03,4.222147690597921610e-04,-4.885588985125366435e-03,-2.182906334859152642e-03,2.498000000000000000e+03
2.105087041854858398e-04,4.580676555633544922e-03,-9.345412254333496094e-04,5.712682032026350498e-04,2.300078682848649692e-03,3.923814981395407075e-03,2.499000000000000000e+03
0.000000000000000000e+00,2.709716558456420898e-03,-1.223034574650228024e-03,3.472325042821466923e-04,-9.359466232897517557e-03,-4.729653745306761081e-03,2.500000000000000000e+03
4.342198371887207031e-04,2.099439501762390137e-03,-9.343995479866862297e-04,5.608840147033333778e-04,-4.352151022355421617e-03,6.250895322915006602e-03,2.501000000000000000e+03
-2.236813306808471680e-04,3.061846131458878517e-03,-3.631683648563921452e-04,1.258815405890345573e-03,-6.691053609690023052e-03,-4.497943575695551033e-03,2.502000000000000000e+03
2.105385065078735352e-04,3.741905093193054199e-03,-5.880462122149765491e-04,1.355909393168985844e-03,-3.258307360195722424e-03,2.296232125632707843e-03,2.503000000000000000e+03
-1.052767038345336914e-04,7.161289453506469727e-03,-1.175048993900418282e-03,4.558966029435396194e-04,-1.704474134748501513e-03,4.656873740715994359e-04,2.504000000000000000e+03
0.000000000000000000e+00,7.548391819000244141e-03,-3.472330747172236443e-03,7.773428689688444138e-03,7.542107741875803129e-05,1.194642432470505167e-02,2.505000000000000000e+03
8.210524916648864746e-03,3.651610016822814941e-02,-7.133878301829099655e-03,7.700283080339431763e-02,1.272024398933346845e-02,3.810268681103989863e-02,2.506000000000000000e+03
6.789475679397583008e-02,8.651609718799591064e-02,1.322310715913772583e-01,9.486955404281616211e-02,8.354511990192747817e-02,9.839386669738470204e-02,2.507000000000000000e+03
9.178945422172546387e-02,2.774202823638916016e-02,4.836716130375862122e-02,4.790712520480155945e-02,1.400891349788651041e-01,4.440174537087404616e-02,2.508000000000000000e+03
1.536842286586761475e-01,8.645118214190006256e-03,1.442996263504028320e-01,1.104705501347780228e-02,1.784132288149464785e-01,5.018535359135523066e-02,2.509000000000000000e+03
9.842097759246826172e-02,2.903252840042114258e-03,1.221368610858917236e-01,-4.006881266832351685e-02,7.993110942045689171e-02,-2.094677382517451392e-02,2.510000000000000000e+03
1.006317138671875000e-01,4.309681057929992676e-02,1.460316032171249390e-01,-4.222413524985313416e-03,1.438188209592112798e-01,2.781484924492927391e-02,2.511000000000000000e+03
-1.052737236022949219e-03,-1.651614904403686523e-02,1.832255870103836060e-01,1.365612726658582687e-02,8.640707481383458344e-02,4.860284850022988934e-03,2.512000000000000000e+03
-1.452624704688787460e-02,-7.032275199890136719e-03,1.183402761816978455e-01,1.490610884502530098e-03,2.758018695424624411e-02,-3.461707152526610765e-03,2.513000000000000000e+03
-1.157897710800170898e-02,-2.967715263366699219e-03,1.987481303513050079e-02,2.249222714453935623e-03,5.241761382983156636e-03,-2.684752206108947936e-04,2.514000000000000000e+03
-9.052574634552001953e-03,-2.709656720981001854e-03,1.049292855896055698e-03,-1.640715636312961578e-04,9.127382855895760372e-03,-2.093638483049359289e-03,2.515000000000000000e+03
-5.684256553649902344e-03,4.451543092727661133e-03,6.334279198199510574e-03,-1.484701875597238541e-02,-9.810017397418491214e-03,-1.154008566687170223e-02,2.516000000000000000e+03
-5.473732948303222656e-03,6.516158580780029297e-03,-7.380149909295141697e-04,-1.977261854335665703e-03,-1.048378020271023559e-02,-4.105754830495134122e-03,2.517000000000000000e+03
-5.999922752380371094e-03,1.529034972190856934e-02,-1.524219755083322525e-02,-1.229578978382050991e-03,-1.431337496144280408e-02,-6.277424910570705840e-03,2.518000000000000000e+03
-4.526376724243164062e-03,5.483835935592651367e-03,-4.725318402051925659e-03,-4.816772998310625553e-04,-2.370801631410657251e-02,-8.339132109213664990e-03,2.519000000000000000e+03
-3.684282302856445312e-03,1.032263040542602539e-02,-1.872946857474744320e-03,-9.740490349940955639e-04,3.475528902036284506e-03,5.994806768541138808e-03,2.520000000000000000e+03
-2.210438251495361328e-03,7.548332214355468750e-03,-1.279185293242335320e-03,-9.831206407397985458e-04,-3.155172333393707618e-02,-5.093566709279517823e-03,2.521000000000000000e+03
-3.578901290893554688e-03,1.116129755973815918e-02,-1.270764041692018509e-03,1.319669245276600122e-04,1.214968011951089721e-03,-7.526850619115954544e-03,2.522000000000000000e+03
-2.736866474151611328e-03,-5.419343709945678711e-03,-1.269597792997956276e-03,2.863941772375255823e-04,1.578319580096465558e-03,1.141179277634873923e-02,2.523000000000000000e+03
-2.315878868103027344e-03,-2.645194530487060547e-03,-1.269436208531260490e-03,3.077806322835385799e-04,-1.355226080935523214e-03,5.500825095911821006e-04,2.524000000000000000e+03
-3.574430942535400391e-03,-2.836019033566117287e-03,-1.269413856789469719e-03,3.107424126937985420e-04,-3.469953047839258176e-03,-4.195517258518854931e-03,2.525000000000000000e+03
-1.583337783813476562e-03,-1.873642206192016602e-03,-1.269410713575780392e-03,3.111526020802557468e-04,-3.777642066175257440e-03,-5.741376127136210705e-03,2.526000000000000000e+03
-9.472966194152832031e-04,-1.483827829360961914e-03,-2.935335505753755569e-03,-1.167770242318511009e-03,-9.204591813320561755e-03,-1.813090827669161520e-02,2.527000000000000000e+03
-1.157939317636191845e-03,-1.935511827468872070e-03,-1.500122365541756153e-03,1.063950257957912982e-04,-4.344789957261951940e-03,-2.088203240918184989e-03,2.528000000000000000e+03
-1.578986528329551220e-03,1.096755266189575195e-03,-1.301361364312469959e-03,2.828527649398893118e-04,-9.742279733972125655e-03,-5.401949296620411900e-03,2.529000000000000000e+03
-5.157947540283203125e-03,2.051612734794616699e-02,-5.560280289500951767e-03,6.533303298056125641e-03,7.284965006181254310e-04,3.690914967073188890e-02,2.530000000000000000e+03
-2.315783686935901642e-02,2.716127038002014160e-02,-1.394026167690753937e-02,1.739766635000705719e-02,-2.377500401528465090e-02,5.023945702581933404e-02,2.531000000000000000e+03
-9.421050548553466797e-02,1.006454229354858398e-02,-2.174837701022624969e-02,-2.199648646637797356e-03,-8.564026922938694497e-02,-1.263820988231345588e-02,2.532000000000000000e+03
-1.083158254623413086e-01,6.449222564697265625e-05,-2.963690273463726044e-02,-1.973866485059261322e-02,-1.160781059885920286e-01,-3.633968240185492249e-02,2.533000000000000000e+03
-4.063165187835693359e-02,3.129026293754577637e-02,-5.197992548346519470e-03,-2.465467434376478195e-03,-3.497078277203513608e-02,-1.042209880473832229e-02,2.534000000000000000e+03
-4.210501909255981445e-03,2.838790416717529297e-03,-1.813475275412201881e-03,-7.332162931561470032e-05,1.139728994471589374e-02,1.623779563938998471e-02,2.535000000000000000e+03
-8.421242237091064453e-04,2.774178748950362206e-03,8.936907164752483368e-03,1.625878177583217621e-02,3.804592360102443394e-03,2.931991018676516347e-02,2.536000000000000000e+03
-9.789437055587768555e-03,1.554834842681884766e-02,-3.254292998462915421e-03,2.359583275392651558e-03,-1.789714383254548125e-02,3.257451288709511950e-02,2.537000000000000000e+03
-5.894750356674194336e-03,3.212904930114746094e-02,1.939057721756398678e-03,2.352495444938540459e-03,-1.893105335348721496e-02,2.535821784324321371e-02,2.538000000000000000e+03
-4.210174083709716797e-04,-1.896774768829345703e-02,8.781280368566513062e-03,5.805228371173143387e-03,-7.017572552917350492e-03,-2.934250114076358829e-03,2.539000000000000000e+03
4.210174083709716797e-04,-1.167738437652587891e-02,2.792987972497940063e-03,6.434336537495255470e-04,2.910286378018511755e-02,1.440083474429598720e-02,2.540000000000000000e+03
6.316006183624267578e-04,-4.129052162170410156e-03,-3.381629358045756817e-04,-1.442288514226675034e-03,-5.505956125183786298e-03,-8.069657478313674304e-03,2.541000000000000000e+03
9.473562240600585938e-04,-2.129018306732177734e-03,-1.140442909672856331e-03,6.837728869868442416e-05,1.342118937945224744e-03,-5.968397772481925934e-03,2.542000000000000000e+03
2.631574869155883789e-03,7.741928100585937500e-03,-3.061968891415745020e-04,2.609317307360470295e-04,-2.813825172615747050e-03,-5.608242422884268663e-03,2.543000000000000000e+03
4.210531711578369141e-03,5.096793174743652344e-03,-1.136015984229743481e-03,3.042543539777398109e-04,1.104127832322099323e-02,1.214163098396348062e-02,2.544000000000000000e+03
1.684218645095825195e-03,1.289844512939453125e-04,2.300459163961932063e-05,5.382759845815598965e-04,-1.782301263106411682e-03,9.737565638491402220e-04,2.545000000000000000e+03
4.211068153381347656e-04,1.419365522451698780e-03,-4.578498483169823885e-04,5.869031301699578762e-04,-3.567181071675307180e-03,2.163984435981869403e-03,2.546000000000000000e+03
-1.052618026733398438e-04,-1.161217689514160156e-03,7.626718725077807903e-04,1.851320033892989159e-03,-1.049720432127898562e-02,-3.632017553793470688e-03,2.547000000000000000e+03
-1.052618026733398438e-04,6.451010704040527344e-04,2.004455018322914839e-04,1.682204427197575569e-03,7.043249559257169778e-03,1.836689819025427717e-02,2.548000000000000000e+03
-2.281069755554199219e-04,2.983808517456054688e-04,-1.065851654857397079e-03,5.010848399251699448e-04,1.044072349819513690e-04,-1.397018906674679650e-03,2.549000000000000000e+03
1.228153705596923828e-04,3.185451030731201172e-03,-6.181728094816207886e-03,1.082897651940584183e-02,-1.254161524689711982e-04,8.147430568158475772e-03,2.550000000000000000e+03
6.315708160400390625e-04,9.290338493883609772e-03,1.266717212274670601e-03,1.842071861028671265e-02,-3.900851698360074948e-03,1.769547627700251979e-02,2.551000000000000000e+03
1.052677631378173828e-03,2.483874559402465820e-02,1.227728789672255516e-03,1.024561002850532532e-01,2.395977500912849223e-02,7.055113814991553767e-02,2.552000000000000000e+03
8.420943631790578365e-04,5.161225795745849609e-03,3.853425150737166405e-03,1.427140235900878906e-01,3.193318841532644115e-02,9.317748643205803205e-02,2.553000000000000000e+03
-3.578990697860717773e-03,-2.877414226531982422e-02,-5.221788585186004639e-02,5.505825579166412354e-02,-5.875220167823158590e-02,4.125712205402898292e-02,2.554000000000000000e+03
-1.421052217483520508e-02,-4.787093400955200195e-02,-1.328900009393692017e-01,-1.077491119503974915e-01,-1.208506351063505235e-01,-5.230013344339212722e-02,2.555000000000000000e+03
-4.863157868385314941e-02,-6.722578406333923340e-02,-7.989416271448135376e-02,-1.571310311555862427e-01,-1.140553341308674362e-01,-1.096960030187412727e-01,2.556000000000000000e+03
-8.568426966667175293e-02,-7.819353789091110229e-02,-9.019860625267028809e-02,-1.270834505558013916e-01,-1.154411984719132533e-01,-1.140338373176845721e-01,2.557000000000000000e+03
-6.168417632579803467e-02,-1.341290622949600220e-01,-8.293260633945465088e-02,-1.655218601226806641e-01,-1.567238110429514109e-01,-1.175787810086683649e-01,2.558000000000000000e+03
-4.063159227371215820e-02,-6.109680235385894775e-02,-1.264662593603134155e-01,-1.647293269634246826e-01,-1.190758700018079708e-01,-1.032554500384028628e-01,2.559000000000000000e+03
-8.631557226181030273e-03,-3.864516317844390869e-02,-5.044924095273017883e-02,-9.338269382715225220e-02,-9.471494453715934014e-02,-9.286491146457187540e-02,2.560000000000000000e+03
-5.894765257835388184e-03,-7.935479283332824707e-03,-4.462048783898353577e-02,-7.636397331953048706e-02,-6.865579956739509271e-02,-6.337714962640816907e-02,2.561000000000000000e+03
-1.999989151954650879e-03,4.516094923019409180e-04,-9.831998497247695923e-03,-1.609157770872116089e-02,-3.028327753593984539e-02,-4.450234296412602930e-02,2.562000000000000000e+03
4.105284810066223145e-03,1.367741823196411133e-02,8.810558938421308994e-04,-3.152998397126793861e-03,9.402896123535953166e-03,2.556679601839340066e-02,2.563000000000000000e+03
3.578931093215942383e-03,2.367740869522094727e-02,1.105100149288773537e-03,-1.637183049751911312e-05,5.807987531295744077e-03,1.579102878304516899e-02,2.564000000000000000e+03
1.894742250442504883e-03,1.961293816566467285e-02,3.949887584894895554e-03,-8.297627209685742855e-04,7.651281983354962790e-03,1.642417370067850158e-02,2.565000000000000000e+03
-9.473696351051330566e-03,-5.870983004570007324e-03,-2.782659372314810753e-03,-1.699790125712752342e-03,-2.332879912934870958e-02,-2.453625171965623242e-03,2.566000000000000000e+03
-6.315708160400390625e-04,-8.193552494049072266e-03,-8.025608025491237640e-03,-5.408481229096651077e-03,-2.026378987296695300e-02,-1.524266860974354820e-02,2.567000000000000000e+03
1.789465546607971191e-03,-7.677435874938964844e-03,-1.149847358465194702e-02,-1.345651037991046906e-02,-2.205040602961716445e-02,-1.563411087975552505e-02,2.568000000000000000e+03
2.631604671478271484e-03,4.516094923019409180e-04,1.119591412134468555e-03,-1.189388916827738285e-03,-1.132097400257947584e-02,-8.170557820917578873e-03,2.569000000000000000e+03
1.052618026733398438e-03,2.580732107162475586e-04,6.792775820940732956e-06,8.674509444972500205e-05,-1.805453515177912749e-03,-1.830605962146875099e-03,2.570000000000000000e+03
-1.052618026733398438e-04,2.000004053115844727e-03,-1.473174634156748652e-04,2.634754637256264687e-04,-1.191648802508993299e-03,-9.200601363613891692e-03,2.571000000000000000e+03
7.368624210357666016e-04,1.741945743560791016e-03,-1.686600298853591084e-04,2.879506500903517008e-04,1.953540557274280332e-02,5.064802549603286685e-03,2.572000000000000000e+03
-3.158003091812133789e-04,2.322569489479064941e-03,-2.571219520177692175e-04,1.221017213538289070e-03,8.873461908507351836e-03,1.093503463543241128e-03,2.573000000000000000e+03
5.263239145278930664e-04,1.483872416429221630e-03,-2.693729475140571594e-04,1.350236474536359310e-03,1.588177257219047789e-03,2.425283010070306000e-04,2.574000000000000000e+03
-2.105236053466796875e-04,2.000004053115844727e-03,2.097744029015302658e-03,7.620737887918949127e-04,-5.031051275218523244e-03,7.183178766485442956e-03,2.575000000000000000e+03
1.052469015121459961e-04,2.967715263366699219e-03,3.853381494991481304e-04,1.531355897895991802e-03,2.772397038631080335e-03,2.947627342378994486e-03,2.576000000000000000e+03
-1.052469015121459961e-04,3.161296248435974121e-03,2.719672629609704018e-03,1.455499907024204731e-03,-6.418366092739269391e-03,-1.092674225920409192e-03,2.577000000000000000e+03
4.210323095321655273e-04,4.645213484764099121e-03,-7.169667514972388744e-04,4.696887626778334379e-04,2.305662708226741131e-03,3.070334176362238265e-03,2.578000000000000000e+03
-1.052618026733398438e-04,6.580635905265808105e-03,-2.317392791155725718e-04,8.220823947340250015e-04,-7.614646050353002238e-03,-4.120559112808397373e-03,2.579000000000000000e+03
1.438587903976440430e-03,7.768809795379638672e-03,1.511655398644506931e-03,7.086840458214282990e-03,1.393664261194516030e-02,2.090399165744072363e-02,2.580000000000000000e+03
9.824633598327636719e-04,7.908627390861511230e-03,2.125532366335391998e-03,7.243904750794172287e-03,2.850493369809825595e-02,1.040372899658070782e-02,2.581000000000000000e+03
5.263090133666992188e-04,2.967745065689086914e-03,-1.728598726913332939e-03,4.692281130701303482e-03,-2.231951062243453521e-02,8.327004184392611252e-04,2.582000000000000000e+03
5.263239145278930664e-04,4.129007458686828613e-03,-2.670358633622527122e-03,7.621158147230744362e-04,-3.447239781904798406e-02,-4.295698305785133897e-03,2.583000000000000000e+03
1.157864928245544434e-03,2.206450700759887695e-02,-6.035794503986835480e-04,1.286683836951851845e-03,3.082500770644092114e-03,4.871505567871103892e-02,2.584000000000000000e+03
3.452634811401367188e-02,6.432254612445831299e-02,-2.309450879693031311e-02,9.298671782016754150e-02,1.777880026883948972e-02,6.059033243164035909e-02,2.585000000000000000e+03
5.336837470531463623e-02,7.890328764915466309e-02,-6.565056275576353073e-03,1.169154867529869080e-01,2.925500722452412106e-02,9.341250671921486060e-02,2.586000000000000000e+03
2.105265855789184570e-03,5.967739224433898926e-02,2.850920893251895905e-02,1.353049874305725098e-01,4.097113411497588231e-02,6.376331598139239887e-02,2.587000000000000000e+03
-1.442101597785949707e-02,1.032254099845886230e-02,-5.721781775355339050e-02,9.307892620563507080e-02,-2.209706233611541393e-02,5.003170977753690352e-02,2.588000000000000000e+03
-5.873684585094451904e-02,1.516136527061462402e-02,-8.168013393878936768e-02,-2.529853768646717072e-02,-6.739670357372062881e-02,-1.001841880689713360e-02,2.589000000000000000e+03
-1.442106068134307861e-02,-1.032266020774841309e-02,-2.662251517176628113e-02,-1.919906027615070343e-02,-3.725572413193134480e-02,-1.871642440654686101e-03,2.590000000000000000e+03
-8.631557226181030273e-03,-8.516073226928710938e-03,-7.685501128435134888e-02,2.306770300492644310e-03,-6.625164305154385147e-02,-1.850778214666704002e-02,2.591000000000000000e+03
-2.894737571477890015e-02,5.870938301086425781e-03,-6.310782581567764282e-02,-1.370156649500131607e-02,-1.311987463456745218e-01,-3.704128753943614072e-02,2.592000000000000000e+03
-6.315782200545072556e-03,2.580672502517700195e-03,-6.761486176401376724e-03,-4.231579601764678955e-03,-1.152374917153942135e-02,-4.176380702127557853e-03,2.593000000000000000e+03
-7.368475198745727539e-04,-1.929029822349548340e-02,-6.235396955162286758e-03,-1.078087277710437775e-02,-1.002959151515447900e-02,-9.107005605916373980e-03,2.594000000000000000e+03
-3.894753986969590187e-03,-3.619351983070373535e-02,-4.780709277838468552e-03,-1.069318223744630814e-02,-9.216428443076907229e-03,-6.076847318649547525e-03,2.595000000000000000e+03
-6.315783248282968998e-04,-1.509681344032287598e-02,-1.139543834142386913e-03,-3.084346652030944824e-03,-3.532328152081731787e-02,-2.232489903945311660e-02,2.596000000000000000e+03
-1.578941941261291504e-03,-1.670965552330017090e-02,3.840626959572546184e-05,-2.592213917523622513e-03,-1.383624237328362483e-02,-1.382331932745106684e-02,2.597000000000000000e+03
8.420943631790578365e-04,-4.774272441864013672e-03,-2.621346851810812950e-03,-3.845980158075690269e-03,-1.894923993849317867e-02,-1.453343758259095786e-02,2.598000000000000000e+03
4.210621118545532227e-04,-2.193599939346313477e-03,-9.816176316235214472e-05,-1.780186896212399006e-03,-8.743212553467216708e-03,1.889748477644559443e-03,2.599000000000000000e+03
3.157854080200195312e-04,-2.580583095550537109e-04,-1.980123051907867193e-04,-6.687382701784372330e-04,-3.970620853005701889e-03,-3.934261377686126826e-03,2.600000000000000000e+03
-5.263090133666992188e-04,-8.386969566345214844e-04,-1.756807032506912947e-04,1.588494196766987443e-04,-9.865563351288964000e-04,-3.311238042354308631e-03,2.601000000000000000e+03
-1.052692532539367676e-04,-1.935064792633056641e-04,-7.893526344560086727e-04,5.347950500436127186e-04,-6.289182072104493315e-04,-1.910790162208131360e-03,2.602000000000000000e+03
3.157928586006164551e-04,6.449222564697265625e-05,-8.743394282646477222e-04,5.868593580089509487e-04,-6.358780663372698427e-03,-5.566367009159800538e-03,2.603000000000000000e+03
1.052543520927429199e-04,-6.451308727264404297e-04,-8.861091337166726589e-04,5.940696573816239834e-04,-4.593833574486616556e-03,-4.953259465830472941e-03,2.604000000000000000e+03
2.105310559272766113e-04,3.870725631713867188e-04,-1.216327422298491001e-03,3.503902698867022991e-04,-4.885787807539898608e-03,1.287662363820496481e-03,2.605000000000000000e+03
0.000000000000000000e+00,0.000000000000000000e+00,1.966601470485329628e-03,6.236061453819274902e-04,-8.835398162725383031e-03,-6.815269505576870834e-03,2.606000000000000000e+03
-1.052618026733398438e-04,6.449222564697265625e-05,-8.212586981244385242e-04,3.544807259459048510e-04,4.494451855359127279e-04,2.898587853869760700e-03,2.607000000000000000e+03
2.105310559272766113e-04,1.612931489944458008e-03,2.021313877776265144e-03,6.241726223379373550e-04,2.037908852553504957e-04,-2.957240870384042486e-03,2.608000000000000000e+03
-9.211897850036621094e-05,-1.395165920257568359e-03,-1.187172252684831619e-03,4.688981454819440842e-03,9.433725959803851424e-03,4.590457851771367892e-03,2.609000000000000000e+03
-6.447285413742065430e-04,-8.628964424133300781e-04,-1.258021220564842224e-03,9.174899896606802940e-04,4.522719090659599317e-03,-5.599226981378435664e-04,2.610000000000000000e+03
8.421018719673156738e-04,1.419335603713989258e-03,-1.267833053134381771e-03,3.951803664676845074e-04,-3.775952075651733963e-03,-2.542441644110104981e-03,2.611000000000000000e+03
8.421242237091064453e-04,4.645258188247680664e-03,-1.269191852770745754e-03,3.228463174309581518e-04,6.933934317310708195e-03,-1.203983966031774155e-03,2.612000000000000000e+03
3.052629530429840088e-03,5.225807428359985352e-03,1.288167480379343033e-02,7.535964250564575195e-03,7.463144985893954697e-03,2.504316209923446168e-03,2.613000000000000000e+03
5.694736540317535400e-02,3.496769070625305176e-02,3.088306263089179993e-02,9.805541485548019409e-03,9.510169231980114546e-02,5.062212991110781601e-02,2.614000000000000000e+03
5.073682963848114014e-02,2.180647850036621094e-02,1.330996900796890259e-01,4.618724342435598373e-03,1.173890874914462756e-01,4.371455331989615445e-02,2.615000000000000000e+03
-4.947334527969360352e-03,1.670968532562255859e-02,1.556048821657896042e-02,1.129324082285165787e-03,8.797413333543602221e-02,2.901781391063407156e-02,2.616000000000000000e+03
1.368403434753417969e-03,6.341931223869323730e-02,7.738517224788665771e-02,3.211500123143196106e-02,1.147942510085471213e-01,5.983409967675790142e-02,2.617000000000000000e+03
-9.052634239196777344e-03,1.890319585800170898e-02,1.092660278081893921e-01,5.813641846179962158e-02,3.886221137184975305e-02,3.539003286318909147e-02,2.618000000000000000e+03
-1.810525543987751007e-02,-2.393543533980846405e-02,-9.907821193337440491e-03,2.348889829590916634e-03,-2.673853554749072714e-02,-7.326238081672320490e-03,2.619000000000000000e+03
-6.315857172012329102e-04,-5.999982357025146484e-03,-8.829432539641857147e-03,-3.448399016633629799e-03,-8.031416977594574291e-03,-8.106591983443656169e-03,2.620000000000000000e+03
-1.894742250442504883e-03,-8.903235197067260742e-03,-2.316389232873916626e-03,-2.094467345159500837e-04,-4.398790846166455992e-03,-4.212171712105416965e-03,2.621000000000000000e+03
2.105385065078735352e-04,-3.225862979888916016e-03,-1.414405298419296741e-03,2.391121670370921493e-04,5.053044330384226512e-04,1.089530473118160980e-03,2.622000000000000000e+03
5.263090133666992188e-04,-2.387047046795487404e-03,-1.289490493945777416e-03,3.012325905729085207e-04,8.600748309234296229e-04,-4.434670824417397128e-03,2.623000000000000000e+03
0.000000000000000000e+00,-9.677708148956298828e-04,-9.436029358766973019e-04,5.545135354623198509e-04,-9.398185095333744243e-03,1.805993160666694020e-03,2.624000000000000000e+03
5.263090133666992188e-04,-2.580642933025956154e-03,-1.224289531819522381e-03,3.449122013989835978e-04,7.361302067179664732e-03,2.911675922745882161e-03,2.625000000000000000e+03
-6.315708160400390625e-04,-9.677410125732421875e-04,-6.305862916633486748e-04,5.601244047284126282e-04,-1.304091119270545107e-03,-6.103655891226134056e-04,2.626000000000000000e+03
-2.105385065078735352e-04,-4.515945911407470703e-04,-1.180940191261470318e-03,3.456892154645174742e-04,1.124967775229857025e-03,1.419233572728037518e-04,2.627000000000000000e+03
3.158003091812133789e-04,-9.677410125732421875e-04,-1.257158233784139156e-03,3.159923071507364511e-04,-1.059829573247306200e-02,-1.692688942105879946e-02,2.628000000000000000e+03
-3.026425838470458984e-04,-3.226399421691894531e-04,-1.267713611014187336e-03,3.118796448688954115e-04,1.911888735238065351e-03,-2.432944702977168916e-03,2.629000000000000000e+03
1.973807811737060547e-04,-4.515945911407470703e-04,2.592060249298810959e-03,8.625124464742839336e-04,-4.263457237948520273e-04,4.581601327980494576e-04,2.630000000000000000e+03
-2.105236053466796875e-04,-5.160868167877197266e-04,-7.346396450884640217e-04,3.875666006933897734e-04,1.081275822699900857e-02,4.490902911782779228e-03,2.631000000000000000e+03
3.157854080200195312e-04,7.096827030181884766e-04,-9.456020779907703400e-04,3.022858290933072567e-04,6.347548297282123997e-03,1.500805783198555510e-03,2.632000000000000000e+03
-2.105385065078735352e-04,3.225803375244140625e-04,-1.224566483870148659e-03,3.099814639426767826e-04,8.023548109863831712e-03,4.842562616583001578e-03,2.633000000000000000e+03
1.052632927894592285e-03,2.838701009750366211e-03,7.371187675744295120e-03,3.318379167467355728e-03,3.929115456424714381e-03,9.198530729564335928e-03,2.634000000000000000e+03
-1.052632927894592285e-03,6.064504384994506836e-03,-3.752669552341103554e-03,2.219336293637752533e-02,-8.990265371126682226e-03,4.072671891389223475e-02,2.635000000000000000e+03
-1.589472591876983643e-02,-9.548366069793701172e-03,-2.920782379806041718e-02,1.550842355936765671e-02,-7.971090270943648193e-02,-5.693314385224579333e-03,2.636000000000000000e+03
-3.568422794342041016e-02,-6.225800514221191406e-02,-7.995615154504776001e-02,-7.904932647943496704e-02,-1.333341938532015547e-01,-5.143910683227659320e-02,2.637000000000000000e+03
-6.947368383407592773e-03,-6.303235888481140137e-02,-5.746820569038391113e-02,-1.538187712430953979e-01,-8.954119384721082042e-02,-1.199448646787839579e-01,2.638000000000000000e+03
-2.315774559974670410e-03,-8.083868026733398438e-02,-3.335109353065490723e-02,-1.051374524831771851e-01,-8.225866463764930359e-02,-1.046628460105907266e-01,2.639000000000000000e+03
-2.105459570884704590e-04,-8.161288499832153320e-02,-2.855734666809439659e-03,-6.176134198904037476e-02,-4.951359368408958517e-02,-1.025976821173495424e-01,2.640000000000000000e+03
1.052767038345336914e-04,-2.864518761634826660e-02,5.246283952146768570e-03,-6.591137498617172241e-02,-2.887324133409308047e-02,-5.916650149793323266e-02,2.641000000000000000e+03
1.368418335914611816e-03,-6.387099623680114746e-03,-3.387249540537595749e-03,-1.876959949731826782e-02,-9.197301314731731736e-03,-3.335015507942884483e-02,2.642000000000000000e+03
2.105236053466796875e-04,1.290321350097656250e-03,-1.131511409766972065e-03,-3.222501603886485100e-03,-1.147092937019067449e-02,-1.650953504613106304e-02,2.643000000000000000e+03
1.684196293354034424e-03,4.645153880119323730e-03,-1.809000503271818161e-03,1.566535065649077296e-04,-8.992522469107200322e-03,-9.144828309742614181e-03,2.644000000000000000e+03
-4.210472106933593750e-04,1.277419924736022949e-02,-2.832922851666808128e-03,2.157345879822969437e-03,-9.967953031643217443e-04,-1.207436049762450336e-03,2.645000000000000000e+03
-2.105236053466796875e-04,1.567746698856353760e-02,-1.485939370468258858e-03,5.668866797350347042e-04,-7.975203873596958815e-04,-1.444043446065051972e-03,2.646000000000000000e+03
1.052618026733398438e-04,1.303224265575408936e-02,-2.602861728519201279e-03,1.958604203537106514e-03,-1.270515370329405869e-03,-8.510038543718956294e-04,2.647000000000000000e+03
2.105236053466796875e-04,5.225837230682373047e-03,-8.982189465314149857e-04,1.452822471037507057e-03,1.064149074481868240e-02,1.624995862262945678e-02,2.648000000000000000e+03
3.158003091812133789e-04,3.225803375244140625e-03,-2.568406926002353430e-04,9.582354687154293060e-04,-1.667285721393341191e-02,1.809602767987317229e-02,2.649000000000000000e+03
-2.105385065078735352e-04,4.645153880119323730e-03,-2.693339774850755930e-04,1.313844113610684872e-03,-9.746342716370648418e-03,-6.700662752490815777e-03,2.650000000000000000e+03
-5.263239145278930664e-04,2.193540334701538086e-03,-9.036395931616425514e-04,1.118852407671511173e-03,-5.860282391910942579e-03,-8.267799561460065227e-03,2.651000000000000000e+03
2.105459570884704590e-04,1.483872416429221630e-03,-5.861797835677862167e-04,6.673064781352877617e-04,1.299048259771229397e-03,2.303490844540845295e-03,2.652000000000000000e+03
3.157705068588256836e-04,-1.290321350097656250e-03,-9.475192055106163025e-04,1.029314124025404453e-03,-3.670813134578398973e-03,-2.664616772261790834e-03,2.653000000000000000e+03
-2.105236053466796875e-03,-4.516243934631347656e-04,-4.440401215106248856e-03,-2.492085797712206841e-03,-2.767803841707205947e-02,-1.574304578040197633e-02,2.654000000000000000e+03
-6.421051919460296631e-03,-9.032040834426879883e-04,-3.982614725828170776e-02,-4.471295326948165894e-02,-7.745630185603147311e-02,-3.971011591926654205e-02,2.655000000000000000e+03
-2.210520207881927490e-03,-9.290322661399841309e-03,-1.978808268904685974e-02,1.345467660576105118e-02,-1.197370870392511222e-03,-3.302755354727615611e-02,2.656000000000000000e+03
-7.450580596923828125e-09,-2.703230082988739014e-02,-4.503847286105155945e-02,-9.759669750928878784e-02,-4.544651945846567287e-02,-6.190024701001606289e-02,2.657000000000000000e+03
1.052543520927429199e-04,-1.019355654716491699e-02,1.570172025822103024e-03,-7.794915139675140381e-02,-1.987204172525380841e-02,-6.400903068097862914e-02,2.658000000000000000e+03
-2.105236053466796875e-04,-6.000012159347534180e-03,-1.621889998205006123e-03,-2.482837438583374023e-02,-1.333212556581742092e-02,-2.532952865184245894e-02,2.659000000000000000e+03
1.052692532539367676e-04,-5.290314555168151855e-03,-1.731691416352987289e-03,-3.328011836856603622e-03,-6.714411637809725164e-03,-7.072030761258396581e-03,2.660000000000000000e+03
1.052543520927429199e-04,-1.225799322128295898e-03,-1.106159761548042297e-03,4.760069714393466711e-04,-5.342484438972228133e-03,-1.001467672386535668e-02,2.661000000000000000e+03
-5.263015627861022949e-04,7.741898298263549805e-04,-1.460899482481181622e-03,6.949192029424011707e-04,-4.258930351848544404e-03,-3.740349158822736664e-03,2.662000000000000000e+03
3.157779574394226074e-04,1.032248139381408691e-03,-1.510026981122791767e-03,7.252360810525715351e-04,-2.570507930044740874e-02,-1.306861835130379568e-02,2.663000000000000000e+03
4.210695624351501465e-04,3.225803375244140625e-03,-1.302733086049556732e-03,3.685553383547812700e-04,5.449077017186887417e-03,7.874663517212915353e-04,2.664000000000000000e+03
-2.235174179077148438e-08,2.580642700195312500e-03,-8.387087291339412332e-08,5.471810000017285347e-04,-4.945569998985099858e-03,-1.016066649755253959e-02,2.665000000000000000e+03
-1.052543520927429199e-04,1.096785068511962891e-03,1.100471708923578262e-03,1.267389045096933842e-03,-1.304951051967595532e-03,-1.081631198140836636e-03,2.666000000000000000e+03
5.263239145278930664e-04,3.032252192497253418e-03,-9.412080980837345123e-04,4.436375165823847055e-04,1.607228796990822772e-03,1.085949770450594931e-03,2.667000000000000000e+03
5.263090133666992188e-04,7.677420973777770996e-03,-6.680983351543545723e-04,1.243016333319246769e-03,-5.629215276011789726e-04,-2.357772713264261188e-05,2.668000000000000000e+03
-1.052543520927429199e-04,3.483876585960388184e-03,-1.186135224997997284e-03,4.402621707413345575e-04,1.235338778981898145e-02,1.882789465127099326e-03,2.669000000000000000e+03
9.473711252212524414e-04,-3.870874643325805664e-04,-1.257877564057707787e-03,3.290896129328757524e-04,7.037358543829697055e-03,1.007908653090611173e-03,2.670000000000000000e+03
-6.710737943649291992e-04,2.667307853698730469e-06,-1.040541799739003181e-03,9.824748849496245384e-04,-1.159419225537750009e-03,6.357809432250421944e-04,2.671000000000000000e+03
-6.578117609024047852e-05,3.198981285095214844e-04,-1.237714663147926331e-03,4.041800566483289003e-04,-4.899293824460748681e-03,-2.320650178628258509e-03,2.672000000000000000e+03
-7.368400692939758301e-04,1.096770167350769043e-03,-1.265020808205008507e-03,3.240926598664373159e-04,3.554020488722553495e-03,-1.784534658952924291e-03,2.673000000000000000e+03
-5.263164639472961426e-04,2.387106418609619141e-03,1.790428999811410904e-03,1.815912546589970589e-03,-1.058269177852011467e-02,-5.731028369647561682e-03,2.674000000000000000e+03
1.157894730567932129e-03,1.438714563846588135e-02,1.895262673497200012e-02,1.381032634526491165e-02,3.408893023148706902e-02,1.308708791879831246e-02,2.675000000000000000e+03
2.526317536830902100e-02,8.335478603839874268e-02,7.230378687381744385e-02,9.231728315353393555e-02,1.415108031227774177e-02,6.096375640198026247e-02,2.676000000000000000e+03
6.368419528007507324e-02,1.216129362583160400e-01,8.162039518356323242e-02,1.801901161670684814e-01,1.316759263917219869e-01,1.393181098940932117e-01,2.677000000000000000e+03
6.642104685306549072e-02,1.785160452127456665e-01,1.392522305250167847e-01,1.497002094984054565e-01,7.186172144727720479e-02,1.694924347638302464e-01,2.678000000000000000e+03
1.241052970290184021e-01,4.238712787628173828e-02,1.828881055116653442e-01,3.990872949361801147e-02,1.293207729049612453e-01,7.917351094319080573e-02,2.679000000000000000e+03
2.312630861997604370e-01,-7.548451423645019531e-03,1.894626021385192871e-01,1.108959224075078964e-02,1.342052524342847164e-01,4.097012612644324037e-02,2.680000000000000000e+03
1.031579971313476562e-01,-3.458058834075927734e-02,4.473089799284934998e-02,-2.380515448749065399e-02,1.213752605675466612e-01,3.254183688216238934e-02,2.681000000000000000e+03
6.589466333389282227e-02,1.193547248840332031e-02,5.775982141494750977e-02,-4.718503728508949280e-02,8.292077219290661105e-02,3.053979914520832395e-03,2.682000000000000000e+03
1.403158754110336304e-01,6.064534187316894531e-03,1.093537956476211548e-01,1.858978345990180969e-02,5.329463360695285701e-02,4.151865820913480665e-03,2.683000000000000000e+03
-3.252631425857543945e-02,-2.077418565750122070e-02,1.783921732567250729e-03,-3.031670581549406052e-03,-5.617895079901291666e-05,-2.189856172383120025e-02,2.684000000000000000e+03
-2.357888221740722656e-02,-2.645194530487060547e-03,-7.517997175455093384e-03,2.915201941505074501e-03,2.743804438037500404e-02,1.519764507502652240e-02,2.685000000000000000e+03
4.631340503692626953e-03,-1.264512538909912109e-02,9.233622997999191284e-02,1.022485364228487015e-02,4.256087693485710588e-02,-9.889571285986165083e-04,2.686000000000000000e+03
6.957900524139404297e-02,-5.870997905731201172e-03,5.414709821343421936e-02,-2.831677161157131195e-02,2.542515183329996376e-02,-1.737779926323490542e-02,2.687000000000000000e+03
-7.579028606414794922e-03,2.496773004531860352e-02,-1.337867323309183121e-02,-1.442521438002586365e-02,8.150080033690443315e-03,-3.831385156998906583e-03,2.688000000000000000e+03
2.315819263458251953e-03,1.761287450790405273e-02,-1.163701619952917099e-02,-1.465422101318836212e-02,-8.675815875612613581e-03,-7.391004754036312185e-03,2.689000000000000000e+03
1.052641868591308594e-02,-4.309672117233276367e-02,1.595414429903030396e-02,-1.863927766680717468e-02,5.831233033502059016e-02,-2.727775900262607855e-02,2.690000000000000000e+03
-2.315819263458251953e-03,1.458072662353515625e-02,6.457678228616714478e-02,-1.688769273459911346e-02,-1.704211782544540199e-02,-3.561298249630029389e-02,2.691000000000000000e+03
5.105256661772727966e-02,3.232246637344360352e-02,3.886609571054577827e-03,-1.424934808164834976e-02,-1.528304423913162680e-02,-4.396491965680748848e-02,2.692000000000000000e+03
-1.052606105804443359e-02,-1.141929719597101212e-02,-3.458362771198153496e-03,-4.209717269986867905e-03,-6.836504052851744007e-03,-2.754345468149232978e-03,2.693000000000000000e+03
-1.326334476470947266e-02,-5.806505680084228516e-03,-1.554218586534261703e-02,-1.607730053365230560e-02,-9.861624691088977102e-03,-4.408678150658151829e-03,2.694000000000000000e+03
-1.347386837005615234e-02,-6.128966808319091797e-03,-1.078657340258359909e-02,-3.377066226676106453e-03,1.131975363945159074e-03,7.033742005289611576e-03,2.695000000000000000e+03
-9.684026241302490234e-03,-3.548383712768554688e-03,-5.935909692198038101e-03,-1.404645969159901142e-03,-6.635879359489393892e-03,8.661190903216153814e-03,2.696000000000000000e+03
-5.157828330993652344e-03,-3.548383712768554688e-03,-1.740944571793079376e-03,-1.143947360105812550e-03,-5.734129569890278333e-03,1.216157419949859264e-02,2.697000000000000000e+03
-5.158006679266691208e-03,-2.064526081085205078e-03,-3.724096808582544327e-03,-3.287370316684246063e-03,-1.408593345106545769e-02,4.390372409291742883e-03,2.698000000000000000e+03
-3.473758464679121971e-03,-1.225829124450683594e-03,-7.986362092196941376e-03,-7.256557699292898178e-03,-1.281439508887949330e-02,-8.772729357129915861e-03,2.699000000000000000e+03
-5.368351936340332031e-03,-2.387106418609619141e-03,-2.701494609937071800e-03,-3.116735257208347321e-03,-1.618696942771169489e-03,-4.853159958116637362e-03,2.700000000000000000e+03
-2.688646316528320312e-03,-9.569525718688964844e-04,-2.138650976121425629e-03,-8.545614546164870262e-04,-2.570750348498851423e-03,1.190536137643971593e-03,2.701000000000000000e+03
-2.679765224456787109e-03,-2.688169479370117188e-04,-4.552892874926328659e-03,-5.715393461287021637e-03,-1.429519146694069320e-02,6.178023212816130538e-04,2.702000000000000000e+03
-9.474158287048339844e-04,1.561290025711059570e-02,-1.724136178381741047e-03,-5.234002601355314255e-04,2.124175928399907320e-02,3.643535439417000532e-02,2.703000000000000000e+03
-1.052677631378173828e-03,4.838705062866210938e-03,-1.854015979915857315e-03,6.400032361852936447e-06,5.533656381379259415e-03,1.225235295980098282e-02,2.704000000000000000e+03
-8.420944213867187500e-04,-2.838730812072753906e-03,-6.290880031883716583e-03,1.076046936213970184e-02,1.879040459330738599e-02,8.055316017053293365e-02,2.705000000000000000e+03
-1.031577587127685547e-02,-2.135485410690307617e-02,-7.289090752601623535e-02,3.772522881627082825e-02,-7.624912632708458204e-02,1.115507372856844315e-03,2.706000000000000000e+03
-1.036841273307800293e-01,-3.038710355758666992e-02,-5.983025953173637390e-02,-1.171219628304243088e-02,-9.410928819544039925e-02,-7.312783084810203782e-03,2.707000000000000000e+03
-1.414737105369567871e-01,-9.806394577026367188e-03,-1.153881251811981201e-01,-3.561777248978614807e-02,-1.175844093251185996e-01,-2.203947566037878225e-02,2.708000000000000000e+03
-1.149473786354064941e-01,-1.225829124450683594e-03,-4.784348979592323303e-02,-3.143948316574096680e-02,-6.906883098497473839e-02,-3.651465463289094160e-02,2.709000000000000000e+03
-2.189463376998901367e-02,-3.032267093658447266e-03,-1.502320822328329086e-02,-7.700182963162660599e-03,-7.029675821712544348e-02,-2.719249386920319367e-02,2.710000000000000000e+03
-2.905273437500000000e-02,-4.645168781280517578e-03,-4.209516197443008423e-02,-3.091420046985149384e-02,-1.047159221423896724e-01,-4.516872301505170384e-02,2.711000000000000000e+03
-2.221047878265380859e-02,-1.109671592712402344e-02,-4.802862927317619324e-02,-1.169351674616336823e-02,-5.858646001694012284e-02,-2.195203613889074035e-02,2.712000000000000000e+03
-2.642107009887695312e-02,-1.587101817131042480e-02,-3.942621126770973206e-02,-2.202713117003440857e-02,-6.994107006836713936e-02,-3.370587720121687170e-02,2.713000000000000000e+03
-2.105236053466796875e-04,-2.258032560348510742e-03,-1.245981361716985703e-02,-2.163334749639034271e-02,-3.108884208921125492e-02,-1.821479306197670844e-02,2.714000000000000000e+03
-1.578986528329551220e-03,2.580285072326660156e-04,-5.513504729606211185e-04,-2.580577973276376724e-03,-1.675491936273765248e-02,-4.392608063864100743e-03,2.715000000000000000e+03
1.368463039398193359e-03,-2.967745065689086914e-03,-4.387117805890738964e-04,2.549601485952734947e-04,-1.650023815140144734e-02,-3.658209708243514990e-03,2.716000000000000000e+03
5.263090133666992188e-04,1.290440704906359315e-04,-2.090149064315482974e-04,2.867713628802448511e-04,-8.034984964292668508e-03,3.354929540695689161e-03,2.717000000000000000e+03
1.894742250442504883e-03,8.387267589569091797e-04,-9.943445911630988121e-04,1.406675000907853246e-04,3.232460774011070015e-03,5.795659030914612764e-03,2.718000000000000000e+03
-3.157258033752441406e-04,-1.548409461975097656e-03,-3.283498517703264952e-05,-1.281229924643412232e-04,-8.182703837282367942e-03,3.009095105704906459e-05,2.719000000000000000e+03
8.420646190643310547e-04,-1.935362815856933594e-04,-5.422987742349505424e-04,1.163833774626255035e-03,-1.445032774852972324e-03,1.461120096534618273e-02,2.720000000000000000e+03
0.000000000000000000e+00,-1.935362815856933594e-04,-9.414421510882675648e-04,1.098077627830207348e-03,9.774770200557947319e-04,-8.791184979125843402e-04,2.721000000000000000e+03
3.158450126647949219e-04,1.289844512939453125e-04,-6.681307568214833736e-04,1.333649037405848503e-03,-4.143201284239506066e-03,2.482195936873543562e-03,2.722000000000000000e+03
3.157854080200195312e-04,-6.449222564697265625e-05,-2.748065628111362457e-03,3.629536367952823639e-03,3.214619295268672516e-03,1.456857713501535923e-02,2.723000000000000000e+03
7.631480693817138672e-04,9.328126907348632812e-04,-1.474187709391117096e-03,7.707686745561659336e-04,3.474153112737798921e-03,1.916637237110344061e-03,2.724000000000000000e+03
-3.421604633331298828e-04,-7.392466068267822266e-04,-4.379230085760354996e-04,1.287882099859416485e-03,-7.329779887886189726e-03,-6.624465514734334537e-04,2.725000000000000000e+03
-2.104937884723767638e-04,-1.290738582611083984e-04,-1.154258497990667820e-03,4.464756057132035494e-04,-6.561059806464264454e-03,2.898069009931891760e-03,2.726000000000000000e+03
1.263111829757690430e-03,1.806497573852539062e-03,-1.253463095054030418e-03,3.299501258879899979e-04,-8.658098017024329351e-03,-7.956662102097333822e-03,2.727000000000000000e+03
6.042104959487915039e-02,-1.096785068511962891e-03,6.293405778706073761e-03,3.355743130668997765e-03,2.931524732562351687e-02,8.393536351611774471e-03,2.728000000000000000e+03
1.778954267501831055e-02,2.580881118774414062e-04,9.102490730583667755e-04,-2.363794483244419098e-03,-5.712517676447426140e-03,-3.792475259140087873e-03,2.729000000000000000e+03
4.873687028884887695e-02,7.006442546844482422e-02,2.438317798078060150e-02,1.508238613605499268e-01,6.275259320255344164e-02,1.308910359774273502e-01,2.730000000000000000e+03
3.084200620651245117e-02,2.031614184379577637e-01,3.795569529756903648e-03,1.971467286348342896e-01,8.768509427833137693e-03,1.431874645187267703e-01,2.731000000000000000e+03
8.115792274475097656e-02,1.990322470664978027e-01,-7.489949464797973633e-03,1.962758749723434448e-01,3.442079471621184439e-02,1.590682941287209218e-01,2.732000000000000000e+03
7.926321029663085938e-02,3.987097740173339844e-02,1.121581867337226868e-01,7.143815606832504272e-02,9.757084831268514336e-02,1.098263332036806261e-01,2.733000000000000000e+03
2.599996328353881836e-02,1.806378364562988281e-03,9.096567332744598389e-02,7.433746941387653351e-03,3.851218090547803286e-02,3.138384710388386623e-02,2.734000000000000000e+03
7.315790653228759766e-02,1.103228330612182617e-02,1.306633055210113525e-01,1.037717312574386597e-01,5.329394133408982270e-02,4.521820479232552259e-02,2.735000000000000000e+03
-2.757912687957286835e-02,0.000000000000000000e+00,2.361448667943477631e-02,-6.641603540629148483e-03,-1.019825351562642091e-03,4.548835047114702101e-04,2.736000000000000000e+03
-1.642078161239624023e-02,-1.354753971099853516e-03,-3.553055226802825928e-03,-2.451763860881328583e-02,1.432945492315162994e-02,-4.745915061765471066e-03,2.737000000000000000e+03
-1.400029659271240234e-02,-1.058065891265869141e-02,-6.496429443359375000e-03,-3.189395414665341377e-03,-1.047860566909264435e-02,-5.584488203981385901e-03,2.738000000000000000e+03
-2.526295185089111328e-02,-1.058077812194824219e-02,-3.760167583823204041e-02,-1.013625599443912506e-02,-4.850174623998526613e-02,-1.541930075309716486e-02,2.739000000000000000e+03
-2.884209156036376953e-02,-8.451581001281738281e-03,-3.709867969155311584e-02,9.690539911389350891e-03,-5.185472452470207827e-02,-8.298914666388879091e-03,2.740000000000000000e+03
-3.263235092163085938e-03,-8.129119873046875000e-03,-1.212996616959571838e-02,6.018684245645999908e-03,-7.089301602089648213e-03,-5.358129552853752031e-03,2.741000000000000000e+03
-1.894772052764892578e-03,-5.806446075439453125e-03,-1.210720557719469070e-02,1.523472601547837257e-03,-6.339441835513603962e-03,-5.479527385807592132e-03,2.742000000000000000e+03
4.210472106933593750e-04,-5.677402019500732422e-03,-1.638982794247567654e-03,6.479234434664249420e-04,-1.913107611303477285e-03,6.256501167145489539e-03,2.743000000000000000e+03
1.684308052062988281e-03,-4.580616950988769531e-03,-3.782747313380241394e-03,-4.717324394732713699e-03,1.896651386485714852e-02,1.817523753081817794e-02,2.744000000000000000e+03
-3.368556499481201172e-03,-4.516243934631347656e-03,-9.442398441024124622e-04,-1.690134406089782715e-03,7.408644980617218323e-03,2.196416550288987635e-03,2.745000000000000000e+03
-1.578927040100097656e-03,-3.032028675079345703e-03,-4.713441710919141769e-03,-7.526345551013946533e-03,8.700802727614753707e-04,3.415538423916786304e-03,2.746000000000000000e+03
-7.367134094238281250e-04,-2.580821514129638672e-03,8.153789676725864410e-04,-3.799166763201355934e-03,-7.131296398609876519e-03,-7.483378389156136734e-03,2.747000000000000000e+03
2.104640007019042969e-04,-1.741945743560791016e-03,-1.441999571397900581e-03,-2.258117776364088058e-03,-3.855251829095518445e-03,-8.724989890592227404e-03,2.748000000000000000e+03
-2.000033855438232422e-03,-2.838671207427978516e-03,3.439517749939113855e-04,4.587596922647207975e-04,-5.106699083276211582e-03,-4.839388510134323695e-03,2.749000000000000000e+03
-9.473562240600585938e-04,-1.870930194854736328e-03,-7.928487029857933521e-04,-6.741479592164978385e-05,1.245661608507475648e-03,1.694096262974564837e-03,2.750000000000000000e+03
-5.262494087219238281e-04,-3.096699714660644531e-03,-1.203411840833723545e-03,2.587820054031908512e-04,-9.345149988883250103e-03,-4.923857662211927888e-03,2.751000000000000000e+03
-2.105832099914550781e-04,-2.387106418609619141e-03,-1.061183516867458820e-03,-1.285952748730778694e-03,-8.451090403037930798e-03,-5.237157861132324399e-03,2.752000000000000000e+03
-5.612969398498535156e-04,-2.008080482482910156e-03,-1.240573241375386715e-03,9.002805745694786310e-05,-1.255302880197817217e-03,-1.361324724915347062e-03,2.753000000000000000e+03
-2.280712127685546875e-03,-1.282334327697753906e-03,-2.815060317516326904e-03,-1.143186935223639011e-03,1.299126552535501133e-03,-2.164011242321073336e-03,2.754000000000000000e+03
-2.421140670776367188e-03,-2.451539039611816406e-03,-1.153818052262067795e-02,-3.756912890821695328e-03,-1.233241453034317203e-02,-1.276416616453246444e-02,2.755000000000000000e+03
-3.578782314434647560e-03,-7.740855216979980469e-04,-4.911123774945735931e-03,-1.570848166011273861e-03,-2.420379906284964022e-02,-8.099035014208277872e-03,2.756000000000000000e+03
-9.684324264526367188e-03,-1.490330696105957031e-02,-2.639845199882984161e-02,-8.628393523395061493e-03,-7.178999902403404576e-02,-3.904739349969332807e-02,2.757000000000000000e+03
-7.778954505920410156e-02,-1.706451773643493652e-01,-1.547228991985321045e-01,-1.046800017356872559e-01,-1.395688114990321083e-01,-5.602223540198458807e-02,2.758000000000000000e+03
-1.459999680519104004e-01,-1.322581171989440918e-01,-1.035312190651893616e-01,-1.824181675910949707e-01,-1.842428935501061460e-01,-1.339671205587418257e-01,2.759000000000000000e+03
-1.385263204574584961e-01,-9.341926127672195435e-02,-9.144077450037002563e-02,-1.494226902723312378e-01,-1.189145621833773703e-01,-1.041551341630482241e-01,2.760000000000000000e+03
-1.481052488088607788e-01,-7.890322804450988770e-02,-6.104635447263717651e-02,-7.015298306941986084e-02,-2.972772032201120851e-02,-3.778414780771788273e-02,2.761000000000000000e+03
-8.042104542255401611e-02,-2.696770429611206055e-02,-9.489844553172588348e-03,-1.340250484645366669e-02,-6.176945234840758303e-02,-2.259344955542541555e-02,2.762000000000000000e+03
-6.631568074226379395e-03,-2.258062362670898438e-03,-2.407849067822098732e-03,-1.587979844771325588e-03,-3.025650367024734777e-03,3.287014618298611524e-02,2.763000000000000000e+03
-1.894742250442504883e-03,-9.677410125732421875e-04,-2.205565571784973145e-03,-9.813619544729590416e-04,-3.170468061095732537e-02,2.760718545967877358e-03,2.764000000000000000e+03
-7.368475198745727539e-04,-4.903256893157958984e-03,-1.399057451635599136e-03,1.322104799328371882e-04,-1.689119409996031607e-02,-4.024464022222146165e-03,2.765000000000000000e+03
-1.315790414810180664e-02,-3.251618146896362305e-02,-1.982935005798935890e-03,-5.957106128334999084e-03,-6.261222213166384165e-03,-2.622486011752167556e-02,2.766000000000000000e+03
-1.052640378475189209e-03,-3.103229403495788574e-02,1.492921262979507446e-03,-9.082640707492828369e-02,-7.288634496414658770e-02,-7.889174239518492726e-02,2.767000000000000000e+03
4.631586372852325439e-03,-8.812896907329559326e-02,2.829051390290260315e-02,-1.367758065462112427e-01,-4.834075159261175259e-02,-7.255264791510107614e-02,2.768000000000000000e+03
1.063160598278045654e-02,-5.690322816371917725e-02,3.087905701249837875e-03,-3.253104165196418762e-02,-1.764647512537820262e-02,-3.316860144165989510e-02,2.769000000000000000e+03
2.105265855789184570e-03,-1.077423989772796631e-02,1.482763513922691345e-02,-2.226945385336875916e-02,-9.589392508372540647e-03,-1.698630457493921497e-02,2.770000000000000000e+03
1.052469015121459961e-04,1.483887434005737305e-03,8.550466154702007771e-04,-4.407122731208801270e-03,-4.318066370446516089e-03,-6.473039770884259081e-04,2.771000000000000000e+03
7.368475198745727539e-04,3.677397966384887695e-03,-5.771959549747407436e-04,-3.170743817463517189e-03,-1.025224171439198528e-02,-1.097116091245919911e-02,2.772000000000000000e+03
3.157854080200195312e-04,7.096827030181884766e-03,-2.794763422571122646e-04,-2.190815750509500504e-03,2.568039016614509507e-03,6.978343645075990587e-03,2.773000000000000000e+03
2.842083573341369629e-03,8.516117930412292480e-03,1.416258310200646520e-04,1.927365083247423172e-04,3.058066474557641357e-03,-7.733541753990880174e-04,2.774000000000000000e+03
2.105265855789184570e-03,6.580665707588195801e-03,-1.073997467756271362e-03,2.948100736830383539e-04,-2.012702961090795384e-03,-1.099348092681556865e-03,2.775000000000000000e+03
5.263239145278930664e-04,4.451587796211242676e-03,-1.242347876541316509e-03,3.089461242780089378e-04,-1.047320662944328795e-03,-3.722780297398059490e-03,2.776000000000000000e+03
9.473562240600585938e-04,3.483876585960388184e-03,-9.370741900056600571e-04,5.555817624554038048e-04,-4.240261133157563478e-03,1.619462940749064050e-03,2.777000000000000000e+03
-7.368326187133789062e-04,6.645157933235168457e-03,-9.961141040548682213e-04,1.013841480016708374e-03,9.295460094892460390e-04,-5.484588680251256676e-04,2.778000000000000000e+03
2.526313066482543945e-03,7.870972156524658203e-03,-1.231561764143407345e-03,4.085240070708096027e-04,4.475361239786757039e-03,1.204784787943713464e-02,2.779000000000000000e+03
-9.473711252212524414e-04,3.870874643325805664e-04,-1.264168764464557171e-03,3.246942360419780016e-04,1.150705640022486875e-02,2.904799420489823092e-03,2.780000000000000000e+03
2.000018954277038574e-03,3.871023654937744141e-04,-6.361091509461402893e-04,5.573244416154921055e-04,-5.325423827536646115e-03,-2.502936216305762240e-03,2.781000000000000000e+03
-4.429966211318969727e-04,3.010749816894531250e-03,-9.544338681735098362e-04,1.014082808978855610e-03,9.407432983191910125e-03,1.419271377306485782e-02,2.782000000000000000e+03
5.482435226440429688e-04,9.827956557273864746e-03,-3.659428912214934826e-04,1.321578398346900940e-03,1.492278278810710290e-03,3.443017963183497843e-04,2.783000000000000000e+03
2.526313066482543945e-03,1.122578978538513184e-02,2.810451667755842209e-03,7.843668572604656219e-03,2.318583847293442801e-03,9.676615569010116324e-03,2.784000000000000000e+03
2.736836671829223633e-03,5.161315202713012695e-03,1.056231651455163956e-02,6.579990498721599579e-03,2.389378245019102565e-02,5.653567723266128553e-02,2.785000000000000000e+03
0.000000000000000000e+00,1.935362815856933594e-04,3.691524907480925322e-04,1.179373706690967083e-03,2.909942488021233231e-03,1.244032133039391086e-04,2.786000000000000000e+03
2.842128509655594826e-03,7.612883578985929489e-03,2.344348467886447906e-02,-1.379444263875484467e-02,6.825074378025419719e-02,2.128076845652038251e-02,2.787000000000000000e+03
7.178947329521179199e-02,6.290322542190551758e-02,1.347277909517288208e-01,1.269110105931758881e-02,5.806104764775454896e-02,2.356816451711019056e-02,2.788000000000000000e+03
1.105263382196426392e-01,5.903229117393493652e-02,1.846329271793365479e-01,4.359666630625724792e-02,1.118521737540874028e-01,5.100038801205686312e-02,2.789000000000000000e+03
1.451578438282012939e-01,-3.677421808242797852e-02,1.651366651058197021e-01,-5.185965914279222488e-03,2.022701713939625279e-01,3.535834115713942793e-02,2.790000000000000000e+03
9.242105484008789062e-02,-2.658069133758544922e-02,1.090610474348068237e-01,-4.138728976249694824e-02,1.423574329453458631e-01,-1.476734543728230875e-02,2.791000000000000000e+03
-1.915794424712657928e-02,-1.038706302642822266e-02,6.988060660660266876e-03,-1.977080479264259338e-02,3.626954236231938467e-02,-1.606092772560252513e-02,2.792000000000000000e+03
2.589482069015502930e-02,-6.322592496871948242e-03,-9.354573674499988556e-03,-5.508362315595149994e-03,4.739085645890384058e-02,5.432288693249187617e-03,2.793000000000000000e+03
6.526231765747070312e-03,-3.612875938415527344e-03,-4.770137835294008255e-03,-5.614297115243971348e-04,1.236401136523994637e-01,2.786561344057902900e-02,2.794000000000000000e+03
-7.263004779815673828e-03,6.451308727264404297e-04,-3.004049649462103844e-03,-1.018847059458494186e-02,2.581329027251300090e-02,-5.639095436394514493e-03,2.795000000000000000e+03
-7.684290409088134766e-03,-2.774178981781005859e-03,8.371485769748687744e-02,-2.433631569147109985e-03,5.960922113047928406e-02,-1.166695344480195295e-02,2.796000000000000000e+03
-8.420944213867187500e-03,-1.806467771530151367e-03,-9.975601918995380402e-03,-3.024689154699444771e-03,-9.775077191026326773e-03,-1.293600009350837077e-02,2.797000000000000000e+03
-1.052647829055786133e-02,2.000033855438232422e-03,-9.088066406548023224e-03,-5.966914613964036107e-05,-7.815273834219205185e-03,-6.415121917632604642e-03,2.798000000000000000e+03
-2.000033855438232422e-03,1.161277294158935547e-03,-7.509081158787012100e-03,5.000582314096391201e-04,7.897036274312263515e-03,-2.183252410540986732e-04,2.799000000000000000e+03
2.105236053466796875e-04,2.580583095550537109e-04,-6.603625137358903885e-03,-3.173813223838806152e-03,-1.370847579316780696e-02,-2.029491558025542375e-02,2.800000000000000000e+03
-3.578841686248779297e-03,4.709661006927490234e-03,-1.666336320340633392e-02,-5.264280829578638077e-03,-2.987876941225486860e-03,-1.231137605910537225e-02,2.801000000000000000e+03
-5.368411540985107422e-03,-2.709656720981001854e-03,-1.168008893728256226e-02,6.521932315081357956e-03,-1.223771840178855541e-02,-1.737577826512348711e-03,2.802000000000000000e+03
-3.473699092864990234e-03,-2.580642933025956154e-03,-3.486854722723364830e-03,1.173012060462497175e-04,-1.794992963835184696e-02,-8.273455882556346452e-03,2.803000000000000000e+03
-3.894686698913574219e-03,3.870725631713867188e-04,-2.073777723126113415e-04,-4.223519863444380462e-05,-2.086905475086453521e-02,-7.916049580726780555e-03,2.804000000000000000e+03
-6.666779518127441406e-04,5.311846267431974411e-03,-1.122330548241734505e-03,2.622690808493643999e-04,6.572870752184378773e-03,2.010524185021278498e-02,2.805000000000000000e+03
-2.596497535705566406e-03,-4.086196422576904297e-04,-1.249041408300399780e-03,3.044395707547664642e-04,-1.416684490226849391e-02,-9.802602055049680629e-03,2.806000000000000000e+03
-1.684248447418212891e-03,4.516124725341796875e-03,-1.266589504666626453e-03,3.102796908933669329e-04,1.044357899875514306e-02,2.072441050027373777e-02,2.807000000000000000e+03
-4.842102527618408203e-03,1.006451249122619629e-02,-6.209528073668479919e-03,1.080255303531885147e-02,-3.881875364619702395e-05,9.932933210697991733e-03,2.808000000000000000e+03
-9.789526462554931641e-03,2.877420186996459961e-02,-1.137243025004863739e-02,1.229291595518589020e-02,-1.979864637942085892e-02,2.221264323161964427e-02,2.809000000000000000e+03
-1.810520887374877930e-02,7.096779346466064453e-02,-5.453821644186973572e-02,1.608070917427539825e-02,-8.575442007969513725e-02,2.584967613999866742e-02,2.810000000000000000e+03
-5.347368121147155762e-02,1.116128265857696533e-01,-1.748530864715576172e-01,4.873789846897125244e-03,-1.374864959337429582e-01,3.319115575244824257e-02,2.811000000000000000e+03
-6.042104959487915039e-02,2.090328931808471680e-02,-9.698960930109024048e-02,1.287837922573089600e-01,-8.680998785163751563e-02,7.617742162821095064e-02,2.812000000000000000e+03
-6.305265426635742188e-02,-2.729034423828125000e-02,-1.008899509906768799e-01,-2.201912226155400276e-03,-6.670319862981699544e-02,-1.328231992833250885e-02,2.813000000000000000e+03
-2.557891607284545898e-02,-2.045160531997680664e-02,-4.571441560983657837e-02,-1.104934420436620712e-02,-6.025609030108114439e-02,-3.146864497072493494e-03,2.814000000000000000e+03
-7.157921791076660156e-03,-1.548379659652709961e-03,-6.060853600502014160e-03,-2.377732424065470695e-03,-4.293191657625783364e-02,-6.623643791663247349e-03,2.815000000000000000e+03
-2.736836671829223633e-03,1.135483384132385254e-02,-1.715176156722009182e-03,-3.035855188500136137e-04,-2.991848064215929526e-02,3.115084394994105388e-02,2.816000000000000000e+03
-1.052618026733398438e-04,1.677417755126953125e-02,4.175067879259586334e-03,2.818593569099903107e-02,-1.008135951502531213e-02,3.808356384457400878e-02,2.817000000000000000e+03
9.473562240600585938e-04,-1.806437969207763672e-03,1.655624061822891235e-02,2.488757297396659851e-02,1.376260912881654974e-02,1.088403481812161289e-02,2.818000000000000000e+03
-3.157854080200195312e-04,-9.935498237609863281e-03,4.261114634573459625e-03,1.798572338884696364e-04,-8.807791721975988253e-03,-4.368843167162683727e-03,2.819000000000000000e+03
5.263090133666992188e-04,-4.516124725341796875e-03,1.902863499708473682e-03,-4.383327439427375793e-03,-6.001768233713455913e-03,-7.331932260417950431e-03,2.820000000000000000e+03
-2.105236053466796875e-04,-5.096793174743652344e-03,2.917327918112277985e-03,-1.657841727137565613e-03,-4.947423271128847944e-03,-5.954240953043421491e-03,2.821000000000000000e+03
-1.157909631729125977e-03,-2.258002758026123047e-03,8.332557626999914646e-04,-9.706550044938921928e-04,-1.273433063508466745e-03,-2.352133424929264693e-03,2.822000000000000000e+03
1.368463039398193359e-03,-1.483917236328125000e-03,3.094489220529794693e-04,-4.110073787160217762e-04,3.394570320649492601e-03,3.274890218946363563e-03,2.823000000000000000e+03
-2.105534076690673828e-04,-1.741886138916015625e-03,1.477259356761351228e-04,-2.045238361461088061e-04,1.181232194845627248e-02,2.067256685832463692e-03,2.824000000000000000e+03
2.210557460784912109e-03,-1.032292842864990234e-03,-7.445644587278366089e-04,4.844718787353485823e-04,1.855413145308659750e-02,1.419216823463065325e-02,2.825000000000000000e+03
0.000000000000000000e+00,-5.806387052871286869e-04,-8.681367617100477219e-04,5.798900965601205826e-04,-5.146960622218976766e-03,-6.875175838189861999e-03,2.826000000000000000e+03
-8.728206157684326172e-04,-1.588702201843261719e-03,-1.213838346302509308e-03,3.484265471342951059e-04,6.710167416014378716e-03,5.437307258560286627e-03,2.827000000000000000e+03
1.083344221115112305e-03,-7.983744144439697266e-04,9.100321913138031960e-04,-4.308125353418290615e-04,-2.586516553904072424e-03,-2.217036461810456549e-03,2.828000000000000000e+03
1.052916049957275391e-04,-4.516243934631347656e-04,-7.144528790377080441e-04,-1.906106772366911173e-04,3.768215584502687676e-03,2.724990146717787276e-03,2.829000000000000000e+03
-3.158152103424072266e-04,1.677423715591430664e-03,-1.192554947920143604e-03,2.417207433609291911e-04,-6.084494138801632701e-04,-9.633651149616451193e-04,2.830000000000000000e+03
7.368326187133789062e-04,4.258066415786743164e-03,3.988124430179595947e-03,7.438869681209325790e-03,7.207364585354092412e-03,1.920207093899151118e-02,2.831000000000000000e+03
-7.789492607116699219e-03,-3.225803375244140625e-03,-8.555756881833076477e-03,1.269158069044351578e-02,-4.225739144668239078e-02,1.011002547009753894e-02,2.832000000000000000e+03
-2.968421578407287598e-02,-3.290355205535888672e-03,-1.512517500668764114e-02,-9.373358450829982758e-03,-1.033671191235470133e-01,-2.545512674245609119e-02,2.833000000000000000e+03
-8.326315134763717651e-02,-2.064466476440429688e-03,-9.580226987600326538e-02,-4.555638879537582397e-02,-1.527233309943483164e-01,-5.148082402044096284e-02,2.834000000000000000e+03
-5.736843496561050415e-02,-4.516243934631347656e-04,-1.829231716692447662e-02,-2.052526548504829407e-02,-1.090008686482946132e-01,-4.184999333956085366e-02,2.835000000000000000e+03
-1.631579548120498657e-02,-3.871023654937744141e-04,-1.990288682281970978e-02,-2.372190542519092560e-02,-4.190528004104976389e-02,-2.388329655567655863e-02,2.836000000000000000e+03
-5.684196949005126953e-03,-8.387267589569091797e-04,-7.844718173146247864e-03,-1.341190189123153687e-02,-1.672106186286193008e-02,-1.237344998482081682e-02,2.837000000000000000e+03
-1.263156533241271973e-03,-9.031891822814941406e-04,-9.942932520061731339e-04,-3.320122370496392250e-03,-2.543171805365673777e-02,-1.344711330523851167e-02,2.838000000000000000e+03
-1.473695039749145508e-03,-6.452202796936035156e-04,-1.958229346200823784e-03,-3.467463888227939606e-03,-2.277135876840574724e-02,-1.511429526221996777e-02,2.839000000000000000e+03
-1.052625477313995361e-03,-2.580285072326660156e-04,2.216243650764226913e-03,-2.788694575428962708e-03,-1.413018637573415504e-02,-8.174943483988283965e-03,2.840000000000000000e+03
-6.315783248282968998e-04,-3.225803375244140625e-04,3.648945363238453865e-03,-8.800385985523462296e-04,-7.251925460077579544e-03,-6.582994383352303025e-03,2.841000000000000000e+03
-5.263164639472961426e-04,-3.225803375244140625e-04,3.007582388818264008e-03,-1.580577077220368665e-06,-3.830644207251321376e-03,-2.923561152389092532e-03,2.842000000000000000e+03
-3.158003091812133789e-04,-1.354813575744628906e-03,2.682585327420383692e-04,2.512433566153049469e-04,-7.734066724814248062e-03,-4.386367375975308569e-03,2.843000000000000000e+03
1.490207068854942918e-08,-5.161464214324951172e-04,3.383297553227748722e-06,8.918138919398188591e-04,2.077772044622783199e-03,1.286716895089579094e-02,2.844000000000000000e+03
-1.052692532539367676e-04,5.161166191101074219e-04,1.908894162625074387e-03,1.218568882904946804e-03,-3.120932918685426216e-03,-4.397435399510540854e-03,2.845000000000000000e+03
-6.315783248282968998e-04,-5.806387052871286869e-04,1.161024338216520846e-04,4.202204872854053974e-04,-3.249412375023297272e-03,-2.569434408711407380e-04,2.846000000000000000e+03
2.105236053466796875e-04,-6.451606750488281250e-04,1.056255656294524670e-03,1.467357040382921696e-03,-9.444970243407402322e-04,1.730214159193915746e-03,2.847000000000000000e+03
4.210546612739562988e-04,2.580881118774414062e-04,2.898093312978744507e-03,5.169596988707780838e-04,-8.382752151676164942e-03,-2.921565374772144841e-03,2.848000000000000000e+03
-1.929849386215209961e-04,-6.988644599914550781e-05,1.675892999628558755e-04,1.252732356078922749e-03,-2.475288805156683480e-03,-8.568210884163374175e-05,2.849000000000000000e+03
-7.543861865997314453e-04,-2.527236938476562500e-04,-2.105551538988947868e-04,1.354628591798245907e-03,-5.389891737906715719e-03,-1.697171338118058648e-03,2.850000000000000000e+03
5.263164639472961426e-04,-2.580285072326660156e-04,-1.122770714573562145e-03,4.557192150969058275e-04,-3.171676931613021111e-03,-2.890089166111081687e-03,2.851000000000000000e+03
-2.105161547660827637e-04,-7.742344751022756100e-04,-2.178452443331480026e-03,3.752192249521613121e-03,9.632284651340583537e-03,2.241650958548935257e-02,2.852000000000000000e+03
3.368414938449859619e-03,2.064496278762817383e-03,1.531266840174794197e-03,3.083848161622881889e-03,2.638111060572967403e-02,1.819733086669450550e-02,2.853000000000000000e+03
2.757894247770309448e-02,3.741919994354248047e-03,1.520914118736982346e-02,9.561492130160331726e-03,4.887956452682828967e-02,1.100751870462546300e-02,2.854000000000000000e+03
1.038947254419326782e-01,3.612935543060302734e-03,6.751226633787155151e-02,-7.749245502054691315e-03,1.501789625095284464e-01,2.428327998196411208e-02,2.855000000000000000e+03
1.875789761543273926e-01,-5.161166191101074219e-04,1.559725403785705566e-01,-6.369406357407569885e-03,1.650231717193264558e-01,2.488239766779565265e-02,2.856000000000000000e+03
2.034736871719360352e-01,-9.935498237609863281e-03,1.443578302860260010e-01,-3.691122401505708694e-03,1.587522179895302088e-01,2.499383311471703450e-02,2.857000000000000000e+03
2.327368855476379395e-01,4.129052162170410156e-03,1.343081742525100708e-01,5.231469403952360153e-03,1.023257574378106938e-01,1.934381386098893429e-02,2.858000000000000000e+03
6.178951263427734375e-02,5.935490131378173828e-03,8.244469761848449707e-02,-9.732902050018310547e-03,5.768513112111151031e-02,-1.168251973364697882e-02,2.859000000000000000e+03
2.010494470596313477e-02,2.516150474548339844e-03,1.399837061762809753e-02,3.148690448142588139e-04,8.616404583219150481e-02,9.003154196238316587e-03,2.860000000000000000e+03
4.547393321990966797e-02,4.264506697654724121e-02,2.662888029590249062e-03,-8.836690103635191917e-04,1.038162366801742564e-02,-9.950801162324496296e-03,2.861000000000000000e+03
2.978944778442382812e-02,1.800000667572021484e-02,4.767479002475738525e-02,-1.468805689364671707e-02,3.182685860010181500e-02,6.212000453106603093e-04,2.862000000000000000e+03
0.000000000000000000e+00,-2.948385477066040039e-02,-2.178053371608257294e-03,-7.612504065036773682e-03,-1.740424555406505647e-02,-1.616300942100790117e-02,2.863000000000000000e+03
-7.368326187133789062e-04,7.419407367706298828e-03,-1.892866799607872963e-03,-6.227156700333580375e-05,-2.914363569718503300e-02,-2.622145292908029113e-02,2.864000000000000000e+03
-8.947312831878662109e-03,2.967774635180830956e-03,2.185499324696138501e-04,-1.281184027902781963e-03,-1.085707701225402388e-02,-1.243774198050451307e-02,2.865000000000000000e+03
-1.347374916076660156e-02,-3.806531429290771484e-03,-1.277441973797976971e-03,4.515677865128964186e-04,-9.209615942417315182e-03,-8.256080192214243496e-03,2.866000000000000000e+03
-1.305288169533014297e-02,-5.160570144653320312e-04,-9.282121900469064713e-04,-1.973893231479451060e-04,-2.759787712748984490e-03,-8.418821490383754380e-03,2.867000000000000000e+03
-8.736610412597656250e-03,6.580591201782226562e-03,-2.614777535200119019e-03,-5.058958777226507664e-04,4.887538648135070218e-03,5.934742210368049165e-03,2.868000000000000000e+03
-7.894635200500488281e-03,1.032233238220214844e-03,-2.117996336892247200e-03,-5.515870871022343636e-04,-1.443977965952747411e-02,-9.539213769314214275e-03,2.869000000000000000e+03
-8.631646633148193359e-03,0.000000000000000000e+00,-1.725959591567516327e-03,-6.228513666428625584e-04,-1.708815397083718324e-02,-3.824875582728842760e-03,2.870000000000000000e+03
-6.210565567016601562e-03,5.999982357025146484e-03,-1.332637271843850613e-03,1.818602177081629634e-04,-6.659968291770290705e-03,4.371430704785267407e-04,2.871000000000000000e+03
-2.526342868804931641e-03,2.322614192962646484e-03,-1.337313093245029449e-03,5.212273681536316872e-04,-1.534204298785013521e-02,-5.836116350694808830e-03,2.872000000000000000e+03
-5.052506923675537109e-03,-3.548383712768554688e-03,-1.127201598137617111e-03,-1.037366804666817188e-03,-2.048520613035176297e-03,-2.726836546998123723e-03,2.873000000000000000e+03
-5.109727848321199417e-03,-1.317262649536132812e-04,-1.443130080588161945e-03,-2.147096674889326096e-03,1.250926353264425472e-02,9.770255476026779018e-04,2.874000000000000000e+03
-4.890322685241699219e-03,2.260744571685791016e-03,-1.141856075264513493e-03,-1.406900119036436081e-03,1.463488632842313564e-02,2.673849997282573554e-02,2.875000000000000000e+03
-3.368437057361006737e-03,2.581477165222167969e-04,-1.333495951257646084e-03,-3.212512237951159477e-03,-7.776988672490325882e-03,-3.767314482957556665e-03,2.876000000000000000e+03
-3.368496894836425781e-03,2.128958702087402344e-03,-1.200485159642994404e-03,-5.546236643567681313e-04,-6.872996207262005441e-03,4.333243275006615214e-03,2.877000000000000000e+03
-2.757894992828369141e-02,-1.341933012008666992e-02,-8.709824644029140472e-03,-7.316960021853446960e-03,-4.126354721768876743e-02,-1.487763738905156785e-02,2.878000000000000000e+03
-1.413683891296386719e-01,-3.477424383163452148e-02,-1.439644545316696167e-01,-6.541541218757629395e-02,-1.311697532988631565e-01,-2.757331075896463091e-02,2.879000000000000000e+03
-2.616841495037078857e-01,-1.432254910469055176e-02,-1.822607219219207764e-01,-1.049394458532333374e-01,-1.822590373168964106e-01,-7.368559728510781781e-02,2.880000000000000000e+03
-1.901052892208099365e-01,-3.012901544570922852e-02,-1.940262019634246826e-01,-9.499999880790710449e-02,-1.554258818381981655e-01,-6.123082281579916852e-02,2.881000000000000000e+03
-1.797894835472106934e-01,-4.903221130371093750e-02,-6.555279344320297241e-02,-4.702157899737358093e-02,-1.340434109186929845e-01,-6.047177888777532928e-02,2.882000000000000000e+03
-5.494735762476921082e-02,-5.348393321037292480e-02,-4.386855289340019226e-02,-5.139759182929992676e-02,-1.158695505472593368e-01,-5.770058730694183069e-02,2.883000000000000000e+03
-3.789481008425354958e-03,-7.890322804450988770e-02,-2.255290560424327850e-02,-4.789097979664802551e-02,-5.899527186659270228e-02,-4.136437094505884815e-02,2.884000000000000000e+03
2.526316791772842407e-03,-6.090319156646728516e-02,-2.022837661206722260e-02,-1.303457021713256836e-01,-5.145265409412047575e-02,-7.124161616255797469e-02,2.885000000000000000e+03
2.421047538518905640e-03,-5.290324985980987549e-02,-1.332475151866674423e-02,-7.562619447708129883e-02,-2.847944109182165562e-02,-8.649102677544551199e-02,2.886000000000000000e+03
4.526309669017791748e-03,-1.870968937873840332e-02,-4.481635987758636475e-03,-2.046405151486396790e-02,-3.994855431099608722e-02,-5.621525117112557979e-02,2.887000000000000000e+03
6.315805017948150635e-03,-7.548376917839050293e-03,-5.929266335442662239e-04,-3.916965331882238388e-03,-1.785782438219385426e-02,-2.057429338394145546e-02,2.888000000000000000e+03
1.031578332185745239e-02,-2.645164728164672852e-03,2.008242445299401879e-04,-1.182232983410358429e-03,1.875746065305161636e-03,-1.535811890891380926e-02,2.889000000000000000e+03
2.073685079813003540e-02,-1.058064401149749756e-02,4.905612766742706299e-02,-2.010839991271495819e-02,6.457059651633301200e-02,-3.843890800500432414e-03,2.890000000000000000e+03
6.357894837856292725e-02,-2.064503729343414307e-03,2.708465605974197388e-02,-3.984132409095764160e-02,6.503308423690157269e-02,-9.559074474587925252e-03,2.891000000000000000e+03
7.578969001770019531e-03,-2.064518630504608154e-03,2.269262447953224182e-02,-2.131518721580505371e-02,7.414349401055631006e-02,-1.123135944855979673e-02,2.892000000000000000e+03
-9.473860263824462891e-04,-9.677484631538391113e-04,4.863981157541275024e-03,3.238485660403966904e-04,-4.911767683676293572e-04,-5.917008440263438196e-03,2.893000000000000000e+03
-1.684203743934631348e-03,1.935511827468872070e-04,-1.508570089936256409e-02,3.300650510936975479e-03,1.119286135619468325e-02,8.125518754857230519e-03,2.894000000000000000e+03
-5.263090133666992188e-04,-1.032263040542602539e-03,-1.106135919690132141e-02,-5.773965269327163696e-03,-1.077035232330381120e-02,-5.757112290048826964e-03,2.895000000000000000e+03
-4.210770130157470703e-04,-1.548379659652709961e-03,-3.729451447725296021e-03,-3.166347043588757515e-03,-1.960646030682866581e-02,-1.415427672231128753e-02,2.896000000000000000e+03
0.000000000000000000e+00,1.483865082263946533e-03,-1.062527415342628956e-03,1.369624980725347996e-03,-3.282268686240641387e-02,-2.621498218316853368e-02,2.897000000000000000e+03
0.000000000000000000e+00,6.451606750488281250e-04,-1.325763645581901073e-03,1.753567019477486610e-03,-3.012252002654758343e-03,-7.867783701902275606e-05,2.898000000000000000e+03
0.000000000000000000e+00,-3.354832530021667480e-03,-1.277214614674448967e-03,5.109677440486848354e-04,-3.967233743864539974e-02,-2.235879619625458226e-02,2.899000000000000000e+03
2.105385065078735352e-04,6.322570145130157471e-03,-1.355495420284569263e-03,1.634652609936892986e-03,-1.638404859871833708e-02,-5.772518411915839032e-03,2.900000000000000000e+03
-2.105385065078735352e-04,7.677428424358367920e-03,-1.281332108192145824e-03,4.944993997924029827e-04,-1.043564457503443066e-02,-3.972425285710984300e-03,2.901000000000000000e+03
0.000000000000000000e+00,6.451606750488281250e-03,-9.424730669707059860e-04,5.812788149341940880e-04,-1.920226586928475143e-03,-1.505643908486398175e-03,2.902000000000000000e+03
0.000000000000000000e+00,1.296772062778472900e-02,-2.786058932542800903e-03,3.525341395288705826e-03,-3.345680797413042029e-03,5.967385211196218897e-03,2.903000000000000000e+03
0.000000000000000000e+00,2.774193882942199707e-03,-2.128324285149574280e-02,2.947920933365821838e-03,-2.993036671997728604e-02,1.289849955321320518e-02,2.904000000000000000e+03
-3.789469599723815918e-03,-2.129033207893371582e-03,-6.697248201817274094e-03,-2.118841279298067093e-03,-2.937204865594011949e-02,2.886222720489856064e-03,2.905000000000000000e+03
-2.526315860450267792e-02,-1.870959997177124023e-03,-5.608217045664787292e-02,-4.056539386510848999e-02,-5.573766241010247313e-02,-3.108523481404468214e-02,2.906000000000000000e+03
-1.978947967290878296e-02,-1.974192261695861816e-02,-2.438620291650295258e-02,-3.282989934086799622e-02,-3.527619872478737761e-02,-4.988481153210821972e-02,2.907000000000000000e+03
-3.052622079849243164e-03,-5.438710004091262817e-02,-2.338182367384433746e-02,-6.237838417291641235e-02,-1.833556682977999230e-02,-4.713249829908328081e-02,2.908000000000000000e+03
4.631571471691131592e-03,-8.129023015499114990e-03,1.664218306541442871e-02,-5.534373596310615540e-02,-6.800211751023965689e-03,-2.499265575659426197e-02,2.909000000000000000e+03
5.684204399585723877e-03,4.580639302730560303e-03,-9.776217862963676453e-03,-3.243594244122505188e-02,-2.648152306608153594e-02,-1.780979581207997597e-02,2.910000000000000000e+03
7.368475198745727539e-04,-1.225806772708892822e-03,-2.474287291988730431e-03,-4.419916775077581406e-03,-1.716678050952502588e-02,-1.857053848077971914e-02,2.911000000000000000e+03
6.315782666206359863e-04,-2.258062362670898438e-03,-1.436272403225302696e-03,-3.439912106841802597e-04,-4.611304636406998725e-02,-2.024137127415093218e-02,2.912000000000000000e+03
-7.368400692939758301e-04,1.290321350097656250e-03,-1.292518922127783298e-03,2.204792544944211841e-04,-6.361386092710574758e-02,-2.098281819019032213e-02,2.913000000000000000e+03
1.052618026733398438e-04,3.999993205070495605e-03,-1.045339275151491165e-03,9.674335597082972527e-04,-5.400815876465259180e-02,-2.623580583172824277e-02,2.914000000000000000e+03
0.000000000000000000e+00,5.935482680797576904e-03,-1.238378928974270821e-03,4.020969790872186422e-04,-2.540383964856829380e-02,-1.289375872250686506e-02,2.915000000000000000e+03
4.210546612739562988e-04,-1.019354257732629776e-02,-1.265112776309251785e-03,3.238041826989501715e-04,-1.653904560828145520e-02,-9.089020310348860932e-03,2.916000000000000000e+03
1.052640378475189209e-03,1.600000262260437012e-02,-1.268815132789313793e-03,3.129615215584635735e-04,4.363051814690876995e-03,6.135890579156311198e-03,2.917000000000000000e+03
1.263149082660675049e-03,1.935437321662902832e-04,-1.269327825866639614e-03,3.114599094260483980e-04,-3.102028853274774178e-02,-9.515677959926804874e-03,2.918000000000000000e+03
1.052767038345336914e-04,1.341937482357025146e-02,-4.095522454008460045e-04,1.224272884428501129e-03,-2.569658659585982718e-02,-1.471562509330925916e-02,2.919000000000000000e+03
1.052632927894592285e-03,-2.580657601356506348e-04,-1.150329597294330597e-03,4.376664001028984785e-04,-3.062222751583121294e-02,-8.863662460156573886e-03,2.920000000000000000e+03
-9.473711252212524414e-04,-1.419357955455780029e-03,-1.025647623464465141e-03,9.975115535780787468e-04,-8.844616105550429097e-03,-2.582002159647794892e-03,2.921000000000000000e+03
1.710534095764160156e-03,2.827949821949005127e-03,1.891691354103386402e-03,1.137328683398663998e-03,-1.724968018487338384e-02,-9.977357350572091388e-04,2.922000000000000000e+03
1.131549477577209473e-03,2.620429545640945435e-02,-4.485502839088439941e-03,6.895878817886114120e-03,1.938445434845448290e-03,-6.846267154721807913e-03,2.923000000000000000e+03
3.789484500885009766e-03,2.219353616237640381e-02,5.738636013120412827e-03,1.614144258201122284e-02,5.398209828607614114e-04,3.673531122775841595e-02,2.924000000000000000e+03
8.210524916648864746e-03,1.935511827468872070e-04,-1.228223904035985470e-03,5.924490746110677719e-03,1.865238475157582343e-02,9.990142895888176611e-04,2.925000000000000000e+03
4.210472106933593750e-04,8.387118577957153320e-04,-1.057922607287764549e-03,6.267066579312086105e-03,6.453449492057616865e-04,3.937533673139714807e-02,2.926000000000000000e+03
2.031581103801727295e-02,9.864515066146850586e-02,8.473797701299190521e-03,1.786902993917465210e-01,1.228306440481574668e-02,1.279224914998300378e-01,2.927000000000000000e+03
8.231579512357711792e-02,2.836773991584777832e-01,9.105339646339416504e-03,2.037294059991836548e-01,-1.865778090049285964e-03,1.407745771455086725e-01,2.928000000000000000e+03
7.473647594451904297e-03,1.341289877891540527e-01,2.036713995039463043e-02,8.967802673578262329e-02,-2.292194253846702168e-02,6.189711247894891244e-02,2.929000000000000000e+03
-2.421081066131591797e-03,-4.406452178955078125e-02,-1.607308397069573402e-03,-6.299352739006280899e-03,2.336274323349485371e-02,9.391465834584789008e-02,2.930000000000000000e+03
-2.421021461486816406e-03,-1.980644464492797852e-02,6.141043081879615784e-02,-3.423331677913665771e-02,4.725267385063602887e-02,1.403573848610384367e-02,2.931000000000000000e+03
-2.494737505912780762e-02,-2.264511585235595703e-02,-4.505418986082077026e-02,2.872055768966674805e-02,-2.582133581404733036e-02,2.493369187053628977e-02,2.932000000000000000e+03
-6.947366893291473389e-02,-1.100644469261169434e-01,-1.259675323963165283e-01,-3.636919334530830383e-02,-1.472352389765205771e-01,-6.027828164699133850e-02,2.933000000000000000e+03
7.157891988754272461e-02,4.916125535964965820e-02,9.212201088666915894e-02,3.333658725023269653e-02,9.922071926109055084e-03,4.894756765392127562e-02,2.934000000000000000e+03
1.494744420051574707e-02,8.509671688079833984e-02,8.553114533424377441e-02,5.148653686046600342e-02,-2.930079811978103521e-02,2.967668261564537779e-02,2.935000000000000000e+03
-3.894805908203125000e-03,-2.335482835769653320e-02,-1.065919408574700356e-03,-1.716601103544235229e-02,-1.128618832137995298e-02,-1.024078590279087209e-02,2.936000000000000000e+03
-7.368400692939758301e-03,-1.864510774612426758e-02,-3.032093495130538940e-02,-1.701332256197929382e-02,-1.559046798922025800e-02,-3.346049606993889425e-03,2.937000000000000000e+03
-5.368426442146301270e-03,-9.806454181671142578e-03,-2.913572825491428375e-02,-6.925565656274557114e-03,-1.502954153993130149e-02,-1.178288618632417073e-02,2.938000000000000000e+03
1.557894051074981689e-02,-5.290329456329345703e-03,4.361051600426435471e-03,-1.100033149123191833e-02,-6.541655562940285051e-03,-2.800419487534422380e-02,2.939000000000000000e+03
1.484212279319763184e-02,-1.754838228225708008e-02,-3.958997782319784164e-03,-4.361223429441452026e-03,3.083541260209798907e-02,-2.862794721310324420e-02,2.940000000000000000e+03
-9.368404746055603027e-03,-2.670967578887939453e-02,-2.627443149685859680e-02,-2.693636110052466393e-03,2.070557952922769118e-02,-1.511682590047258579e-02,2.941000000000000000e+03
-6.947368383407592773e-03,2.451598644256591797e-03,-2.381312288343906403e-02,-8.633370161987841129e-04,-1.020342617586855738e-02,-5.572191262905756837e-03,2.942000000000000000e+03
-2.736881608143448830e-03,-1.290321350097656250e-03,-1.399620529264211655e-02,-1.452591503039002419e-03,-8.927907244720145741e-03,-7.219201887747050961e-03,2.943000000000000000e+03
-4.210621118545532227e-04,-1.322579383850097656e-02,1.735334750264883041e-03,8.680798346176743507e-04,-1.783816877768984455e-02,-1.278927258101336673e-02,2.944000000000000000e+03
2.947404980659484863e-03,8.322596549987792969e-03,1.079876907169818878e-03,7.555220508947968483e-04,-1.218713612522925871e-02,-1.911478152181872447e-03,2.945000000000000000e+03
4.210472106933593750e-04,1.741915941238403320e-03,1.621678704395890236e-03,9.841736173257231712e-04,-2.053165382783994630e-03,-1.964048351847352825e-03,2.946000000000000000e+03
6.316006183624267578e-04,-2.258032560348510742e-03,-8.690266986377537251e-04,4.044153320137411356e-04,-1.653402869036035838e-02,-1.061288050515168946e-03,2.947000000000000000e+03
0.000000000000000000e+00,-1.419335603713989258e-03,-1.213961630128324032e-03,3.241252270527184010e-04,5.889955934816448746e-03,-5.457683522133383036e-03,2.948000000000000000e+03
0.000000000000000000e+00,5.806088447570800781e-04,-3.005675389431416988e-04,8.019235101528465748e-04,3.231744034659200793e-03,1.732341225197386869e-03,2.949000000000000000e+03
-5.745738744735717773e-04,5.403161048889160156e-04,1.764835440553724766e-03,4.414605791680514812e-04,5.389036768669974720e-03,-3.489218761065782104e-04,2.950000000000000000e+03
2.587735652923583984e-04,-1.120984554290771484e-03,3.392339858692139387e-04,1.486954395659267902e-03,-7.841909856758810804e-03,-4.616206989425108986e-03,2.951000000000000000e+03
-7.368475198745727539e-04,2.129077911376953125e-03,-1.046630903147161007e-03,4.740448785014450550e-04,-2.761439587058323042e-03,2.394124969208544229e-03,2.952000000000000000e+03
2.105385065078735352e-04,5.677372217178344727e-03,-5.012284236727282405e-05,1.491467002779245377e-03,-8.617638498874535813e-04,2.519914774841314209e-03,2.953000000000000000e+03
1.894712448120117188e-03,6.451666355133056641e-03,1.958678709343075752e-03,1.977580832317471504e-03,2.901945809302031165e-03,3.238524063911091266e-03,2.954000000000000000e+03
4.526317119598388672e-03,-4.064559936523437500e-03,-8.944144356064498425e-04,2.188703976571559906e-02,1.422943694696243710e-02,2.642677232241674723e-02,2.955000000000000000e+03
-3.473669290542602539e-03,-2.883869409561157227e-02,3.326983889564871788e-03,-7.658508606255054474e-03,-4.455877428707566423e-02,-4.452470421567467085e-02,2.956000000000000000e+03
9.684205055236816406e-03,-1.174196600914001465e-02,3.294289484620094299e-02,-7.499039918184280396e-02,-5.451852219484187856e-03,-7.259521156147652476e-02,2.957000000000000000e+03
-9.474009275436401367e-04,-1.212903261184692383e-01,-2.789666876196861267e-03,-1.396616399288177490e-01,2.559710108731128031e-03,-1.100231630001591299e-01,2.958000000000000000e+03
-3.473684191703796387e-03,-7.516127824783325195e-02,-1.509676594287157059e-02,-1.826460212469100952e-01,-4.160035856891397543e-02,-1.444719309910684757e-01,2.959000000000000000e+03
-9.473413228988647461e-04,-7.232254743576049805e-02,4.504572425503283739e-04,-1.396286785602569580e-01,-2.693923698836542258e-02,-8.456211159150139878e-02,2.960000000000000000e+03
-5.263149738311767578e-03,-6.096777319908142090e-02,7.582567632198333740e-04,-7.094046473503112793e-02,-8.254683732350720504e-03,-7.605908164031660590e-02,2.961000000000000000e+03
-5.263239145278930664e-04,-5.096763372421264648e-03,8.371965028345584869e-03,-6.479583680629730225e-02,5.485277499477092533e-02,-6.305346866589456312e-02,2.962000000000000000e+03
-5.473718047142028809e-03,-1.464515924453735352e-02,2.797982469201087952e-02,-9.823792614042758942e-03,-6.758848962541641470e-03,-1.967074001339086387e-02,2.963000000000000000e+03
1.473709940910339355e-03,-7.161282002925872803e-03,-4.077553749084472656e-03,-1.440245937556028366e-02,-5.431225166602438037e-03,-4.121348782751610429e-02,2.964000000000000000e+03
1.694738864898681641e-02,-2.709671854972839355e-03,6.583835929632186890e-02,-1.905690133571624756e-02,4.311784341854263403e-02,-1.838981771129644116e-02,2.965000000000000000e+03
7.736839354038238525e-02,-4.516124725341796875e-03,5.907640792429447174e-03,-7.401114795356988907e-03,6.315614295431259961e-02,-1.349805222850064546e-02,2.966000000000000000e+03
4.073685407638549805e-02,-5.806609988212585449e-04,9.268756955862045288e-03,-6.740185432136058807e-03,6.033288939198655498e-02,1.275431626889622638e-02,2.967000000000000000e+03
-9.684205055236816406e-03,-9.032189846038818359e-04,3.940972685813903809e-02,-2.497208118438720703e-02,4.220957318089801902e-02,-1.776939832068197278e-03,2.968000000000000000e+03
-1.115783955901861191e-02,-1.612916588783264160e-03,-1.523401588201522827e-02,-2.524187043309211731e-02,-1.825430512147363515e-02,-2.401316964853972280e-02,2.969000000000000000e+03
-8.631676435470581055e-03,-2.258047461509704590e-03,-4.199333954602479935e-03,-6.046760361641645432e-03,-1.721773467671461333e-02,-2.009601343199518553e-02,2.970000000000000000e+03
-2.947360277175903320e-03,-5.935497581958770752e-03,-1.764933951199054718e-02,-1.870990358293056488e-02,-1.357124299975076553e-02,-4.419410792454669945e-02,2.971000000000000000e+03
-7.894694805145263672e-03,-1.806452125310897827e-02,-7.838204503059387207e-03,-1.416062377393245697e-02,6.494886008129974186e-03,-3.599464584427281011e-02,2.972000000000000000e+03
-7.789492607116699219e-03,-7.612898945808410645e-03,-7.484298199415206909e-03,-9.825821034610271454e-03,-9.135257389550233142e-03,-3.905527565642952226e-02,2.973000000000000000e+03
-1.568421721458435059e-02,-1.845161989331245422e-02,-1.582924276590347290e-02,-1.880723237991333008e-02,-3.354052025263953851e-02,-3.023269608205492176e-02,2.974000000000000000e+03
-7.578939199447631836e-03,-1.922579668462276459e-02,-1.417641062289476395e-02,-2.753518149256706238e-02,-2.073400385316759298e-02,-4.764682649888118959e-02,2.975000000000000000e+03
-2.105236053466796875e-04,7.161283865571022034e-03,-3.965524956583976746e-03,-2.632230520248413086e-03,-2.468130869247886494e-02,-2.070225612157594597e-02,2.976000000000000000e+03
-1.368403434753417969e-03,2.580657601356506348e-04,-4.150623921304941177e-03,-4.421043675392866135e-03,-6.745120944427362986e-03,-1.065688418032739726e-02,2.977000000000000000e+03
-3.157854080200195312e-04,5.032252520322799683e-03,-1.322234515100717545e-03,6.038483115844428539e-05,-8.215609461971418170e-03,-6.987054899104894190e-03,2.978000000000000000e+03
-1.368433237075805664e-03,5.419366061687469482e-03,-1.361730159260332584e-03,1.572251901961863041e-03,2.512261004913085571e-02,1.541796009218376895e-02,2.979000000000000000e+03
7.368624210357666016e-04,4.322577267885208130e-03,-1.581297488883137703e-03,2.142508048564195633e-03,-9.420782859505649753e-03,3.474359261237874863e-03,2.980000000000000000e+03
-1.473695039749145508e-03,3.806453198194503784e-03,2.555869104980956763e-05,2.724847756326198578e-03,-1.441794009896746331e-02,-1.284670166436641114e-02,2.981000000000000000e+03
0.000000000000000000e+00,8.387092500925064087e-03,-1.175075769424438477e-03,1.941250404343008995e-03,-9.430665260659054638e-03,-5.251354479638092876e-03,2.982000000000000000e+03
-1.473665237426757812e-03,1.135483384132385254e-02,-2.903275890275835991e-03,5.009453278034925461e-03,-1.108023405412339457e-02,4.885725190385326044e-03,2.983000000000000000e+03
4.210174083709716797e-04,6.451606750488281250e-03,-1.794784446246922016e-03,2.618521917611360550e-03,-1.024928925304458005e-02,-7.331417784670390958e-03,2.984000000000000000e+03
-7.368028745986521244e-04,5.483880639076232910e-03,-1.325855962932109833e-03,1.502421917393803596e-03,7.569143087038376905e-03,3.464963042998814302e-02,2.985000000000000000e+03
-4.210472106933593750e-04,3.741942346096038818e-03,-7.296563126146793365e-04,2.016197657212615013e-03,-3.640275608466581048e-03,-4.343250425493994094e-03,2.986000000000000000e+03
-2.000033855438232422e-03,5.161300301551818848e-03,-6.470892694778740406e-04,2.087349770590662956e-03,-2.248961195449439288e-02,1.527658626432906730e-03,2.987000000000000000e+03
3.158151812385767698e-04,5.419351160526275635e-03,-3.057427005842328072e-03,4.360905848443508148e-03,-1.161033054214444249e-04,4.127337443678436024e-04,2.988000000000000000e+03
-5.263090133666992188e-04,3.290332853794097900e-03,-8.844554540701210499e-04,1.116294763050973415e-03,2.002645759090260213e-03,6.343017544414797371e-03,2.989000000000000000e+03
-5.263388156890869141e-04,1.154837012290954590e-02,-5.502543877810239792e-03,6.648725830018520355e-03,-2.520525025134556785e-03,1.790392168976431830e-03,2.990000000000000000e+03
0.000000000000000000e+00,1.270966976881027222e-02,-2.509715268388390541e-03,5.454344209283590317e-03,9.381651028073090259e-04,1.278025846578967339e-02,2.991000000000000000e+03
-5.263388156890869141e-04,3.677412867546081543e-03,-2.200293354690074921e-03,5.879950709640979767e-03,9.574770374639385295e-03,2.442242334537292336e-02,2.992000000000000000e+03
5.263388156890869141e-04,-2.580642933025956154e-03,1.660904032178223133e-03,2.585337031632661819e-03,6.619546631873696185e-03,-1.529608089942979809e-02,2.993000000000000000e+03
-3.158152103424072266e-04,-1.329030841588973999e-02,-3.975275903940200806e-03,-4.711506422609090805e-03,-7.266471431544907489e-03,-6.023650233345367866e-02,2.994000000000000000e+03
-9.474158287048339844e-04,-2.767743356525897980e-02,1.229069847613573074e-02,-9.634756296873092651e-02,1.114674382753477744e-02,-4.843950743370584178e-02,2.995000000000000000e+03
2.105355262756347656e-03,-1.748386770486831665e-02,2.603609301149845123e-02,-1.479552835226058960e-01,1.090811469321018023e-02,-8.047641312005637815e-02,2.996000000000000000e+03
5.894691217690706253e-03,-3.225803375244140625e-03,-1.639483682811260223e-02,-1.264848709106445312e-01,-4.812288414743903786e-03,-7.584003533976702016e-02,2.997000000000000000e+03
1.410526037216186523e-02,-5.677413195371627808e-03,1.319944579154253006e-02,-3.592441231012344360e-02,2.641196619619634589e-02,-3.274308146298032796e-02,2.998000000000000000e+03
1.252633333206176758e-02,-1.096777617931365967e-03,5.757283885031938553e-03,-1.496162079274654388e-02,-1.140759155406279035e-02,-1.284701714477765044e-02,2.999000000000000000e+03
1.768425107002258301e-02,2.129033207893371582e-03,-2.817537868395447731e-03,-1.748790033161640167e-03,-8.438288895995516015e-05,-3.681652329570989091e-03,3.000000000000000000e+03
5.262792110443115234e-04,2.774190157651901245e-03,-2.143685705959796906e-02,-7.569738198071718216e-03,-7.189205229636286276e-03,-9.169301823983122546e-03,3.001000000000000000e+03
-7.999986410140991211e-03,-1.354835927486419678e-03,-2.908255346119403839e-02,2.479706017766147852e-04,-8.680378489467344139e-03,-5.671570279834198258e-04,3.002000000000000000e+03
-6.210535764694213867e-03,3.225803375244140625e-03,-1.751858368515968323e-02,2.412925940006971359e-03,-9.280106214628602856e-03,-8.021410330991129989e-03,3.003000000000000000e+03
-1.157939317636191845e-03,7.677413523197174072e-03,-5.668144673109054565e-03,3.268664469942450523e-03,-2.547590627709706013e-03,-3.028480715432185777e-03,3.004000000000000000e+03
1.473754644393920898e-03,5.225799977779388428e-03,-2.016168786212801933e-03,1.629681326448917389e-03,3.208925041919830079e-03,-1.047547179865021549e-03,3.005000000000000000e+03
8.420646190643310547e-04,3.161288797855377197e-03,-4.526749253273010254e-04,1.189281349070370197e-03,-1.755889436686075555e-02,-1.104602878223659435e-02,3.006000000000000000e+03
-2.105236053466796875e-04,1.225814223289489746e-03,1.743770320899784565e-03,4.951053415425121784e-04,-1.032135362188491001e-02,-2.686315514946829852e-03,3.007000000000000000e+03
0.000000000000000000e+00,7.096677436493337154e-04,-2.195429406128823757e-04,5.809244466945528984e-04,-4.753631681785108754e-03,-8.673595704828951369e-03,3.008000000000000000e+03
-1.157879829406738281e-03,1.548394560813903809e-03,-2.685941290110349655e-03,3.525292268022894859e-03,-2.569239793297128926e-02,1.955506342719059987e-02,3.009000000000000000e+03
-1.368433237075805664e-03,1.935482025146484375e-03,-1.550588407553732395e-03,2.052102936431765556e-03,-8.343428580652734183e-03,-2.730672060767075360e-03,3.010000000000000000e+03
-2.105236053466796875e-04,1.677423715591430664e-03,3.947390068788081408e-04,1.041041687130928040e-02,2.682123092966337552e-04,4.290246692436050502e-03,3.011000000000000000e+03
-8.421242237091064453e-04,6.709687411785125732e-03,-1.038944115862250328e-03,1.709845149889588356e-03,-1.452571833033111659e-02,3.674604142663795425e-03,3.012000000000000000e+03
-9.473860263824462891e-04,1.793548464775085449e-02,-2.577322302386164665e-03,9.731775149703025818e-03,5.991739618873559436e-03,7.731678833719834998e-03,3.013000000000000000e+03
-3.157556056976318359e-04,2.161289751529693604e-02,3.615621011704206467e-03,1.992896944284439087e-02,1.300971912321280399e-02,2.391122082841867780e-02,3.014000000000000000e+03
-4.210770130157470703e-04,-1.290336367674171925e-03,-3.656164626590907574e-04,3.696840256452560425e-03,-2.350869323795024002e-02,7.145451192137053376e-03,3.015000000000000000e+03
4.210769839119166136e-04,-8.516117930412292480e-03,-4.989511216990649700e-04,-4.720287397503852844e-04,-1.764714493389885064e-03,-1.177602327399351889e-02,3.016000000000000000e+03
-9.473860263824462891e-04,-2.470965683460235596e-02,-1.266825105994939804e-02,-2.740952931344509125e-02,-3.422835103146937286e-02,-9.362270900229407999e-02,3.017000000000000000e+03
-5.999982357025146484e-03,-2.670970745384693146e-02,3.211877122521400452e-02,-7.147100567817687988e-02,6.655444379376262987e-03,-8.381834662247111822e-02,3.018000000000000000e+03
-3.052651882171630859e-03,-1.967740431427955627e-02,-1.924811862409114838e-03,-2.991824410855770111e-02,2.266641233954924672e-03,-7.691717282754417795e-02,3.019000000000000000e+03
-1.684188842773437500e-03,-6.774198263883590698e-03,-4.004904534667730331e-03,-8.150908350944519043e-02,1.681477765742123154e-03,-4.734874119216314625e-02,3.020000000000000000e+03
-2.210557693615555763e-03,-2.645161002874374390e-03,-1.251517422497272491e-02,-1.412372477352619171e-02,-2.822807979605990170e-03,-6.824691206719912806e-03,3.021000000000000000e+03
-3.157854080200195312e-04,1.290366053581237793e-04,-2.826823852956295013e-03,-1.687860698439180851e-03,2.148237561230104120e-02,6.729132563667139522e-03,3.022000000000000000e+03
-1.157909631729125977e-03,4.129029810428619385e-03,-2.146390266716480255e-03,1.505101099610328674e-03,-2.462444156060339395e-03,-1.640093408730447511e-03,3.023000000000000000e+03
0.000000000000000000e+00,3.741931170225143433e-03,-3.055099863559007645e-03,1.303679193370044231e-03,-2.952147245688863109e-02,-1.566494836192244833e-02,3.024000000000000000e+03
-1.052916049957275391e-04,1.174193620681762695e-02,-5.859187338501214981e-03,2.168401406379416585e-04,-9.106692892606460532e-03,-7.903934162226233795e-03,3.025000000000000000e+03
-1.052320003509521484e-04,2.774193882942199707e-03,-1.045196666382253170e-03,1.211169175803661346e-03,8.062508733645001868e-04,-4.238241071872317356e-03,3.026000000000000000e+03
2.105236053466796875e-04,4.129029810428619385e-03,-1.759990467689931393e-03,2.466186124365776777e-04,-6.513958467411207209e-03,-3.572481546647826578e-03,3.027000000000000000e+03
-4.210770130157470703e-04,1.625808328390121460e-02,-1.337350229732692242e-03,3.022721502929925919e-04,-2.666921677559219717e-03,2.135003434696469693e-03,3.028000000000000000e+03
1.052618026733398438e-04,-2.235174179077148438e-08,-1.278819283470511436e-03,3.099795430898666382e-04,-1.301556906111223100e-03,-1.344046348146249459e-03,3.029000000000000000e+03
1.052618026733398438e-04,-1.870967447757720947e-03,-1.582988887093961239e-03,9.380365954712033272e-04,-4.918279819796644858e-03,-2.371751452963560824e-03,3.030000000000000000e+03
2.105534076690673828e-04,3.548406064510345459e-03,-1.625112956389784813e-03,1.025015604682266712e-03,-4.766980083009464408e-03,-3.081571700453450413e-03,3.031000000000000000e+03
0.000000000000000000e+00,4.387088119983673096e-03,-1.318671158514916897e-03,4.100714577361941338e-04,-2.840870686915852872e-03,6.621751768061900911e-03,3.032000000000000000e+03
-7.368326187133789062e-04,-6.774194538593292236e-03,4.458083305507898331e-03,3.269955748692154884e-03,3.952111122967671974e-03,-4.744701675568396837e-03,3.033000000000000000e+03
2.104938030242919922e-04,-1.658064872026443481e-02,-1.506027649156749249e-03,-6.635639816522598267e-03,8.479450996889958958e-03,-3.566492319120673216e-02,3.034000000000000000e+03
-3.157854080200195312e-04,-1.909676566720008850e-02,2.564613148570060730e-02,-3.228988870978355408e-02,8.629599798469200778e-02,-3.697012292433221603e-02,3.035000000000000000e+03
3.157854080200195312e-04,-1.735484600067138672e-02,3.529376536607742310e-02,-3.353823348879814148e-02,-8.684983340208063396e-03,-8.587438585151030424e-02,3.036000000000000000e+03
-2.105236053466796875e-04,-1.148387230932712555e-02,1.350137125700712204e-02,-9.123207069933414459e-03,4.495753794869727926e-02,-1.624338606412001340e-02,3.037000000000000000e+03
-2.842068672180175781e-03,-1.264516077935695648e-02,7.108884863555431366e-03,-3.033528663218021393e-02,-4.435654961788548789e-04,-2.541069156921027528e-02,3.038000000000000000e+03
-2.526342868804931641e-03,-6.451612338423728943e-03,-9.172997437417507172e-03,-2.044275775551795959e-02,-1.153727939740711861e-02,-2.298002663214160357e-02,3.039000000000000000e+03
-4.210472106933593750e-04,-1.935483887791633606e-04,-6.565386895090341568e-03,-8.539082482457160950e-03,-6.197455847170907361e-03,-2.222549261793504982e-02,3.040000000000000000e+03
-1.789450645446777344e-03,1.225806772708892822e-03,-3.226415254175662994e-03,-1.232905196957290173e-04,-1.054022104440655028e-02,-4.987773993529009964e-03,3.041000000000000000e+03
-1.052618026733398438e-04,3.161290893331170082e-03,-2.372666727751493454e-03,1.632016734220087528e-03,-1.309496030015111501e-02,-1.783873120798279421e-03,3.042000000000000000e+03
-4.210472106933593750e-04,5.354838445782661438e-03,-1.734474557451903820e-03,1.121124019846320152e-03,1.825474056259546174e-04,4.428738808999010956e-02,3.043000000000000000e+03
-1.052618026733398438e-04,1.974193379282951355e-02,-1.333816559053957462e-03,4.233814252074807882e-04,-1.345436137355715545e-03,-5.404816770881337717e-03,3.044000000000000000e+03
-1.052618026733398438e-03,1.290366053581237793e-04,-1.051058527082204819e-03,9.955331915989518166e-04,2.003901759791304471e-02,2.071188058904827045e-02,3.045000000000000000e+03
-2.105534076690673828e-04,1.806449145078659058e-03,-1.640999806113541126e-03,1.107466989196836948e-03,-4.903829653948754697e-03,4.574718776731878656e-03,3.046000000000000000e+03
-1.052320003509521484e-04,1.083871349692344666e-02,-1.847244449891149998e-03,1.409358927048742771e-03,2.541904087701496451e-02,3.760425882396845054e-02,3.047000000000000000e+03
2.631545066833496094e-05,5.615588277578353882e-03,-1.643793773837387562e-03,9.428470511920750141e-04,-9.803817846689710791e-03,1.001126845287214628e-02,3.048000000000000000e+03
7.894635200500488281e-05,5.739249289035797119e-03,-1.321258256211876869e-03,3.986920346505939960e-04,6.314994275595786632e-04,5.507409918064531951e-03,3.049000000000000000e+03
2.105236053466796875e-04,9.677410125732421875e-04,-1.276590628549456596e-03,3.233326424378901720e-04,5.024960992455085318e-03,3.720189363347198297e-03,3.050000000000000000e+03
-3.157854080200195312e-04,1.096773520112037659e-02,-1.270404784008860588e-03,3.128962125629186630e-04,-3.162895007373212053e-03,-2.611203269189343867e-03,3.051000000000000000e+03
-3.157854080200195312e-04,2.922582626342773438e-02,-3.935453481972217560e-03,1.234502904117107391e-02,3.905329393521395076e-03,1.889019379940304333e-02,3.052000000000000000e+03
4.210472106933593750e-04,1.165161132812500000e-01,-1.855849404819309711e-03,1.570968031883239746e-01,-7.456697609610429822e-03,8.203984365038241577e-02,3.053000000000000000e+03
4.210472106933593750e-03,1.890322566032409668e-01,2.840304002165794373e-02,2.040106803178787231e-01,1.322874622176684056e-02,1.713138264579523451e-01,3.054000000000000000e+03
5.368411540985107422e-03,2.015482783317565918e-01,-4.115584865212440491e-02,1.154261529445648193e-01,-4.703691785524766189e-04,1.040898315474967362e-01,3.055000000000000000e+03
-7.789403200149536133e-03,-1.096725463867187500e-03,-1.223599538207054138e-01,4.552234709262847900e-02,-5.495897081799938633e-02,5.254986083012358478e-02,3.056000000000000000e+03
-3.631580248475074768e-02,-3.548383712768554688e-02,-5.439956113696098328e-02,-2.927657216787338257e-02,-7.900335039535377746e-02,-1.055961137709826581e-02,3.057000000000000000e+03
-9.473651647567749023e-03,-7.290303707122802734e-03,-9.284605272114276886e-03,-6.131229922175407410e-03,-4.539397677229572992e-02,-3.037860936705716330e-04,3.058000000000000000e+03
-4.421114921569824219e-03,-8.386969566345214844e-04,-2.727517485618591309e-02,1.691431552171707153e-02,-6.058561630455727709e-02,1.535196935582416877e-02,3.059000000000000000e+03
-2.515788376331329346e-02,-1.380646228790283203e-02,-9.843236766755580902e-03,4.477711860090494156e-03,-5.350247816223685504e-02,-7.737372153599375579e-03,3.060000000000000000e+03
-2.368418872356414795e-02,-1.670962572097778320e-02,-2.924316003918647766e-02,-1.796979457139968872e-02,-5.157424687770628680e-02,-2.160687144772621693e-02,3.061000000000000000e+03
-3.126317262649536133e-02,-2.303230762481689453e-02,-7.675045728683471680e-02,-5.090713128447532654e-02,-7.379035442714609871e-02,-4.980524834310262605e-02,3.062000000000000000e+03
-4.115790128707885742e-02,-7.483869791030883789e-03,-3.137186169624328613e-02,1.181729324162006378e-02,-8.240290463346866545e-02,-3.045311302365272255e-02,3.063000000000000000e+03
-9.789466857910156250e-03,-4.516124725341796875e-03,-1.630843617022037506e-02,6.565741728991270065e-03,-5.926764415215046711e-02,-1.204163933678681353e-02,3.064000000000000000e+03
-9.052634239196777344e-03,-3.096759319305419922e-03,-4.233982414007186890e-03,-7.439299952238798141e-03,-1.302709386571088146e-02,-3.520849051835445165e-03,3.065000000000000000e+03
-4.526294767856597900e-03,-9.096771478652954102e-03,-6.892740493640303612e-04,-1.285021938383579254e-02,-1.020661763618058160e-02,-6.466273426156465831e-03,3.066000000000000000e+03
-1.684211310930550098e-03,-1.116129755973815918e-02,-1.010702806524932384e-03,-8.555235341191291809e-03,-1.512605076407957938e-02,-1.210245231156625856e-02,3.067000000000000000e+03
-9.473711252212524414e-04,-9.161293506622314453e-03,1.093646045774221420e-03,-7.458202075213193893e-03,-2.869261580624637986e-02,-1.238585855742657671e-02,3.068000000000000000e+03
6.315708160400390625e-04,-1.116132736206054688e-02,-1.165016510640271008e-04,-1.970650162547826767e-03,-9.468302446746790224e-03,-5.239723444907418148e-03,3.069000000000000000e+03
3.052629530429840088e-03,-2.516090869903564453e-03,1.032444881275296211e-03,-9.087153739528730512e-05,-1.568801768299898924e-02,-1.198878617546017544e-02,3.070000000000000000e+03
6.526313722133636475e-03,0.000000000000000000e+00,1.324844779446721077e-03,9.467325435252860188e-05,-1.934453392429347218e-02,-6.345953080145627645e-03,3.071000000000000000e+03
3.842106461524963379e-02,4.393547773361206055e-02,4.953046794980764389e-03,6.644603330641984940e-03,2.304367961572850731e-02,5.048011130776641764e-02,3.072000000000000000e+03
1.115788519382476807e-02,7.045158743858337402e-02,4.173968732357025146e-02,1.333566159009933472e-01,6.496291672299037145e-03,7.278936780179989796e-02,3.073000000000000000e+03
-1.789495348930358887e-03,2.109670639038085938e-02,4.017020389437675476e-02,9.306147694587707520e-02,2.694335566999583875e-02,9.045062518790292216e-02,3.074000000000000000e+03
-2.947360277175903320e-03,-8.709609508514404297e-03,6.035871803760528564e-03,-1.202735817059874535e-03,3.423380770191553069e-03,-1.297571082625725847e-02,3.075000000000000000e+03
0.000000000000000000e+00,-5.612909793853759766e-03,1.299920259043574333e-03,-1.869265572167932987e-03,-6.676244945395204411e-03,-7.661380202849010779e-03,3.076000000000000000e+03
-1.473695039749145508e-03,-6.645202636718750000e-03,2.655734715517610312e-04,-2.107192296534776688e-03,1.107191448791411403e-02,5.744646333771696867e-03,3.077000000000000000e+03
9.474009275436401367e-04,-1.225769519805908203e-03,-1.987429714063182473e-04,-1.481948536820709705e-03,1.474312793601217919e-03,-2.529539708676614707e-03,3.078000000000000000e+03
3.473669290542602539e-03,8.064508438110351562e-03,-1.300451578572392464e-03,-5.378735950216650963e-04,1.348546213980617026e-04,-9.866688260434353097e-03,3.079000000000000000e+03
4.842132329940795898e-03,1.903223991394042969e-02,-9.451209334656596184e-04,4.383066552691161633e-04,-1.576961748574579047e-03,-3.430762892374344952e-03,3.080000000000000000e+03
5.262941122055053711e-04,1.741945743560791016e-03,-8.831029408611357212e-04,2.425369166303426027e-04,-9.830956146686942176e-04,-2.894674067195346367e-03,3.081000000000000000e+03
-2.105087041854858398e-04,-6.645143032073974609e-03,-4.328681097831577063e-05,9.538322919979691505e-04,-8.676073488181890170e-04,7.380816548389901310e-04,3.082000000000000000e+03
1.052618026733398438e-04,-1.354813575744628906e-03,-6.194050074554979801e-04,-7.327778730541467667e-04,8.737117119864024062e-03,1.679959464408312120e-03,3.083000000000000000e+03
1.052469015121459961e-04,-1.483917236328125000e-03,-1.179391751065850258e-03,1.666366151766851544e-04,-1.997029728343147070e-03,-6.133035835954703252e-03,3.084000000000000000e+03
-1.052618026733398438e-03,-1.096785068511962891e-03,-1.179143320769071579e-03,-8.664910274092108011e-05,1.400511304053608796e-03,-4.461619646499936920e-03,3.085000000000000000e+03
9.473562240600585938e-04,-1.935362815856933594e-04,-1.256909337826073170e-03,2.561182773206382990e-04,-3.036458315892609505e-04,1.666059986243778601e-04,3.086000000000000000e+03
-4.380941390991210938e-06,3.155887126922607422e-03,-1.017930568195879459e-03,2.840817032847553492e-04,-1.953711938631919054e-03,-4.368433545920979988e-04,3.087000000000000000e+03
4.380940936243860051e-06,8.441209793090820312e-04,-1.234583090990781784e-03,3.074603737331926823e-04,-1.506404772988467755e-03,-2.993943861427622588e-03,3.088000000000000000e+03
-2.105087041854858398e-04,3.096818923950195312e-03,-1.264587161131203175e-03,3.106980584561824799e-04,-3.027265670371814821e-03,-3.476673057881324302e-03,3.089000000000000000e+03
3.157705068588256836e-04,-2.580881118774414062e-04,-2.606098307296633720e-03,1.553152542328462005e-04,-3.069152627380722365e-04,1.062215404339739155e-02,3.090000000000000000e+03
2.105385065078735352e-04,-3.225803375244140625e-04,-1.201397855766117573e-03,-1.094384861062280834e-04,-3.288114271261477484e-02,-1.249147413673074025e-03,3.091000000000000000e+03
6.084210053086280823e-02,3.096759319305419922e-03,7.165294606238603592e-03,-9.081088937819004059e-03,3.295968278735728063e-02,-4.103627520020580732e-02,3.092000000000000000e+03
1.068421006202697754e-01,3.561288118362426758e-02,1.395935267210006714e-01,-2.085455134510993958e-02,1.344698078054307189e-01,-1.480620194614845619e-02,3.093000000000000000e+03
1.885263621807098389e-01,4.496771469712257385e-02,1.843217164278030396e-01,2.851737663149833679e-03,1.356005036656995344e-01,1.121673269414291685e-02,3.094000000000000000e+03
1.049472689628601074e-01,-4.761290550231933594e-02,1.294241845607757568e-01,-5.899082124233245850e-02,1.873243793828578418e-01,3.507081716388071868e-02,3.095000000000000000e+03
2.484220452606678009e-02,-2.645158767700195312e-02,5.840558931231498718e-02,-1.062607765197753906e-01,5.702019479482345332e-02,-3.125782492529860512e-02,3.096000000000000000e+03
3.663152456283569336e-02,-2.838671207427978516e-03,2.016726881265640259e-02,-5.544368922710418701e-02,3.952794710846774251e-02,-1.777715281125180624e-02,3.097000000000000000e+03
1.968419551849365234e-02,2.580881118774414062e-04,1.159207671880722046e-01,-1.263541169464588165e-02,7.609942857162366181e-02,9.891845041938185368e-03,3.098000000000000000e+03
1.729474067687988281e-01,5.161225795745849609e-03,4.665192589163780212e-02,1.676963083446025848e-02,4.985245513969971398e-02,1.643116280517364913e-02,3.099000000000000000e+03
3.136843442916870117e-02,-7.612884044647216797e-03,1.596473343670368195e-02,3.062392119318246841e-03,6.259491157531016370e-02,-9.245552954025182402e-03,3.100000000000000000e+03
-3.284198045730590820e-02,-1.445162296295166016e-02,9.808391332626342773e-02,1.687947288155555725e-02,1.549918590741761193e-02,6.862624459524457876e-03,3.101000000000000000e+03
-1.400023698806762695e-02,-8.903145790100097656e-03,2.348289266228675842e-02,3.345658071339130402e-03,-7.421302584067923647e-03,-8.368171838391003092e-03,3.102000000000000000e+03
-9.999930858612060547e-03,-2.064526081085205078e-03,-1.017977701849304140e-04,7.216680096462368965e-04,-7.622671573774830733e-03,-2.589093429466893248e-02,3.103000000000000000e+03
-2.084207534790039062e-02,-1.825809478759765625e-02,-2.238876651972532272e-03,-5.648539518006145954e-04,-1.638272966800968788e-03,-5.298735754570405021e-03,3.104000000000000000e+03
-1.768428087234497070e-02,8.386969566345214844e-04,-4.636921919882297516e-03,-8.094203658401966095e-03,-1.217472054108448276e-02,-1.870216467402041616e-02,3.105000000000000000e+03
-4.947363864630460739e-03,4.032254219055175781e-02,-3.692402271553874016e-03,2.741602656897157431e-04,-3.643830202981312993e-03,2.491772176676487760e-02,3.106000000000000000e+03
-4.526257049292325974e-03,-1.316124200820922852e-02,2.428581705316901207e-03,1.268633361905813217e-02,7.820349666876058592e-05,3.286072642326098858e-02,3.107000000000000000e+03
-6.421029567718505859e-03,-7.419347763061523438e-03,-1.326264464296400547e-03,1.661159447394311428e-03,-5.578254857232955999e-03,-2.574415826466447399e-03,3.108000000000000000e+03
-4.421055316925048828e-03,-4.967749118804931641e-03,-2.687853295356035233e-03,-1.216107280924916267e-03,5.823529675171634779e-03,2.824222811332433025e-03,3.109000000000000000e+03
-5.263209342956542969e-03,-8.386969566345214844e-04,-9.812439093366265297e-04,-3.320772084407508373e-04,-7.511831753842512782e-04,-3.556226539797341379e-03,3.110000000000000000e+03
-2.421081066131591797e-03,-9.031891822814941406e-04,-1.232499838806688786e-03,-1.731909997761249542e-02,5.499492722269572198e-04,-1.115782047934543719e-02,3.111000000000000000e+03
-2.526164054870605469e-03,1.419305801391601562e-03,-1.836183015257120132e-03,-4.547555465251207352e-03,-1.113839630646573653e-02,-2.868638682241964055e-03,3.112000000000000000e+03
-9.052813053131103516e-03,3.161251544952392578e-03,-8.256447035819292068e-04,-2.466934965923428535e-03,-3.923306784270774727e-03,-3.978522794028521714e-03,3.113000000000000000e+03
-7.894635200500488281e-03,2.516150474548339844e-03,-1.387270516715943813e-03,-6.742832483723759651e-04,1.885792180081224956e-02,8.426819049643041737e-03,3.114000000000000000e+03
-4.000008106231689453e-03,1.058059930801391602e-02,-1.347987272311002016e-04,-1.199534628540277481e-03,8.707923190302224725e-03,1.700870745513016757e-02,3.115000000000000000e+03
-2.736866474151611328e-03,1.483917236328125000e-03,-1.048376900143921375e-03,-3.189339768141508102e-04,-1.128674120583816887e-03,3.870085755234481395e-03,3.116000000000000000e+03
-2.210617065429687500e-03,-2.967774868011474609e-03,-1.164987566880881786e-03,-7.758751162327826023e-04,6.202239174090129481e-04,2.307945913302023033e-03,3.117000000000000000e+03
-3.052651882171630859e-03,8.387566194869577885e-04,-1.356465392746031284e-03,-8.179349824786186218e-04,8.199094909712378865e-03,5.730232276459412688e-03,3.118000000000000000e+03
-1.684129238128662109e-03,3.225803375244140625e-04,-1.305325567955151200e-04,-1.219428842887282372e-03,8.743751401468102813e-03,1.078198416746445343e-03,3.119000000000000000e+03
-1.719117164611816406e-03,-7.311701774597167969e-04,-1.037876238115131855e-03,-9.005836327560245991e-04,-6.803284812603171972e-04,2.740410325926256885e-04,3.120000000000000000e+03
-5.964934825897216797e-03,5.376338958740234375e-04,-1.237345393747091293e-03,1.433973957318812609e-04,-1.243241911434900260e-02,-1.113871789776765819e-02,3.121000000000000000e+03
-2.031588554382324219e-02,5.806088447570800781e-04,-7.599397562444210052e-03,-5.445659626275300980e-04,-1.721952510861335384e-02,2.064917277244504579e-03,3.122000000000000000e+03
-2.357900142669677734e-02,1.612961175851523876e-03,-5.361612420529127121e-03,-2.710050670430064201e-03,-1.885134101777907745e-02,-7.333304842884080799e-03,3.123000000000000000e+03
-1.978945732116699219e-02,1.419347524642944336e-02,-1.965738087892532349e-02,2.461325144395232201e-03,-3.469811791877930318e-02,-1.500408387929419440e-02,3.124000000000000000e+03
-4.263156652450561523e-02,4.322588443756103516e-03,-1.110816150903701782e-01,-4.429550841450691223e-02,-8.412325214617055735e-02,-2.841299342151915042e-02,3.125000000000000000e+03
-5.494731664657592773e-02,-3.961282968521118164e-02,-7.124307006597518921e-02,-9.387827664613723755e-02,-8.211857827900814755e-02,-9.620305531921591324e-02,3.126000000000000000e+03
-1.421064231544733047e-02,-1.041935086250305176e-01,-3.140541911125183105e-02,-1.457863301038742065e-01,-4.071572862540762117e-02,-1.322625090350619814e-01,3.127000000000000000e+03
-2.105176448822021484e-03,-2.309682965278625488e-02,1.375971827656030655e-02,-1.443644016981124878e-01,1.010388420743524307e-02,-1.079732198233740448e-01,3.128000000000000000e+03
-2.842068672180175781e-03,-2.567735314369201660e-02,-1.885333214886486530e-03,-9.341257065534591675e-02,-3.051461617167561258e-02,-8.849460889241278494e-02,3.129000000000000000e+03
-2.526283264160156250e-03,-2.767744660377502441e-02,-2.959119854494929314e-03,-1.342026740312576294e-01,-1.716811683670993460e-03,-5.696661873271224863e-02,3.130000000000000000e+03
-6.315708160400390625e-04,-9.419351816177368164e-03,-1.554699265398085117e-03,-2.032062597572803497e-02,-1.218801794899526669e-02,-3.683171924114914120e-02,3.131000000000000000e+03
-4.211068153381347656e-04,-4.967719316482543945e-03,-2.084600739181041718e-03,-3.600094700232148170e-03,-1.306443333326079426e-02,-1.247376984346804107e-02,3.132000000000000000e+03
5.960464477539062500e-08,-9.032487869262695312e-04,-1.433588098734617233e-03,-2.233620267361402512e-03,-1.445901186500364588e-02,-1.963490726292782540e-02,3.133000000000000000e+03
-8.421540260314941406e-04,5.806684494018554688e-04,-1.292147091589868069e-03,-4.121337042306549847e-05,-2.971361938309868833e-02,-1.595855870034568191e-02,3.134000000000000000e+03
-4.210472106933593750e-04,7.742047309875488281e-04,-1.323842094279825687e-03,-1.740754581987857819e-03,-1.933461958793358804e-02,1.522096829915220439e-02,3.135000000000000000e+03
-8.421540260314941406e-04,6.451308727264404297e-04,-1.276948489248752594e-03,2.704304461076389998e-05,-5.602362847620945274e-03,5.913494361993842929e-03,3.136000000000000000e+03
-1.789450645446777344e-03,5.096763372421264648e-03,-1.792085357010364532e-03,8.263031486421823502e-05,-8.546701320732985607e-03,-6.627109222642091346e-03,3.137000000000000000e+03
0.000000000000000000e+00,-9.031891822814941406e-04,-1.341794966720044613e-03,2.795615873765200377e-04,1.351200769829752346e-03,-1.491441465726883742e-03,3.138000000000000000e+03
-2.105832099914550781e-04,-9.032487869262695312e-04,-1.279434771277010441e-03,3.068343794438987970e-04,-9.235610170323482748e-03,-6.267960498233526856e-03,3.139000000000000000e+03
-9.473562240600585938e-04,1.290142536163330078e-04,-1.270798617042601109e-03,3.106113581452518702e-04,-2.400382975565662491e-03,-1.627181523530141227e-03,3.140000000000000000e+03
-1.684248447418212891e-03,1.225829124450683594e-03,-3.084388445131480694e-04,8.000519592314958572e-04,-2.131580562581447680e-02,-1.648278669338670843e-03,3.141000000000000000e+03
-1.105308532714843750e-03,1.290142536163330078e-04,-1.136326463893055916e-03,3.789165057241916656e-04,-6.040847210430078107e-04,9.201332663032191217e-04,3.142000000000000000e+03
-5.789399729110300541e-04,-3.871023654937744141e-04,-1.250979606993496418e-03,3.205939428880810738e-04,1.933470238726364698e-03,-2.560446353856771218e-03,3.143000000000000000e+03
-2.104640007019042969e-04,5.161762237548828125e-04,-6.342825945466756821e-04,5.567565676756203175e-04,9.160644590572308843e-04,1.172363373909010575e-03,3.144000000000000000e+03
-3.158450126647949219e-04,1.870959997177124023e-03,-5.467897281050682068e-03,6.571236066520214081e-03,-6.247565276640720811e-03,3.007704762445773117e-03,3.145000000000000000e+03
-2.105236053466796875e-04,1.225769636221230030e-03,-5.504724103957414627e-03,7.648414466530084610e-03,-3.225108375247387471e-02,2.194112815255222504e-03,3.146000000000000000e+03
-5.894601345062255859e-03,4.258096218109130859e-03,-8.081814646720886230e-02,-1.246703322976827621e-02,-1.046597244203297805e-01,-2.679699597716611592e-02,3.147000000000000000e+03
-9.463164210319519043e-02,1.825803518295288086e-02,-1.358798593282699585e-01,-5.091126635670661926e-02,-7.453444061744107785e-02,-2.071112840144895273e-02,3.148000000000000000e+03
-1.028420329093933105e-01,-1.677393913269042969e-03,-8.932215720415115356e-02,9.237090125679969788e-03,-6.447365558165074617e-02,-1.928153476011024159e-03,3.149000000000000000e+03
-1.263168454170227051e-02,-9.483903646469116211e-03,-1.475637108087539673e-01,-7.475011795759201050e-02,-8.404285783927889497e-02,-4.433522182713955928e-02,3.150000000000000000e+03
-1.315787434577941895e-02,-1.587092876434326172e-02,-1.181674301624298096e-01,-2.628145273774862289e-03,-1.149653185679824219e-01,-4.441635368182073051e-02,3.151000000000000000e+03
-1.421052217483520508e-02,-1.000007987022399902e-02,-6.956163048744201660e-02,-3.659762814640998840e-02,-4.655284566568695936e-02,-2.997311879968722614e-02,3.152000000000000000e+03
-1.052588224411010742e-03,-8.709728717803955078e-03,-1.607383415102958679e-02,-3.580667078495025635e-03,-3.198864434629911102e-02,-5.695880939708630741e-03,3.153000000000000000e+03
6.315767765045166016e-03,-1.503223180770874023e-02,-1.859238184988498688e-02,-2.499727904796600342e-02,-1.868179391607682760e-02,-1.859675732972609907e-02,3.154000000000000000e+03
-2.631545066833496094e-03,-1.554840803146362305e-02,-5.872045177966356277e-03,-9.889865294098854065e-03,-2.248812027130142610e-02,-2.616521587632725243e-02,3.155000000000000000e+03
-4.210770130157470703e-04,-1.283869147300720215e-02,-3.982872702181339264e-03,-3.054585773497819901e-03,-3.705011909161015637e-02,-3.416194733221189495e-02,3.156000000000000000e+03
-3.157556056976318359e-04,-6.064504384994506836e-03,-6.998418248258531094e-04,-1.715639518806710839e-04,-2.195546182993890483e-03,-8.403017377844101965e-03,3.157000000000000000e+03
-6.316006183624267578e-04,-2.903223037719726562e-03,-1.404628972522914410e-03,6.052378448657691479e-04,-1.346561781940458502e-02,-1.484003988970350463e-02,3.158000000000000000e+03
2.105534076690673828e-04,-5.161166191101074219e-04,-3.427836927585303783e-04,3.352809580974280834e-04,-4.314534439626704909e-03,-1.046477458593680909e-03,3.159000000000000000e+03
8.420646190643310547e-04,1.290142536163330078e-04,-1.355180400423705578e-03,6.754302303306758404e-04,-1.317183555332235301e-02,-1.260337696207680658e-02,3.160000000000000000e+03
4.210769839119166136e-04,0.000000000000000000e+00,-9.527002694085240364e-04,6.063357577659189701e-04,-1.617081104404860525e-02,-1.384903729057529453e-02,3.161000000000000000e+03
-2.105534076690673828e-04,1.290321350097656250e-03,-9.982781484723091125e-04,1.020870287902653217e-03,-1.375903128536037912e-02,-4.107196333297258306e-03,3.162000000000000000e+03
5.263388156890869141e-04,7.742047309875488281e-04,-1.231861533597111702e-03,4.094974137842655182e-04,-5.667084694390922550e-03,-4.449230488073330214e-03,3.163000000000000000e+03
5.263090133666992188e-04,1.161277294158935547e-03,2.191720996052026749e-03,1.300573232583701611e-03,2.415048259135854636e-03,8.827009348781444942e-03,3.164000000000000000e+03
4.210472106933593750e-04,2.322584390640258789e-03,-7.900821510702371597e-04,4.482331569306552410e-04,-2.002701317997068742e-03,3.440351200937996623e-03,3.165000000000000000e+03
7.368326187133789062e-04,3.870964050292968750e-03,-9.757574298419058323e-04,9.989748941734433174e-04,9.866377956177174724e-03,1.285599997362896207e-02,3.166000000000000000e+03
1.447498798370361328e-04,2.870976692065596581e-03,-1.829504617489874363e-03,4.072105512022972107e-03,-3.919349909171199187e-03,3.578302048392323353e-03,3.167000000000000000e+03
6.577372550964355469e-05,1.387089490890502930e-03,-4.871304554399102926e-04,1.745080458931624889e-03,-3.451087395193175311e-04,-4.614768110718092675e-05,3.168000000000000000e+03
1.157879829406738281e-03,4.967719316482543945e-03,4.573242738842964172e-03,3.454839577898383141e-03,9.778710663551848370e-03,1.096919608568602822e-02,3.169000000000000000e+03
-1.052618026733398438e-04,1.154842972755432129e-02,2.667075488716363907e-03,1.477641402743756771e-03,3.903675478811408084e-02,1.800518485277957659e-02,3.170000000000000000e+03
0.000000000000000000e+00,1.012903451919555664e-02,1.355958811473101377e-04,1.385776093229651451e-03,8.542014571221168140e-04,-1.754871249270290035e-03,3.171000000000000000e+03
2.105236053466796875e-04,8.580654859542846680e-03,9.524960070848464966e-03,5.274540744721889496e-03,3.180593794935404617e-02,1.292618126055877781e-02,3.172000000000000000e+03
8.420943631790578365e-04,7.419317960739135742e-03,1.860954239964485168e-02,2.470296993851661682e-02,7.768519216844183006e-03,2.527524164154248965e-02,3.173000000000000000e+03
-5.263090133666992188e-04,-8.838713169097900391e-03,1.741966232657432556e-02,-5.958926863968372345e-03,5.061480414742902667e-02,-3.376790018265046767e-03,3.174000000000000000e+03
-2.105236053466796875e-04,-1.477417349815368652e-02,5.499785300344228745e-03,-9.714653715491294861e-03,-3.410870320497494390e-02,-6.359844797173952458e-02,3.175000000000000000e+03
1.052618026733398438e-04,-2.032259106636047363e-02,3.604717925190925598e-02,-3.714540973305702209e-02,-1.316607588430862563e-02,-5.524894146646230908e-02,3.176000000000000000e+03
-1.052618026733398438e-04,-2.064514160156250000e-02,2.598782442510128021e-02,-4.286020249128341675e-02,4.035018524575662013e-03,-6.762383823706308306e-02,3.177000000000000000e+03
-4.210472106933593750e-04,-1.245161890983581543e-02,-7.202913984656333923e-03,-1.064369827508926392e-01,-7.645693767142525132e-03,-8.204275685980721988e-02,3.178000000000000000e+03
-3.157854080200195312e-04,-1.864513754844665527e-02,-1.515146531164646149e-02,-3.855681791901588440e-02,-1.856775432390733727e-02,-4.797016188700586881e-02,3.179000000000000000e+03
-3.157854080200195312e-04,-1.535484287887811661e-02,-7.674836553633213043e-03,-1.363369170576334000e-02,-2.881994868565485035e-02,-2.929346139163868656e-02,3.180000000000000000e+03
-1.263141632080078125e-03,-2.606450021266937256e-02,-2.948456676676869392e-03,-1.221654657274484634e-02,3.112297574426037272e-02,-4.514040161050303368e-02,3.181000000000000000e+03
5.263090133666992188e-04,-3.741934895515441895e-03,-2.823607623577117920e-02,-3.806252777576446533e-02,-3.144985620627593903e-02,-2.636125637458031079e-02,3.182000000000000000e+03
-1.684218645095825195e-03,-5.999982357025146484e-03,-5.639220587909221649e-03,-5.364037584513425827e-03,-1.499201355164636595e-02,-1.965885659433119770e-02,3.183000000000000000e+03
-1.473665237426757812e-03,-1.264517009258270264e-02,-7.060742937028408051e-03,-1.391667407006025314e-02,-3.781227854843649538e-02,-5.873738989611032579e-02,3.184000000000000000e+03
5.263090133666992188e-04,-1.406456530094146729e-02,-1.868001185357570648e-02,-2.219433523714542389e-02,-1.957237410966783386e-02,-4.047299608909105118e-02,3.185000000000000000e+03
5.157858133316040039e-03,-1.154838502407073975e-02,-1.007430069148540497e-02,-1.392397563904523849e-02,-1.576662155799191112e-02,-4.976860990420473030e-02,3.186000000000000000e+03
4.789474979043006897e-02,-2.387076616287231445e-03,5.122944712638854980e-02,-1.841652579605579376e-02,7.841509778116062535e-02,-1.218852072459003510e-03,3.187000000000000000e+03
7.599997520446777344e-02,-1.806452870368957520e-03,8.354196697473526001e-02,-2.333085425198078156e-02,7.569726748626237622e-02,-7.046425400373257375e-03,3.188000000000000000e+03
7.042112946510314941e-02,-1.806467771530151367e-03,7.757887244224548340e-02,-1.244528777897357941e-02,1.058670215792574254e-01,4.007364872090107832e-03,3.189000000000000000e+03
-1.842108182609081268e-02,9.677410125732421875e-04,-1.816523820161819458e-02,-1.253348961472511292e-02,2.015738183514059756e-02,2.303691491876236341e-02,3.190000000000000000e+03
-3.831574320793151855e-02,-9.677410125732421875e-04,-3.209939971566200256e-02,-1.155619975179433823e-02,-1.199746778310917250e-02,-1.002922376830484019e-02,3.191000000000000000e+03
-6.421089172363281250e-03,-6.452202796936035156e-05,-1.925834082067012787e-02,-3.033800050616264343e-03,-3.549555928202607902e-03,-2.219617091574394019e-03,3.192000000000000000e+03
-1.789450645446777344e-03,2.516135573387145996e-03,-5.587369203567504883e-03,-3.384378505870699883e-04,1.010381724651843172e-02,-5.338857357824050576e-04,3.193000000000000000e+03
-2.105295658111572266e-03,2.903223037719726562e-03,-2.179675037041306496e-03,8.482380071654915810e-04,-6.465634319000379548e-03,-8.249908424661445139e-03,3.194000000000000000e+03
-5.262792110443115234e-04,-1.935362815856933594e-04,-1.921845134347677231e-03,1.373458653688430786e-03,2.903002678538157966e-02,4.475110447750618725e-03,3.195000000000000000e+03
-9.474158287048339844e-04,-2.580583095550537109e-04,-4.070492926985025406e-03,-6.038493942469358444e-03,-9.844554808141836588e-03,-9.719400648870779591e-03,3.196000000000000000e+03
-1.578897237777709961e-03,3.870934247970581055e-03,-1.871426706202328205e-03,-2.072668285109102726e-04,6.025312979355268439e-04,1.419806626225739166e-02,3.197000000000000000e+03
-1.368463039398193359e-03,2.193570137023925781e-03,-1.352782826870679855e-03,2.394140610704198480e-04,-3.775214990482833599e-03,4.102942314186258654e-04,3.198000000000000000e+03
-3.157854080200195312e-04,1.806452870368957520e-03,-1.280956552363932133e-03,3.012744127772748470e-04,-8.193025089982874931e-03,-2.601143084229401437e-03,3.199000000000000000e+03
-1.263201236724853516e-03,-1.290589570999145508e-04,1.629062579013407230e-03,3.721262328326702118e-04,-4.880727107480886673e-03,2.457256482333358694e-03,3.200000000000000000e+03
-2.104937884723767638e-04,4.516184329986572266e-03,-1.180279534310102463e-03,9.466432384215295315e-04,-1.064482429814539444e-02,-3.549810638941691687e-03,3.201000000000000000e+03
-3.158152103424072266e-04,4.322588443756103516e-03,-1.257066731341183186e-03,3.992177953477948904e-04,-4.750098720797346630e-03,-1.855078505678425804e-03,3.202000000000000000e+03
-9.473264217376708984e-04,2.387106418609619141e-03,-2.829626435413956642e-03,3.500127932056784630e-03,-6.890204647798547910e-03,-1.702888085846954169e-03,3.203000000000000000e+03
-2.736836671829223633e-03,2.967715263366699219e-03,-1.485482905991375446e-03,7.528470596298575401e-04,8.149594309501573264e-03,4.333795608403523403e-03,3.204000000000000000e+03
-1.473695039749145508e-03,2.645164960995316505e-03,-2.001412911340594292e-03,4.462122917175292969e-03,3.399508688264329948e-03,3.590583215447390453e-03,3.205000000000000000e+03
-1.521944999694824219e-03,7.634401321411132812e-03,-1.354471663944423199e-03,1.757740275934338570e-03,-9.008649046334804567e-04,2.403001374594621042e-03,3.206000000000000000e+03
-2.793878316879272461e-03,6.107539404183626175e-03,-3.497178666293621063e-03,7.953719235956668854e-03,6.329477091086666007e-03,1.030858495809572339e-02,3.207000000000000000e+03
-3.157913684844970703e-03,1.677408814430236816e-03,-1.662935828790068626e-03,2.665390959009528160e-03,-3.605596807191968622e-03,1.448619786957594524e-05,3.208000000000000000e+03
-2.315759658813476562e-03,8.516147732734680176e-03,-1.323909149505198002e-03,6.372452480718493462e-04,5.993032994735969510e-03,1.724622634714401137e-02,3.209000000000000000e+03
-5.263090133666992188e-04,2.999995648860931396e-02,-1.118125393986701965e-02,1.250797603279352188e-02,1.894463721825090374e-02,3.055013624283686724e-02,3.210000000000000000e+03
-9.473860263824462891e-04,6.077417731285095215e-02,-2.457189001142978668e-02,9.333228692412376404e-03,-3.578381604295088891e-02,3.991347059767269556e-02,3.211000000000000000e+03
-6.315708160400390625e-04,1.264515519142150879e-02,-9.141188114881515503e-03,3.619477385655045509e-03,-5.024842896618508803e-02,3.864243300695568983e-03,3.212000000000000000e+03
-1.652628183364868164e-02,-3.432255983352661133e-02,-4.038489237427711487e-02,-1.661035045981407166e-02,-7.132775854377371161e-02,-9.036893917024979572e-02,3.213000000000000000e+03
-2.484214305877685547e-02,-1.632255315780639648e-02,-5.811104550957679749e-02,-2.986543811857700348e-02,-6.611847942153303848e-02,-3.667074851611840103e-02,3.214000000000000000e+03
-1.031574606895446777e-02,-3.251613676548004150e-02,-4.144734889268875122e-02,-5.637771263718605042e-02,-4.867904638568631981e-02,-4.818067759723554389e-02,3.215000000000000000e+03
-1.294738054275512695e-02,-2.741932868957519531e-02,-1.961702108383178711e-02,-7.147759199142456055e-02,-7.766781593971927578e-02,-7.002771743115410175e-02,3.216000000000000000e+03
-9.157865308225154877e-03,-2.135483920574188232e-02,-2.781858295202255249e-02,-4.381659254431724548e-02,-8.812219930486264730e-02,-7.642614940840175564e-02,3.217000000000000000e+03
-5.052655935287475586e-03,-7.096782326698303223e-03,-8.261400274932384491e-03,-9.254257194697856903e-03,-5.984963547570032460e-02,-1.081335469863042853e-02,3.218000000000000000e+03
-1.578986528329551220e-03,-5.161613225936889648e-04,-1.579255796968936920e-03,-1.235951203852891922e-03,-1.635171162673820788e-02,-2.195403579934351868e-02,3.219000000000000000e+03
-2.631574869155883789e-03,2.980232238769531250e-08,-1.085049123503267765e-03,7.657341193407773972e-04,1.379644865894258388e-03,7.607138815870051474e-03,3.220000000000000000e+03
2.105534076690673828e-04,1.419380307197570801e-03,-1.243878388777375221e-03,3.741638793144375086e-04,2.324227539331147341e-02,1.746217608611866368e-02,3.221000000000000000e+03
-1.157909631729125977e-03,-1.225829124450683594e-03,-1.038603135384619236e-03,9.887170745059847832e-04,3.173458419704733302e-03,-3.494826771452991254e-03,3.222000000000000000e+03
4.210472106933593750e-04,9.032338857650756836e-04,-1.010174746625125408e-03,1.073825987987220287e-03,8.322317934080558643e-03,-3.387303766985455544e-03,3.223000000000000000e+03
-9.474158287048339844e-04,6.387084722518920898e-03,-3.736623912118375301e-04,1.329852151684463024e-03,7.085430301092543459e-03,8.395966036132795907e-03,3.224000000000000000e+03
3.158151812385767698e-04,5.741938948631286621e-03,-5.894995410926640034e-04,1.365747186355292797e-03,6.387331838295651210e-03,1.387922622731563305e-02,3.225000000000000000e+03
-3.157854080200195312e-04,7.741898298263549805e-04,-9.479789878241717815e-04,1.126040355302393436e-03,-2.356917871837449496e-03,-1.352651925733139304e-03,3.226000000000000000e+03
0.000000000000000000e+00,3.225952386856079102e-04,-3.650489670690149069e-04,1.337083289399743080e-03,-5.942177653507130231e-03,7.122277457190850924e-03,3.227000000000000000e+03
2.105534076690673828e-04,3.677397966384887695e-03,-1.229170593433082104e-03,1.749060349538922310e-03,8.109123131380790994e-03,1.038235542345805618e-03,3.228000000000000000e+03
-5.263090133666992188e-04,4.193559288978576660e-03,-9.352493216283619404e-04,7.550215814262628555e-04,7.842476448712831782e-04,4.649732252852922798e-03,3.229000000000000000e+03
3.684163093566894531e-04,1.196250319480895996e-03,-1.223132712766528130e-03,3.726803115569055080e-04,-7.870601907568053335e-04,2.718233284340759726e-03,3.230000000000000000e+03
-6.842017173767089844e-04,9.327977895736694336e-04,-6.304261041805148125e-04,5.639699520543217659e-04,-4.774524002914226628e-03,-5.946294729516021782e-03,3.231000000000000000e+03
1.157879829406738281e-03,3.870874643325805664e-04,-1.180918072350323200e-03,3.462218155618757010e-04,4.994126005347432340e-03,3.195459289036250983e-03,3.232000000000000000e+03
-4.210770130157470703e-04,2.129018306732177734e-03,-2.959913981612771749e-04,8.049836033023893833e-04,2.610910228519003340e-03,-3.788717662703416922e-04,3.233000000000000000e+03
1.052916049957275391e-04,1.935511827468872070e-03,-1.134602585807442665e-03,3.795994853135198355e-04,-5.502447958808387440e-04,-5.223311668560270959e-03,3.234000000000000000e+03
0.000000000000000000e+00,2.051609754562377930e-02,-2.812666818499565125e-03,3.497411031275987625e-03,-3.027579027527238509e-02,-2.361844638225085724e-02,3.235000000000000000e+03
1.115790009498596191e-02,1.117419451475143433e-01,7.542290259152650833e-03,1.794671416282653809e-01,4.973935094002968071e-02,1.086955193933807351e-01,3.236000000000000000e+03
6.947339046746492386e-03,1.289677023887634277e-01,1.968591846525669098e-02,2.090010344982147217e-01,1.775596762637476900e-02,1.482765265971668356e-01,3.237000000000000000e+03
-1.684188842773437500e-03,9.916123747825622559e-02,5.369069427251815796e-02,7.603673636913299561e-02,3.452347567655422722e-02,1.024809707554004135e-01,3.238000000000000000e+03
4.842108488082885742e-02,6.793546676635742188e-02,1.420068740844726562e-01,7.747839391231536865e-02,6.102254150775365815e-02,5.995807085915849655e-02,3.239000000000000000e+03
2.410519123077392578e-02,1.399999856948852539e-02,-4.726331215351819992e-03,-4.515040293335914612e-02,2.968491485347612979e-02,-8.147771398845482516e-03,3.240000000000000000e+03
-7.368266582489013672e-03,-1.399999856948852539e-02,-2.705733850598335266e-02,-4.266212508082389832e-02,-1.282916151628832324e-02,-1.883430534300867265e-02,3.241000000000000000e+03
-1.894772052764892578e-03,3.806471824645996094e-03,-5.950679071247577667e-03,-1.706207916140556335e-02,-6.597138348442221911e-03,-1.108144801068366991e-02,3.242000000000000000e+03
-1.473724842071533203e-03,1.206451654434204102e-02,1.598839648067951202e-02,-1.850737072527408600e-02,4.147964561892081292e-02,-1.062616124181747779e-02,3.243000000000000000e+03
-3.578990697860717773e-03,3.483873605728149414e-02,3.164313500747084618e-03,7.192358374595642090e-02,5.623050235490367754e-03,7.781357875619665521e-02,3.244000000000000000e+03
-3.578960895538330078e-03,6.451618671417236328e-02,-4.018648713827133179e-02,-2.845557220280170441e-02,-4.159361714984299851e-02,1.601738646346384520e-02,3.245000000000000000e+03
-6.420999765396118164e-03,-1.690322160720825195e-02,-7.777672260999679565e-02,-3.526077792048454285e-02,-3.399118164513126317e-02,2.961198078345883555e-04,3.246000000000000000e+03
-5.262792110443115234e-04,-1.935493946075439453e-02,-1.924468576908111572e-02,-2.211935445666313171e-02,-1.246038817421712963e-02,-1.232721900000333104e-02,3.247000000000000000e+03
-1.368492841720581055e-03,-1.290321350097656250e-02,1.836854498833417892e-04,-4.338916856795549393e-03,-4.919571650407128516e-03,-6.950902785394785788e-03,3.248000000000000000e+03
1.473754644393920898e-03,-9.677410125732421875e-03,4.615264013409614563e-03,-1.022448483854532242e-02,3.973522102086946006e-02,3.866210667137076618e-04,3.249000000000000000e+03
7.368028163909912109e-04,-8.258044719696044922e-03,2.170217968523502350e-02,-8.735850860830396414e-05,6.485491875012172613e-02,7.102254643521210831e-03,3.250000000000000000e+03
1.821047067642211914e-02,-5.999982357025146484e-03,1.013815701007843018e-01,-7.100335322320461273e-03,8.924348156055827985e-02,8.840212932023527870e-03,3.251000000000000000e+03
2.736896276473999023e-03,-5.419313907623291016e-03,6.889756303280591965e-03,-8.846545242704451084e-04,1.924660828937518886e-02,-1.382479674648462442e-02,3.252000000000000000e+03
5.568420886993408203e-02,4.935473203659057617e-02,1.686166226863861084e-02,6.938549689948558807e-03,2.686716444834402751e-02,1.291702747508804983e-02,3.253000000000000000e+03
4.315790534019470215e-02,3.154838085174560547e-02,4.633456934243440628e-03,4.271296784281730652e-03,3.785981674886329529e-02,-6.815375312853255707e-03,3.254000000000000000e+03
-1.494735479354858398e-02,-1.670950651168823242e-02,-1.270908396691083908e-02,-2.531853679101914167e-04,6.829479376183655859e-02,3.155778650058893575e-02,3.255000000000000000e+03
-5.894809961318969727e-03,-7.806479930877685547e-03,-2.853929065167903900e-02,-2.335584722459316254e-03,-1.707340402611556840e-02,-6.460786979127774998e-03,3.256000000000000000e+03
-2.421021461486816406e-03,-4.064559936523437500e-03,-8.239286020398139954e-03,-1.437693834304809570e-03,-1.845554347920330684e-03,-4.926759111286371784e-03,3.257000000000000000e+03
-2.736866474151611328e-03,-4.903316497802734375e-03,-4.691839567385613918e-04,4.052138829138129950e-04,-3.883831778558555214e-03,-6.800355533151392073e-03,3.258000000000000000e+03
2.105534076690673828e-04,-4.645168781280517578e-03,-2.069883281365036964e-03,4.884055233560502529e-04,6.732965032768767344e-03,-1.336363914778093687e-03,3.259000000000000000e+03
-2.000063657760620117e-03,-4.322588443756103516e-03,-1.699632150121033192e-03,1.966122072190046310e-03,-2.870613180911529838e-03,-5.166305814312766032e-03,3.260000000000000000e+03
-2.526253461837768555e-03,-3.677427768707275391e-03,-2.254149410873651505e-03,3.985333023592829704e-04,4.446070474437568976e-03,1.573517708380989255e-03,3.261000000000000000e+03
-5.263388156890869141e-04,-2.838671207427978516e-03,-5.141668953001499176e-04,6.108414963819086552e-04,-4.792766216989541306e-03,-5.198255728945166965e-03,3.262000000000000000e+03
-1.052320003509521484e-04,-3.354847431182861328e-03,-1.477093086577951908e-03,9.797026868909597397e-04,9.657833904881396592e-04,-1.987407977558947048e-03,3.263000000000000000e+03
0.000000000000000000e+00,-1.935422420501708984e-03,-9.672429296188056469e-04,-3.731146280188113451e-04,-1.974548373149698222e-03,-8.834496538814740063e-03,3.264000000000000000e+03
0.000000000000000000e+00,-2.967834239825606346e-03,-1.420977641828358173e-03,-2.055105054751038551e-03,8.733274265283474946e-04,1.584339657195454887e-03,3.265000000000000000e+03
-9.473562240600585938e-04,-3.096818923950195312e-03,-1.037271809764206409e-03,-4.155571223236620426e-04,1.576543590484291713e-02,1.301502636861751050e-02,3.266000000000000000e+03
-9.473860263824462891e-04,-7.095932960510253906e-04,-1.159461447969079018e-03,-1.672764774411916733e-04,2.286602798340364728e-03,-8.600763429674196381e-04,3.267000000000000000e+03
-2.421110635623335838e-03,-1.677453517913818359e-03,-1.566459191963076591e-03,8.719419711269438267e-04,-5.164236094253871201e-04,-8.506012528317064003e-04,3.268000000000000000e+03
-7.280111312866210938e-04,-1.244604587554931641e-03,-1.310548279434442520e-03,3.888724895659834146e-04,2.832809622280718642e-04,-4.116469048553728083e-04,3.269000000000000000e+03
-1.587748527526855469e-03,-1.852154731750488281e-03,-1.021978561766445637e-03,-7.709339843131601810e-05,-1.648718097197576782e-03,1.054419808781001389e-03,3.270000000000000000e+03
-9.474158287048339844e-04,-2.064466476440429688e-03,-1.235143747180700302e-03,2.574416284915059805e-04,-2.185387954371620367e-03,-1.132976506914251669e-02,3.271000000000000000e+03
-2.421051263809204102e-03,-7.097125053405761719e-04,-1.186864450573921204e-03,-7.407362136291339993e-05,7.925571727200875216e-04,-1.369613851382039948e-03,3.272000000000000000e+03
-5.263388156890869141e-04,-3.806531429290771484e-03,-1.257978612557053566e-03,2.578598505351692438e-04,2.363940513840034896e-02,1.305252582636085013e-02,3.273000000000000000e+03
2.105534076690673828e-04,-6.954830884933471680e-02,-1.289893407374620438e-02,-1.267474144697189331e-02,-1.943126582441934147e-02,-2.465478497253759116e-02,3.274000000000000000e+03
-1.010516285896301270e-02,-2.696770429611206055e-02,-1.263697147369384766e-01,-7.945744693279266357e-02,-1.000588130418549326e-01,-2.064704996173594154e-02,3.275000000000000000e+03
-3.726318478584289551e-02,-1.354837417602539062e-02,-1.825618743896484375e-01,-8.334563672542572021e-02,-1.099522988024119741e-01,-2.738195296072332141e-02,3.276000000000000000e+03
-3.305265307426452637e-02,-7.683867216110229492e-02,-3.254149109125137329e-02,-1.621968746185302734e-01,-1.014994493525165353e-01,-1.071634388795512649e-01,3.277000000000000000e+03
-1.578986528329551220e-03,-1.681290268898010254e-01,-1.014039851725101471e-02,-1.326157599687576294e-01,-1.409071858119759213e-02,-1.022459748478103947e-01,3.278000000000000000e+03
1.157894730567932129e-02,-1.071612834930419922e-01,-1.147365756332874298e-02,-1.115730181336402893e-01,-1.272917341496970778e-02,-8.849891884018479260e-02,3.279000000000000000e+03
-5.999952554702758789e-03,-1.285161375999450684e-01,-1.750529743731021881e-02,-9.598099440336227417e-02,-3.767735456075005374e-03,-1.308926600853563826e-01,3.280000000000000000e+03
-3.157883649691939354e-03,-1.212904602289199829e-02,-1.535271573811769485e-02,-8.641330152750015259e-02,-4.392520451455794728e-02,-1.017938962720492668e-01,3.281000000000000000e+03
-9.157896041870117188e-03,-1.387095451354980469e-02,1.223737373948097229e-02,-2.385682426393032074e-02,1.515942003450909681e-02,-2.703488179716595496e-02,3.282000000000000000e+03
-2.210527658462524414e-03,-1.225806772708892822e-03,-1.801020093262195587e-02,-8.188887499272823334e-03,2.069984767474863929e-02,-2.043192532537529971e-02,3.283000000000000000e+03
-1.473665237426757812e-03,4.193543922156095505e-03,-8.248996920883655548e-03,-1.177116483449935913e-02,-1.298292026397440679e-02,-1.025262078640265528e-02,3.284000000000000000e+03
-1.157879829406738281e-03,5.548380315303802490e-03,-2.321009756997227669e-03,-6.628635310335084796e-05,-1.358492466030725154e-02,-1.244531545179217158e-02,3.285000000000000000e+03
-5.263388156890869141e-04,1.593550294637680054e-02,-1.765494525898247957e-04,-1.605598838068544865e-03,-1.218323971430734787e-03,-5.096664241563408915e-03,3.286000000000000000e+03
-6.315708160400390625e-04,7.548391819000244141e-03,-3.453685436397790909e-03,1.040557748638093472e-03,-3.257346039037045671e-02,-7.935660813798373070e-03,3.287000000000000000e+03
-1.052320003509521484e-04,7.354840636253356934e-03,-9.995624423027038574e-04,-1.089531997422454879e-05,1.585323093829416052e-02,-5.438317411012028035e-04,3.288000000000000000e+03
-7.368922233581542969e-04,1.361288875341415405e-02,-1.433370751328766346e-03,9.486055932939052582e-04,-8.231563673027686434e-03,-8.625085495378881362e-03,3.289000000000000000e+03
-2.947419881820678711e-03,5.483865737915039062e-03,-1.604392658919095993e-03,1.026479294523596764e-03,-2.490535805914628753e-03,-2.651266126612622509e-03,3.290000000000000000e+03
2.000063657760620117e-03,9.870976209640502930e-03,-1.628077123314142227e-03,1.037263893522322178e-03,2.062984241228971172e-03,6.771387524594052465e-03,3.291000000000000000e+03
-1.894742250442504883e-03,5.032241344451904297e-03,-2.656437456607818604e-03,2.559365530032664537e-04,-1.016211438069980488e-02,-6.540522954327832039e-03,3.292000000000000000e+03
-3.263175487518310547e-03,1.354843378067016602e-03,-1.987871481105685234e-03,1.291431486606597900e-03,-2.514973965130895550e-03,-1.022619373832328593e-03,3.293000000000000000e+03
1.052320076269097626e-04,5.548387765884399414e-03,-1.368909142911434174e-03,4.469671403057873249e-04,4.645383248914392027e-03,3.659200447569177506e-03,3.294000000000000000e+03
-4.210472106933593750e-04,6.580635905265808105e-03,-7.356186979450285435e-04,1.870028907433152199e-03,1.902215458178702079e-03,1.939072383878387429e-03,3.295000000000000000e+03
-1.052618026733398438e-04,1.870959997177124023e-03,-5.465979338623583317e-04,1.643003546632826328e-03,1.263516795164676410e-04,-1.270766558223584974e-03,3.296000000000000000e+03
-1.578897237777709961e-03,5.999997258186340332e-03,-9.161800262518227100e-04,9.658981434768065810e-05,6.448582019070947524e-03,8.445906099877498185e-03,3.297000000000000000e+03
6.315708160400390625e-04,2.709686756134033203e-03,-1.220491831190884113e-03,2.814948093146085739e-04,-5.130152987596892089e-04,-9.467181340402142098e-03,3.298000000000000000e+03
-6.315708160400390625e-04,-2.580657601356506348e-03,-6.173418369144201279e-04,-9.450161596760153770e-04,3.413860988156880438e-03,-1.347015987731126074e-02,3.299000000000000000e+03
-4.210770130157470703e-04,-6.967738270759582520e-03,-1.621635444462299347e-02,-2.436311170458793640e-02,-9.376073570434684257e-03,-3.725135672354529248e-02,3.300000000000000000e+03
2.105534076690673828e-04,-2.890320122241973877e-02,2.198092453181743622e-02,-9.567138552665710449e-02,2.368918697446176225e-02,-8.059428825020287235e-02,3.301000000000000000e+03
-2.210557693615555763e-03,-5.806446075439453125e-03,6.364016234874725342e-02,-7.761070877313613892e-02,5.116981331200776140e-02,-5.283531247160055955e-02,3.302000000000000000e+03
-2.315789228305220604e-03,-1.954837143421173096e-02,7.803863845765590668e-03,-3.039605729281902313e-02,6.051033788187254459e-02,-2.382722452344632202e-02,3.303000000000000000e+03
-4.631579387933015823e-03,-5.806535482406616211e-04,-2.062026783823966980e-02,-2.786956541240215302e-02,-1.707593205826718474e-02,-5.120108899585851248e-02,3.304000000000000000e+03
-9.473562240600585938e-04,2.967752516269683838e-03,-1.707641035318374634e-02,-6.535202730447053909e-03,-2.055596404687776158e-02,-9.286274194798993520e-03,3.305000000000000000e+03
-7.368326187133789062e-04,8.709669113159179688e-03,-3.506726026535034180e-02,-1.908914651721715927e-03,-8.918485328640812781e-03,-1.134780569512061632e-02,3.306000000000000000e+03
-7.368326187133789062e-04,1.935482025146484375e-03,-6.725717801600694656e-03,-1.050277380272746086e-03,2.153280007381130901e-03,-4.917682011823298893e-03,3.307000000000000000e+03
-3.157854080200195312e-04,-4.322580993175506592e-03,-5.232537630945444107e-03,-6.066986825317144394e-04,-1.227049113481193388e-02,-2.232709866595117276e-02,3.308000000000000000e+03
1.052916049957275391e-04,-5.806460976600646973e-04,-5.550909787416458130e-03,-6.529836682602763176e-04,-6.095446556332539956e-03,-5.628087596814657090e-03,3.309000000000000000e+03
-3.158152103424072266e-04,-6.451457738876342773e-05,-2.225749427452683449e-03,-1.487127388827502728e-03,-3.019695223642315796e-03,-3.904447508115055365e-03,3.310000000000000000e+03
-1.157909631729125977e-03,1.935511827468872070e-04,-1.401852583512663841e-03,6.216760084498673677e-05,-1.045589149594228218e-02,-6.954047882417602189e-03,3.311000000000000000e+03
-5.263388156890869141e-04,6.451457738876342773e-05,-1.600027666427195072e-03,9.037174168042838573e-04,-3.734615556452158813e-03,-2.344351736570188249e-03,3.312000000000000000e+03
1.157969236373901367e-03,3.032252192497253418e-03,-1.315197208896279335e-03,3.932730178348720074e-04,-4.369715385919015205e-03,-2.813931709483435961e-03,3.313000000000000000e+03
3.157258033752441406e-04,8.129030466079711914e-03,-1.275751390494406223e-03,3.225821710657328367e-04,5.185258216125809838e-03,4.208244111819858801e-03,3.314000000000000000e+03
-9.709895239211618900e-04,5.037516355514526367e-03,-1.000846736133098602e-03,7.853936986066401005e-04,8.618811087125699544e-03,1.352470487250823084e-02,3.315000000000000000e+03
5.370676517486572266e-04,6.385780870914459229e-03,-1.232217182405292988e-03,3.768865135498344898e-04,-1.895642143863174311e-03,1.088984449329477577e-03,3.316000000000000000e+03
1.181662082672119141e-04,5.286365747451782227e-03,-1.576535054482519627e-03,9.473024983890354633e-04,-9.345110913082654847e-04,-5.729624742433214735e-04,3.317000000000000000e+03
-9.473860263824462891e-04,1.741945743560791016e-03,-1.311943633481860161e-03,3.993090940639376640e-04,-9.634856910551548026e-03,-5.497556363278199854e-03,3.318000000000000000e+03
5.263090133666992188e-04,5.677402019500732422e-03,-2.922230632975697517e-03,4.795911721885204315e-03,-4.636542792480824460e-03,-3.293227022999417608e-03,3.319000000000000000e+03
-8.421242237091064453e-04,9.935483336448669434e-03,5.197490099817514420e-03,5.971746984869241714e-03,2.586830742210111111e-02,1.572322670377057641e-02,3.320000000000000000e+03
2.421051263809204102e-03,4.870970547199249268e-02,1.079175695776939392e-01,7.409019023180007935e-02,1.221825331392807357e-01,9.642486511632508694e-02,3.321000000000000000e+03
2.200001478195190430e-02,5.645158886909484863e-02,1.516563892364501953e-01,5.103961750864982605e-02,1.409913478289581690e-01,1.416386013058854587e-01,3.322000000000000000e+03
1.480000317096710205e-01,2.935484051704406738e-02,1.916977763175964355e-01,2.339922636747360229e-02,2.311984082791980200e-01,8.623514681165467266e-02,3.323000000000000000e+03
7.463151216506958008e-02,3.032255172729492188e-02,1.774137467145919800e-01,1.871378533542156219e-02,1.255073548735623490e-01,3.072513953655953145e-02,3.324000000000000000e+03
1.116842031478881836e-01,5.922588706016540527e-02,8.891736716032028198e-02,6.098144222050905228e-03,4.209917214193126256e-02,1.511069964439792912e-02,3.325000000000000000e+03
5.757892131805419922e-02,1.290321350097656250e-03,1.102251838892698288e-02,-4.272012040019035339e-03,-1.211521494973410995e-02,-9.561629380564484748e-03,3.326000000000000000e+03
9.000009298324584961e-02,4.490318894386291504e-02,-4.413990769535303116e-03,-8.906533941626548767e-03,3.881061231952287471e-02,1.044898344818678826e-02,3.327000000000000000e+03
5.800002813339233398e-02,3.851610422134399414e-02,-1.297682872973382473e-03,2.972809306811541319e-04,-1.505488470169247250e-02,-7.859739724801917404e-03,3.328000000000000000e+03
-2.231580018997192383e-02,-1.961287856101989746e-02,-5.556073505431413651e-03,-4.238863009959459305e-03,-2.073400591350349487e-02,-9.917056406829383164e-03,3.329000000000000000e+03
-1.305264234542846680e-02,-9.677350521087646484e-03,-1.863065641373395920e-03,-3.189171839039772749e-04,-1.624094487814886634e-02,-2.284680071053868389e-02,3.330000000000000000e+03
-1.652616262435913086e-02,-9.677439928054809570e-03,-5.036644637584686279e-03,-2.399491844698786736e-03,6.528041963631103783e-03,-8.590757343800214940e-03,3.331000000000000000e+03
-1.326334476470947266e-02,-1.038712263107299805e-02,-2.317503560334444046e-03,9.236840996891260147e-04,-7.890111415183476140e-03,-6.628278926936070903e-03,3.332000000000000000e+03
-3.789424896240234375e-03,-1.161247608251869678e-03,-1.414559548720717430e-03,3.960382018703967333e-04,-7.309869902479837478e-04,-9.920107363021735125e-04,3.333000000000000000e+03
-5.052804946899414062e-03,5.032211542129516602e-03,-1.907647121697664261e-03,1.343058771453797817e-03,-9.668758778230701623e-04,-1.102395633454128498e-03,3.334000000000000000e+03
-3.684222698211669922e-03,1.593548059463500977e-02,-2.195450710132718086e-03,1.289953128434717655e-03,3.879829388689692848e-03,-5.536427432778712188e-03,3.335000000000000000e+03
-2.315759658813476562e-03,9.354859590530395508e-03,-4.351403564214706421e-03,-4.602178931236267090e-03,-1.246313666231024797e-02,-1.521444866221938197e-03,3.336000000000000000e+03
-3.999829292297363281e-03,3.806471824645996094e-03,-1.910329679958522320e-03,-8.353182238352019340e-06,2.359371100876828109e-02,7.146772327028427796e-03,3.337000000000000000e+03
-3.684163093566894531e-03,-5.032271146774291992e-03,-1.670446014031767845e-03,8.939511026255786419e-04,5.476385739398459407e-03,1.703522334101759128e-02,3.338000000000000000e+03
-5.368351936340332031e-03,-3.483891487121582031e-03,-9.088267688639461994e-04,-1.135948812589049339e-03,-3.840150597102631735e-03,-1.802480398130412720e-03,3.339000000000000000e+03
-6.105422973632812500e-03,-2.193570137023925781e-03,-1.751209842041134834e-03,-1.010724809020757675e-03,-7.680101962369567659e-04,3.025206402275132378e-03,3.340000000000000000e+03
-5.583465099334716797e-03,-3.306418657302856445e-03,-1.262322068214416504e-03,-8.716804441064596176e-04,-1.136123296610236366e-02,-1.190445389334560122e-02,3.341000000000000000e+03
-1.995563507080078125e-03,-1.790314912796020508e-03,-1.800165046006441116e-03,-9.741266258060932159e-04,-2.498641765518172519e-02,-1.261521961136025105e-02,3.342000000000000000e+03
-2.000093460083007812e-03,1.935660839080810547e-04,-1.269101747311651707e-03,-8.666119538247585297e-04,-2.855767945654452689e-03,-7.743654293941582001e-05,3.343000000000000000e+03
-1.052677631378173828e-03,-1.225829124450683594e-03,-1.016238704323768616e-03,-2.509640471544116735e-04,-2.338118729032601095e-02,-1.102731933778666740e-02,3.344000000000000000e+03
-5.262911319732666016e-03,9.032189846038818359e-04,-2.900274004787206650e-03,-1.245617284439504147e-03,-7.427525828659575780e-03,1.960201856089049954e-02,3.345000000000000000e+03
-3.568428754806518555e-02,1.012900471687316895e-02,-1.666273735463619232e-02,6.021232111379504204e-04,-4.563093188370004327e-02,-1.372617077496851579e-02,3.346000000000000000e+03
-7.810533046722412109e-02,5.032271146774291992e-03,-1.676308363676071167e-01,-6.094443053007125854e-02,-1.393725851077363131e-01,-2.791124172697667660e-02,3.347000000000000000e+03
-1.178946495056152344e-01,4.167738929390907288e-02,-1.997458636760711670e-01,-6.707874685525894165e-02,-1.261717327786584519e-01,-2.037329256291475765e-02,3.348000000000000000e+03
-7.810533046722412109e-02,2.696773409843444824e-02,-3.509062156081199646e-02,-9.854084812104701996e-03,-5.833031905761743019e-02,-9.504107791828697582e-05,3.349000000000000000e+03
-1.315787434577941895e-02,8.258104324340820312e-03,-7.515197619795799255e-03,2.080159494653344154e-03,-1.783737348803171585e-02,3.093901389978270799e-02,3.350000000000000000e+03
-7.578909397125244141e-03,-3.677427768707275391e-03,-1.932590734213590622e-03,-1.970993471331894398e-04,-1.844797669625108938e-02,1.626568410774353879e-02,3.351000000000000000e+03
-6.526261568069458008e-03,9.031891822814941406e-04,-6.283899303525686264e-03,-4.327045753598213196e-03,-2.768075187945484572e-02,-1.169962750831676779e-02,3.352000000000000000e+03
6.210446357727050781e-03,-1.503223180770874023e-02,1.215681899338960648e-02,-1.360128074884414673e-02,2.273860773907188104e-02,-7.224301767871782465e-04,3.353000000000000000e+03
-2.947330707684159279e-03,-1.716125011444091797e-02,3.716018516570329666e-03,-6.628032773733139038e-03,-3.103771865874627167e-03,-5.379924881080078158e-03,3.354000000000000000e+03
-1.684218645095825195e-03,-7.871031761169433594e-03,-1.097896695137023926e-02,-7.456761784851551056e-03,-2.582132757270372281e-02,-1.027941623646988489e-02,3.355000000000000000e+03
-5.263090133666992188e-04,-2.387076616287231445e-03,-5.129691213369369507e-03,-4.544749855995178223e-03,-3.904079503665514039e-02,-6.421735357761138019e-03,3.356000000000000000e+03
1.052916049957275391e-04,-5.999982357025146484e-03,-1.891242223791778088e-03,-9.968740632757544518e-04,-2.808206894153286726e-03,-9.754970852621225319e-07,3.357000000000000000e+03
-3.157854080200195312e-04,-1.064515113830566406e-02,1.518439501523971558e-03,-2.176565203626523726e-07,-5.172959485880923580e-03,-4.922080294110453558e-03,3.358000000000000000e+03
1.052916049957275391e-04,-2.387106418609619141e-03,4.433704889379441738e-04,-3.147993993479758501e-04,-2.942084359110452851e-02,-1.526254096352475109e-02,3.359000000000000000e+03
2.105236053466796875e-04,-1.225829124450683594e-03,4.686382308136671782e-04,-2.392951719230040908e-04,-4.039069827486940767e-02,-1.387925157759140049e-02,3.360000000000000000e+03
7.368028163909912109e-04,-8.386671543121337891e-04,-5.794262979179620743e-04,-5.903808050788938999e-04,-3.753475542312401103e-02,2.160490611766013869e-03,3.361000000000000000e+03
2.104938030242919922e-04,-1.548409461975097656e-03,-9.207263356074690819e-04,-2.127091138390824199e-04,-3.012001156758703502e-03,-8.332091557143761484e-03,3.362000000000000000e+03
1.157909515313804150e-03,-7.741451263427734375e-04,-8.925331640057265759e-04,4.833383136428892612e-04,3.148178098188569862e-03,-2.736010960034201966e-03,3.363000000000000000e+03
-4.210472106933593750e-04,-3.226101398468017578e-04,-9.640881326049566269e-04,-6.401092832675203681e-05,-2.919306129448795417e-03,7.530093385284958307e-04,3.364000000000000000e+03
-5.263686180114746094e-04,-5.806387052871286869e-04,9.254862670786678791e-04,-1.205143518745899200e-03,-1.565909880828009193e-02,-6.609252060656989336e-03,3.365000000000000000e+03
1.053214073181152344e-04,5.160868167877197266e-04,1.934630330651998520e-03,1.635040825931355357e-04,-6.579900548119077541e-03,-3.244655658885015059e-03,3.366000000000000000e+03
5.350708961486816406e-04,-3.467500209808349609e-04,-8.256863220594823360e-04,2.907617017626762390e-04,-6.017327188400090066e-04,-1.549397401366697791e-03,3.367000000000000000e+03
-6.403028964996337891e-04,2.822279930114746094e-04,-1.207959488965570927e-03,3.083854971919208765e-04,-4.424011933025440158e-03,-3.309424272666922073e-03,3.368000000000000000e+03
5.262196063995361328e-04,6.455183029174804688e-05,-1.260900055058300495e-03,3.108261735178530216e-04,-2.645939989360357458e-03,-4.641956985944939440e-03,3.369000000000000000e+03
7.368922233581542969e-04,-1.935660839080810547e-04,-1.268231659196317196e-03,3.111641854047775269e-04,-3.469347824168078631e-03,-1.138592417714717753e-04,3.370000000000000000e+03
-2.980232238769531250e-08,2.129048109054565430e-03,9.131456725299358368e-03,1.395228039473295212e-02,1.761735028723165897e-02,2.484861117181536017e-02,3.371000000000000000e+03
-2.420991659164428711e-03,5.161285400390625000e-03,-9.901936165988445282e-03,1.699456945061683655e-02,-4.297036264353959467e-03,2.051393750123819970e-02,3.372000000000000000e+03
-3.589478135108947754e-02,-2.580881118774414062e-04,-2.785562537610530853e-02,2.236134186387062073e-02,-6.577435799852793252e-02,1.289056206606642441e-02,3.373000000000000000e+03
-2.947372198104858398e-02,-1.354813575744628906e-03,-8.855874836444854736e-02,2.136434614658355713e-02,-1.299799257982101608e-01,-2.530938500284601878e-03,3.374000000000000000e+03
-9.894669055938720703e-03,-6.451904773712158203e-04,-9.270485490560531616e-02,2.938068471848964691e-03,-1.387755656941180860e-01,-2.429705542462512469e-02,3.375000000000000000e+03
-5.578964948654174805e-03,-1.548379659652709961e-03,-3.761740773916244507e-02,-6.682011764496564865e-03,-5.119311358055966821e-02,2.835952957241527628e-02,3.376000000000000000e+03
-1.010522246360778809e-02,-1.419365406036376953e-03,-7.138338685035705566e-02,-3.282446414232254028e-02,-4.747342022933764838e-02,-2.319037732184847656e-02,3.377000000000000000e+03
-1.726317405700683594e-02,-1.374191045761108398e-02,-4.620851576328277588e-02,-3.442134708166122437e-02,-4.598631922341667178e-02,-1.767494880651776512e-02,3.378000000000000000e+03
-1.389476656913757324e-02,-3.316125273704528809e-02,-7.835856080055236816e-02,-1.016888245940208435e-01,-6.126521810179497152e-02,-4.502115195647249379e-02,3.379000000000000000e+03
-4.526257049292325974e-03,-3.683871030807495117e-02,-3.712932392954826355e-02,-6.093051284551620483e-02,-6.395347021448571923e-02,-3.747029818752745101e-02,3.380000000000000000e+03
-3.789484500885009766e-03,-2.670976519584655762e-02,-1.817633397877216339e-02,-3.107305988669395447e-02,-5.314676116877592449e-02,-5.183554437058468523e-02,3.381000000000000000e+03
1.789480447769165039e-03,-7.096827030181884766e-04,-1.067638024687767029e-02,-7.232089992612600327e-03,-2.975631778432941132e-02,1.837624417609862171e-02,3.382000000000000000e+03
-4.210561513900756836e-03,-7.870972156524658203e-03,-4.186287522315979004e-03,-1.071523409336805344e-02,-3.067017565293994608e-02,-1.845805466818406515e-02,3.383000000000000000e+03
-3.157556056976318359e-04,-1.290321350097656250e-03,9.808258619159460068e-04,-2.056182129308581352e-03,-3.219849161824228645e-02,-1.722558239158433757e-02,3.384000000000000000e+03
4.210472106933593750e-04,7.742047309875488281e-04,1.976006431505084038e-03,-1.456120633520185947e-03,-6.676755908698872588e-03,-4.514741694207846656e-03,3.385000000000000000e+03
-3.157854080200195312e-04,1.225799322128295898e-03,1.904801232740283012e-03,-9.197578183375298977e-04,-7.937429089506231605e-03,-1.923514215225130553e-03,3.386000000000000000e+03
3.157854080200195312e-04,3.548383712768554688e-03,1.155355930677615106e-04,1.240860001416876912e-04,-3.254822044475691456e-03,-3.873457624641779562e-03,3.387000000000000000e+03
1.052916049957275391e-04,1.161277294158935547e-03,-1.322577882092446089e-04,2.686467487365007401e-04,-4.560954734164290869e-03,-8.151389231130679036e-03,3.388000000000000000e+03
0.000000000000000000e+00,6.451904773712158203e-04,-3.836163523374125361e-05,1.215014781337231398e-04,-1.283346369700399947e-03,-1.553219810564721026e-03,3.389000000000000000e+03
-2.980232238769531250e-08,7.096827030181884766e-04,-3.673923492897301912e-05,-1.477426412748172879e-04,-3.474309113019824480e-03,1.145191895459307663e-03,3.390000000000000000e+03
-3.157854080200195312e-04,1.677393913269042969e-03,-7.563886465504765511e-04,-2.803871466312557459e-04,-3.286957361079423379e-03,7.783185118429292171e-04,3.391000000000000000e+03
4.210769839119166136e-04,4.000008106231689453e-03,-1.198362442664802074e-03,2.292877034051343799e-04,-6.853541556089970399e-04,-1.438222832477686897e-03,3.392000000000000000e+03
-3.158450126647949219e-04,2.064526081085205078e-03,-1.259570941329002380e-03,2.998720156028866768e-04,1.420197813596146830e-03,2.248105570959724187e-04,3.393000000000000000e+03
-1.116395069402642548e-04,1.586526632308959961e-03,-1.268047606572508812e-03,3.096471482422202826e-04,1.587956672506551925e-03,-6.059254450116596802e-04,3.394000000000000000e+03
2.169311046600341797e-04,3.381192684173583984e-03,-1.269221538677811623e-03,3.110008838120847940e-04,-1.556476838934806040e-02,-8.631035941289333380e-03,3.395000000000000000e+03
1.052916049957275391e-04,5.354881286621093750e-03,-3.082204202655702829e-04,8.001059177331626415e-04,1.430216680429907683e-02,1.975996261539125776e-02,3.396000000000000000e+03
-2.105236053466796875e-04,8.838772773742675781e-03,2.396351424977183342e-03,6.854485254734754562e-04,4.513139558883771940e-03,-3.358575635383526103e-03,3.397000000000000000e+03
1.684206724166870117e-02,1.909676194190979004e-02,6.643733475357294083e-03,5.037453956902027130e-03,2.627481787655128187e-02,2.527613081094770564e-02,3.398000000000000000e+03
5.852630734443664551e-02,2.606451511383056641e-02,1.716151386499404907e-01,1.702843606472015381e-02,1.403798401332778667e-01,3.781575689166327692e-02,3.399000000000000000e+03
5.610519647598266602e-02,-6.774216890335083008e-03,1.893327385187149048e-01,1.107391249388456345e-02,1.950874118901140264e-01,6.146259985248558877e-02,3.400000000000000000e+03
-9.578883647918701172e-03,-3.290265798568725586e-03,3.914751857519149780e-02,-1.997303403913974762e-02,1.359915719025650560e-01,1.277402166073671186e-02,3.401000000000000000e+03
-2.463155984878540039e-02,9.032189846038818359e-04,-4.127559065818786621e-02,-3.205033019185066223e-03,-4.421530258431616289e-03,-1.559852080653190143e-02,3.402000000000000000e+03
-4.211068153381347656e-04,7.741897832602262497e-03,-1.699179783463478088e-02,1.799994963221251965e-03,-5.904068135413886864e-03,-2.953256595467329548e-03,3.403000000000000000e+03
-2.210497856140136719e-03,2.754837274551391602e-02,-1.281264144927263260e-02,1.896253786981105804e-02,1.364373186794942683e-02,2.392629982136695865e-02,3.404000000000000000e+03
-1.894742250442504883e-03,7.270967960357666016e-02,-9.745629504323005676e-03,3.522182628512382507e-02,1.385875573384609538e-02,5.645332616752929411e-02,3.405000000000000000e+03
2.105236053466796875e-03,3.483891487121582031e-03,2.334410883486270905e-02,4.601403698325157166e-02,3.460174577713104327e-02,4.742599689413351527e-02,3.406000000000000000e+03
7.368415594100952148e-03,-2.645164728164672852e-02,3.347778320312500000e-02,-2.788615413010120392e-02,7.708697363932870417e-03,-1.209473129251703583e-02,3.407000000000000000e+03
1.778951287269592285e-02,-6.580681074410676956e-03,-9.634296409785747528e-03,-2.131518721580505371e-02,7.798776763242187826e-02,1.596797058255627899e-02,3.408000000000000000e+03
-3.368407487869262695e-03,-9.032189846038818359e-04,-3.976274747401475906e-03,-9.570886380970478058e-03,3.503685163356351495e-02,3.698526294216353261e-03,3.409000000000000000e+03
2.631485462188720703e-03,4.451632499694824219e-03,-3.093454753980040550e-03,-4.198876209557056427e-03,-8.462513233401525170e-04,4.346045955449184817e-03,3.410000000000000000e+03
1.242107152938842773e-02,-2.322554588317871094e-03,-5.158960819244384766e-03,3.667164593935012817e-03,1.054181478438920294e-02,1.702577057718790421e-02,3.411000000000000000e+03
5.473673343658447266e-03,2.064514160156250000e-02,2.703489502891898155e-03,3.013666253536939621e-03,-2.077290505533113674e-02,-4.975175161967548831e-03,3.412000000000000000e+03
-2.947270870208740234e-03,7.548332214355468750e-03,-9.696425870060920715e-03,2.311500022187829018e-03,1.074921746778478848e-02,5.545211266293703645e-03,3.413000000000000000e+03
-3.578931093215942383e-03,-5.870878696441650391e-03,-1.088173687458038330e-02,-7.870397530496120453e-03,-7.086405284895569423e-03,-8.576248157010080142e-03,3.414000000000000000e+03
-2.842187881469726562e-03,-2.903223037719726562e-03,-8.437017677351832390e-04,8.919577812775969505e-04,-6.930927701983335965e-03,-8.559391795960324956e-03,3.415000000000000000e+03
-1.578956842422485352e-03,1.354813575744628906e-03,-2.608080860227346420e-03,-5.137319210916757584e-03,-3.037922242740354051e-03,-2.971803931521327380e-03,3.416000000000000000e+03
-2.210527658462524414e-03,4.838705062866210938e-03,-4.059860482811927795e-03,-1.577753224410116673e-03,-1.013193458040895223e-02,-7.333228156876425707e-03,3.417000000000000000e+03
-2.421081066131591797e-03,7.548391819000244141e-03,-1.655856613069772720e-03,4.961692320648580790e-05,-1.847276788734308894e-03,-3.839827916096577587e-04,3.418000000000000000e+03
-1.157879829406738281e-03,6.645083427429199219e-03,-1.069799996912479401e-03,-1.240765268448740244e-04,9.937441001769187210e-03,1.251224376322357390e-03,3.419000000000000000e+03
-8.420348167419433594e-04,3.742039203643798828e-03,-1.241766498424112797e-03,2.509349724277853966e-04,6.560805425142923752e-03,-1.663213997361218111e-03,3.420000000000000000e+03
-2.842098474502563477e-03,9.354829788208007812e-03,-1.577857532538473606e-03,9.298595832660794258e-04,-3.676330971665642267e-03,1.706403684526014430e-05,3.421000000000000000e+03
-6.272196769714355469e-04,3.064513206481933594e-03,-1.312126754783093929e-03,3.968934470321983099e-04,-4.263368830465186221e-03,-4.670102692172273251e-03,3.422000000000000000e+03
8.377730846405029297e-04,8.096754550933837891e-03,-1.275326125323772430e-03,3.230835136491805315e-04,1.700580685140451465e-03,-1.873053123447404600e-03,3.423000000000000000e+03
-3.052681684494018555e-03,1.870989799499511719e-03,-1.270229578949511051e-03,3.128616663161665201e-04,3.744475364073185375e-03,1.581187281649298892e-02,3.424000000000000000e+03
-1.368433237075805664e-03,4.516124725341796875e-03,-1.269523869268596172e-03,3.114460851065814495e-04,-1.095888336000605534e-02,-5.415191708220801203e-03,3.425000000000000000e+03
2.210497856140136719e-03,6.903171539306640625e-03,7.378214038908481598e-03,5.941470153629779816e-03,3.051717311869239779e-02,8.798472446844174399e-03,3.426000000000000000e+03
1.081053018569946289e-01,3.625804185867309570e-02,1.055109426379203796e-01,4.031239822506904602e-02,9.162949887912930080e-02,4.122539540245684364e-02,3.427000000000000000e+03
7.273691892623901367e-02,4.354840517044067383e-02,3.708692640066146851e-02,8.451405912637710571e-03,1.374371282953603668e-01,4.654695004192799246e-02,3.428000000000000000e+03
5.326306819915771484e-02,2.451539039611816406e-03,1.478847861289978027e-01,9.048499166965484619e-03,1.162175063255403984e-01,1.855012727168414699e-02,3.429000000000000000e+03
1.082104444503784180e-01,6.645202636718750000e-03,1.524524986743927002e-01,2.967697568237781525e-02,9.441354836991422417e-02,2.020152453030510387e-02,3.430000000000000000e+03
3.368425369262695312e-02,-3.509676456451416016e-02,2.375626377761363983e-02,-1.247982436325401068e-04,2.716708754558183614e-02,-2.576570072320732985e-03,3.431000000000000000e+03
5.810523033142089844e-02,-1.438707113265991211e-02,3.092659264802932739e-02,-1.095220912247896194e-02,-6.707572867867384048e-03,-1.902668044423760918e-02,3.432000000000000000e+03
6.589472293853759766e-02,1.625806093215942383e-02,2.920076064765453339e-02,9.447176940739154816e-03,-1.314923881931839844e-02,-1.938957610522273889e-02,3.433000000000000000e+03
1.684218645095825195e-02,-9.677469730377197266e-03,4.200682160444557667e-04,-7.536944933235645294e-03,-2.805367267769653949e-02,-4.515865482174286072e-02,3.434000000000000000e+03
-2.147370576858520508e-02,-1.148384809494018555e-02,-1.385899726301431656e-02,-8.926086127758026123e-03,-2.400277620957425029e-02,-1.803249586114619163e-02,3.435000000000000000e+03
-1.789480634033679962e-02,-1.935482025146484375e-02,-2.054460719227790833e-02,-1.044760365039110184e-02,-1.053217543270967838e-02,-1.107679443194065083e-02,3.436000000000000000e+03
-9.684026241302490234e-03,-5.870938301086425781e-03,-1.832389086484909058e-02,-1.569477259181439877e-03,-1.160115805170924830e-02,-7.175816050884464836e-03,3.437000000000000000e+03
-6.947398185729980469e-03,-4.709661006927490234e-03,-1.423832960426807404e-02,-5.175265483558177948e-03,-1.771022191818261149e-02,-1.465976370492283465e-02,3.438000000000000000e+03
-6.947457790374755859e-03,-1.419365406036376953e-03,-1.903789304196834564e-02,-2.869203686714172363e-03,-7.721681015540049486e-03,-9.833095906245592488e-03,3.439000000000000000e+03
-5.473792552947998047e-03,-1.612901687622070312e-03,-6.623833905905485153e-03,-6.047470029443502426e-03,-1.871983821785772051e-03,-3.816536222073591000e-03,3.440000000000000000e+03
-8.210301399230957031e-03,-1.225829124450683594e-03,-1.330279745161533356e-02,-8.905418217182159424e-03,-2.936260613650176765e-02,-2.664761745850774410e-02,3.441000000000000000e+03
-1.263165473937988281e-02,1.290440704906359315e-04,-3.284336067736148834e-03,-1.011857995763421059e-03,-1.148280617649710678e-02,-9.600105371519229713e-03,3.442000000000000000e+03
-8.421063423156738281e-03,-3.871321387123316526e-04,-1.548455096781253815e-03,1.279871357837691903e-04,-8.079239949297267742e-03,-5.019044411891049329e-03,3.443000000000000000e+03
-3.473639488220214844e-03,6.129086017608642578e-03,-7.525603868998587132e-04,-1.613181957509368658e-04,-1.790526896652711031e-03,-2.116405248265063044e-03,3.444000000000000000e+03
-2.947211265563964844e-03,-1.806497573852539062e-03,3.030150837730616331e-04,-2.180397132178768516e-04,-1.178102537594405419e-02,2.729605867811457642e-03,3.445000000000000000e+03
-2.315938472747802734e-03,-1.354813575744628906e-03,-6.754690548405051231e-04,-8.099974947981536388e-04,-3.795659271634832521e-02,-1.927714276949288319e-02,3.446000000000000000e+03
-6.210565567016601562e-03,-8.386969566345214844e-04,-1.455658231861889362e-03,-4.323566390667110682e-04,-5.613535019048931929e-03,-7.081035057549645018e-03,3.447000000000000000e+03
-6.842076778411865234e-03,3.225803375244140625e-04,-1.042074756696820259e-03,-1.908245176309719682e-04,-1.580221972597328772e-03,-2.392835008846683209e-03,3.448000000000000000e+03
-2.105355262756347656e-03,9.677410125732421875e-04,-2.663097111508250237e-04,-1.733339275233447552e-03,2.502313528718325131e-03,-1.774352650018795607e-03,3.449000000000000000e+03
-3.157973289489746094e-03,-7.096529006958007812e-04,-1.130492077209055424e-03,2.806999145832378417e-05,1.184676458372813102e-02,1.394567125546741782e-02,3.450000000000000000e+03
-3.451704978942871094e-03,-5.053877830505371094e-04,-1.440873718820512295e-03,-6.941381725482642651e-04,6.869551395796591464e-03,6.576541969067872806e-03,3.451000000000000000e+03
-7.705986499786376953e-03,-1.172065734863281250e-03,-3.769408678635954857e-03,-6.573978345841169357e-03,4.506241039200276077e-03,-8.455225017713896563e-03,3.452000000000000000e+03
-2.778959274291992188e-02,-1.741945743560791016e-03,-1.615632325410842896e-03,-6.423047743737697601e-04,3.438035939461681068e-03,-1.004736437730557874e-02,3.453000000000000000e+03
-2.442091703414916992e-02,-2.322554588317871094e-03,-1.814977847971022129e-03,9.030236396938562393e-04,-2.289353668738769443e-02,-3.392258603459641364e-02,3.454000000000000000e+03
-2.884227037429809570e-02,-8.451581001281738281e-03,-3.826860338449478149e-02,-1.370612438768148422e-02,-9.251632713088042692e-02,-3.701417369683079883e-02,3.455000000000000000e+03
-1.336841583251953125e-01,-1.651614904403686523e-02,-1.484500914812088013e-01,-6.352789932861924171e-04,-1.532459640405647860e-01,-4.947805729899812377e-02,3.456000000000000000e+03
-7.168417423963546753e-02,-1.800000667572021484e-02,-7.052082568407058716e-02,-3.791881352663040161e-02,-1.554462214742216020e-01,-7.040171994403277012e-02,3.457000000000000000e+03
3.789484500885009766e-03,-3.303223848342895508e-02,-1.085996162146329880e-02,-4.983215592801570892e-03,-6.831097731445190391e-03,-4.309083506879352043e-02,3.458000000000000000e+03
1.368403434753417969e-03,-2.335488796234130859e-02,-8.970732800662517548e-03,-6.477490067481994629e-02,-1.476361604541054362e-02,-6.321155056106730896e-02,3.459000000000000000e+03
-4.210591316223144531e-03,-2.303221821784973145e-02,-1.044033747166395187e-02,-1.969253644347190857e-02,-5.511449321321748585e-02,-4.395270037244847217e-02,3.460000000000000000e+03
0.000000000000000000e+00,0.000000000000000000e+00,-1.638216525316238403e-02,-4.878864809870719910e-02,-1.625518179923091111e-02,-5.378363299786048657e-02,3.461000000000000000e+03


==> figures/plot6_data.csv <==
a,t
0.000000000000000000e+00,1
0.000000000000000000e+00,2
0.000000000000000000e+00,3
0.000000000000000000e+00,4
1.528570865596909634e-01,5
2.745307588715233948e-01,6
4.532381730379423379e-01,7
5.944316201166930380e-01,8
6.595404452847419829e-01,9
6.902308560555356909e-01,10
7.023269992518841320e-01,11
7.165047596511285866e-01,12
7.246814448252385521e-01,13
7.338318731453103982e-01,14
7.377888787674542481e-01,15
7.398103149423069791e-01,16
7.397263668456914854e-01,17
7.406603514322922521e-01,18
7.417611374243049394e-01,19
7.406699483106988779e-01,20
7.406486539129739644e-01,21
7.386136655388918504e-01,22
7.375937969467432076e-01,23
7.361474146216782088e-01,24
7.369702090733752931e-01,25
7.367074505454264122e-01,26
7.354222069162468234e-01,27
7.349577884652851445e-01,28
7.348655955007846741e-01,29
7.340989901775406556e-01,30
7.336796788720545415e-01,31
7.331059593410824693e-01,32
7.325245513728699809e-01,33
7.322039496843146811e-01,34
7.319516304356983305e-01,35
7.323560687389747414e-01,36
7.314327542426981577e-01,37
7.313332575095659038e-01,38
7.313214759936896847e-01,39
7.305487755511763659e-01,40
7.302958324125037315e-01,41
7.302570311381231249e-01,42
7.299133683970132624e-01,43
7.294316558604150291e-01,44
7.299663759940129282e-01,45
7.295491170343757492e-01,46
7.289473421297456568e-01,47
7.288548823529950038e-01,48
7.288349728526870575e-01,49
7.285786116877681629e-01,50

==> figures/plot_spike_total_.csv <==
avg,dev,t
2.874508776526067511e+00,1.753975154860181007e+01,1
1.111763164789101381e+02,8.259388373445396780e+01,2
3.766874508776526227e+02,1.200065561575737405e+02,3
5.900193869531045721e+02,1.520131285139502779e+02,4
7.734542834686926653e+02,1.944936125739299939e+02,5
9.646324338485721910e+02,2.384609093062094303e+02,6
1.157296044013623259e+03,2.857420572981000078e+02,7
1.383733822373591920e+03,3.186504625060404123e+02,8
1.604485197799318939e+03,3.529941124733346101e+02,9
1.788582656536547120e+03,4.014566195599334151e+02,10
1.976639769452449627e+03,4.314419091307817098e+02,11
2.157308881320408545e+03,4.835884739231528329e+02,12
2.335184176054493037e+03,5.224600846860785168e+02,13
2.517043751637411788e+03,5.721233476156579627e+02,14
2.694965941839140669e+03,6.113322562036910313e+02,15
2.886958344249410402e+03,6.450176932210295035e+02,16
3.079761330888131852e+03,6.915352297254172527e+02,17
3.256325910400838438e+03,7.266088478363831200e+02,18
3.451036154047681521e+03,7.748963575531291781e+02,19
3.633576106890227948e+03,8.056801373143132423e+02,20
3.830384595231857475e+03,8.529775417755350873e+02,21
4.013025936599423858e+03,8.959953729015626323e+02,22
4.202365732250458677e+03,9.317726159688709231e+02,23
4.395313597065758586e+03,9.687537161437846862e+02,24
4.586874508776526454e+03,1.005424104438069435e+03,25
4.777794603091432691e+03,1.043356089007820174e+03,26
4.958302069688236770e+03,1.078495327054211430e+03,27
5.151339795651035274e+03,1.142018142982404470e+03,28
5.332186009955462396e+03,1.155352358839709950e+03,29
5.510151951794603519e+03,1.206260491367126406e+03,30
5.702440660204349115e+03,1.246200976016700452e+03,31
5.871031700288184766e+03,1.273804945974404745e+03,32
6.063613832853025997e+03,1.308002047092320481e+03,33
6.251091957034320330e+03,1.375674364148657787e+03,34
6.428244694786481887e+03,1.402855385548581353e+03,35
6.607768404506156912e+03,1.456685145139325869e+03,36
6.791433848572177340e+03,1.495003585482101698e+03,37
6.978022530783337970e+03,1.523258361251445422e+03,38
7.163514278228975854e+03,1.570078474772234586e+03,39
7.328226355776788296e+03,1.590734971696349476e+03,40
7.546674613570867223e+03,1.660667412718196374e+03,41
7.722861409483887655e+03,1.701468818196240136e+03,42
7.904091695048467045e+03,1.721259979850800619e+03,43
8.080080691642650891e+03,1.775298545937115932e+03,44
8.273775216138328688e+03,1.800602182851492216e+03,45
8.479401624312287822e+03,1.853381381071322267e+03,46
8.641880272465286907e+03,1.875273786475653424e+03,47
8.820795389048991638e+03,1.926944582207091344e+03,48
9.017322242598898811e+03,1.968244785105566734e+03,49
9.218037725962798504e+03,2.022726561116123321e+03,50


==> figures/test.csv <==
f,float,quant
1.1,0.5,-27.09269960975831
1.2,0.8,-27.0
1.5,1.2,-27.09269960975831
2.3,3,-24.082399653118497


==> figures/test2.csv <==
f,float,quant
0.010265982254684336,-35.32787234082588,-27.09269960975831
0.01032496877255446,-35.278499350974656,-27.0
0.0103842942165209,-35.229443275454585,-27.09269960975831
0.010443960533993048,-35.18001873376995,-24.082399653118497
0.010503969683569762,-35.12979373509151,-27.09269960975831
0.010564323635103665,-35.08697269024029,-27.09269960975831
0.010625024369765802,-35.057100080010585,-27.09269960975831
0.01068607388011068,-35.040521859441895,-27.09269960975831
0.01074747417014167,-35.03767452056402,-27.09269960975831
0.010809227255376787,-35.049095356261745,-24.082399653118497
0.010871335162914868,-35.07543592275251,-24.082399653118497
0.01093379993150209,-35.117479512555654,-24.082399653118497
0.01099662361159891,-35.176163769661,-27.09269960975831
0.011059808265447365,-35.25261003147034,-27.09269960975831
0.011123355967138768,-35.34816164116595,-27.09269960975831
0.011187268802681805,-35.46443445352689,-27.09269960975831
0.011251548870070988,-35.603384245212226,-24.082399653118497
0.011316198279355537,-35.7673980591732,-24.082399653118497
0.011381219152708642,-35.95942022752341,-27.09269960975831
0.011446613624497129,-36.183129945562754,-24.082399653118497
0.011512383841351509,-36.44319774863729,-24.082399653118497
0.011578531962236457,-36.745666875420554,-24.082399653118497
0.011645060158521679,-36.64308916623141,-24.082399653118497
0.011711970614053184,-36.206451672530235,-24.082399653118497
0.01177926552522498,-35.817420314183494,-27.09269960975831
0.011846947101051159,-35.46952844761308,-24.082399653118497
0.011915017563238416,-35.157903622654146,-24.082399653118497
0.011983479146258991,-34.878819464898214,-24.082399653118497
0.01205233409742399,-34.629399690547636,-24.082399653118497
0.012121584676957186,-34.40741710911429,-24.082399653118497
0.012191233158069187,-34.21115424990916,-24.082399653118497
0.012261281827032079,-34.039305407258745,-27.09269960975831
0.01233173298325445,-33.890907511995,-24.082399653118497
0.012402588939356888,-33.765291824231895,-27.09269960975831
0.012473852021247893,-33.66205132464236,-24.082399653118497
0.01254552456820022,-33.581020579353606,-24.082399653118497
0.012617608932927672,-33.52210448655059,-27.09269960975831
0.012690107481662329,-33.47165321402178,-24.082399653118497
0.012763022594232223,-33.42108747845441,-24.082399653118497
0.012836356664139459,-33.37079026603932,-24.082399653118497
0.012910112098638779,-33.32063370635042,-24.082399653118497
0.012984291318816584,-33.27062000086312,-27.09269960975831
0.013058896759670409,-33.220507584284114,-27.09269960975831
0.013133930870188855,-33.17006475230562,-27.09269960975831
0.013209396113431977,-33.11946365844354,-24.082399653118497
0.013285294966612146,-33.06870989790126,-24.082399653118497
0.013361629921175344,-33.018219208990764,-27.09269960975831
0.01343840348288297,-32.968142325511224,-24.082399653118497
0.013515618171894077,-32.91818371407261,-27.09269960975831
0.013593276522848112,-32.86820722778956,-24.082399653118497
0.013671381084948114,-32.8179933625966,-24.082399653118497
0.013749934422044386,-32.767157121803606,-24.082399653118497
0.01382893911271866,-32.716160023428955,-24.082399653118497
0.013908397750368751,-32.66531770269975,-27.09269960975831
0.013988312943293672,-32.61490821349352,-24.082399653118497
0.014068687314779263,-32.572915729977666,-24.082399653118497
0.014149523503184297,-32.55363156921764,-27.09269960975831
0.014230824162027094,-32.55802304735014,-27.09269960975831
0.014312591960072622,-32.587107330391085,-24.082399653118497
0.014394829581420097,-32.6422308364445,-24.082399653118497
0.01447753972559109,-32.725132485597726,-24.082399653118497
0.014560725107618156,-32.83803326094728,-24.082399653118497
0.01464438845813394,-32.983763208355775,-27.09269960975831
0.014728532523460819,-33.16594361313321,-24.082399653118497
0.014813160065701056,-33.38925339211854,-27.09269960975831
0.014898273862827459,-33.65982890680148,-24.082399653118497
0.014983876708774584,-33.4686177678062,-27.09269960975831
0.015069971413530437,-33.083162224470655,-24.082399653118497
0.015156560803228712,-32.75006410231346,-27.09269960975831
0.01524364772024158,-32.463515914977265,-27.09269960975831
0.015331235023272969,-32.21929869630272,-24.082399653118497
0.01541932558745242,-32.014372637101275,-27.09269960975831
0.01550792230442945,-31.846613694574874,-27.09269960975831
0.015597028082468496,-31.714644382970008,-27.09269960975831
0.01568664584654436,-31.617729316469987,-27.09269960975831
0.015776778538438244,-31.555203826590223,-27.09269960975831
0.015867429116834274,-31.504810323245145,-24.082399653118497
0.01595860055741669,-31.454326854781065,-27.09269960975831
0.01605029585296746,-31.40367555269873,-24.082399653118497
0.016142518013464554,-31.353030834833994,-24.082399653118497
0.01623527006618075,-31.302121677993625,-24.082399653118497
0.016328555055782994,-31.25143186401808,-27.09269960975831
0.016422376044432353,-31.200770851788917,-27.09269960975831
0.01651673611188452,-31.15043089321432,-27.09269960975831
0.016611638355590937,-31.09987074987316,-27.09269960975831
0.016707085890800437,-31.049380808055055,-24.082399653118497
0.016803081850661532,-30.998442063513924,-27.09269960975831
0.016899629386325245,-30.94744799870459,-27.09269960975831
0.01699673166704856,-30.89660227440301,-27.09269960975831
0.01709439188029845,-30.845757295323857,-24.082399653118497
0.0171926132318565,-30.795212267503405,-27.09269960975831
0.017291398945924175,-30.744856105100837,-27.09269960975831
0.0173907522652286,-30.694456339204557,-27.09269960975831
0.017490676451129047,-30.64370752348722,-24.082399653118497
0.01759117478372399,-30.607513571501283,-27.09269960975831
0.017692250561958767,-30.607332426745057,-27.09269960975831
0.01779390710373386,-30.644647837591993,-27.09269960975831
0.017896147746013828,-30.72167226193902,-27.09269960975831
0.017998975844936847,-30.84150514490318,-27.09269960975831
0.01810239477592485,-31.008379582900176,-24.082399653118497
0.01820640793379437,-31.228044682773522,-24.082399653118497
0.018311018732867924,-31.071423409389975,-24.082399653118497
0.018416230607086158,-30.742279444942284,-24.082399653118497
0.018522047010120512,-30.47395500074181,-22.321487062561683
0.01862847141548661,-30.26146731372886,-27.09269960975831
0.018735507316658302,-30.101631967626524,-24.082399653118497
0.01884315822718229,-29.992704860049635,-24.082399653118497
0.01895142768079352,-29.93106158278852,-24.082399653118497
0.01906031923153114,-29.88007932550369,-24.082399653118497
0.019169836453855192,-29.829038417554308,-24.082399653118497
0.019279982942763903,-29.777970883961068,-24.082399653118497
0.019390762313911764,-29.72725545496636,-24.082399653118497
0.019502178203728147,-29.676177816152997,-24.082399653118497
0.019614234269536717,-29.62533276931879,-24.082399653118497
0.019726934189675475,-29.574101119604407,-24.082399653118497
0.01984028166361749,-29.52302870038212,-24.082399653118497
0.01995428041209236,-29.471647342515055,-24.082399653118497
0.020068934177208342,-29.42064782460255,-24.082399653118497
0.020184246722575155,-29.369613869942075,-24.082399653118497
0.02030022183342759,-29.31863418252837,-24.082399653118497
0.02041686331674971,-29.26777186154692,-27.09269960975831
0.02053417500139984,-29.216577450776576,-24.082399653118497
0.02065216073823624,-29.16511369869708,-24.082399653118497
0.02077082440024352,-29.11367251944668,-24.082399653118497
0.020890169882659786,-29.06236956875178,-24.082399653118497
0.02101020110310449,-29.01129025185837,-27.09269960975831
0.021130922001707023,-28.990082062324,-27.09269960975831
0.02125233654123607,-29.02128282976671,-24.082399653118497
0.021374448707229682,-29.107858091399944,-27.09269960975831
0.02149726250812611,-29.25442879629707,-22.321487062561683
0.021620781975395367,-29.197137186063983,-24.082399653118497
0.02174501116367161,-28.929672003248395,-24.082399653118497
0.02186995415088617,-28.735688846637753,-27.09269960975831
0.02199561503840148,-28.611632429106777,-24.082399653118497
0.022121997951145653,-28.54984168998019,-24.082399653118497
0.022249107037747927,-28.498307781287128,-27.09269960975831
0.02237694647067482,-28.446921759467063,-24.082399653118497
0.02250552044636711,-28.395683451553055,-27.09269960975831
0.02263483318537757,-28.343907421081664,-24.082399653118497
0.022764888932509542,-28.292509690862524,-24.082399653118497
0.022895691956956243,-28.24080798586015,-24.082399653118497
0.023027246552440917,-28.189516859435003,-24.082399653118497
0.02315955703735779,-28.13790475780666,-27.09269960975831
0.02329262775491381,-28.086707594517165,-24.082399653118497
0.02342646307327124,-28.034884643300767,-27.09269960975831
0.023561067385691005,-27.98323288365141,-24.082399653118497
0.023696445110676947,-27.931593042507682,-24.082399653118497
0.023832600692120853,-27.87964403708829,-27.09269960975831
0.02396953859944831,-27.827999684259535,-27.09269960975831
0.024107263327765447,-27.776605779488936,-27.09269960975831
0.02424577939800648,-27.725137881998695,-24.082399653118497
0.02438509135708209,-27.67335209726028,-27.09269960975831
0.02452520377802873,-27.62260955889459,-24.082399653118497
0.02466612126015871,-27.61820121852738,-24.082399653118497
0.024807848429211143,-27.685906457610155,-24.082399653118497
0.024950389937503863,-27.62279338886291,-24.082399653118497
0.02509375046408607,-27.447672968094217,-24.082399653118497
0.025237934714891958,-27.362194553164343,-27.09269960975831
0.0253829474228952,-27.310455780995625,-24.082399653118497
0.02552879334826428,-27.258198673046202,-24.082399653118497
0.025675477278518783,-27.206317240632988,-24.082399653118497
0.02582300402868654,-27.154427708988166,-24.082399653118497
0.02597137844146164,-27.10236128674376,-24.082399653118497
0.02612060538736348,-27.050601885168994,-24.082399653118497
0.026270689764896576,-26.998278608256513,-24.082399653118497
0.026421636500711405,-26.946315917007727,-24.082399653118497
0.026573450549766082,-26.893944423589154,-24.082399653118497
0.02672613689548905,-26.841780700132052,-24.082399653118497
0.026879700549942653,-26.789873889253517,-24.082399653118497
0.02703414655398764,-26.73751531254334,-24.082399653118497
0.027189479977448677,-26.685457948610008,-24.082399653118497
0.02734570591928072,-26.633507974423125,-24.082399653118497
0.027502829507736443,-26.580834436846956,-24.082399653118497
0.02766085590053454,-26.52828277774094,-24.082399653118497
0.02781979028502905,-26.475874005976987,-24.082399653118497
0.027979637878379617,-26.423626448877393,-24.082399653118497
0.028140403927722785,-26.405416916612673,-24.082399653118497
0.028302093710344187,-26.32906961973289,-24.082399653118497
0.02846471253385183,-26.26642038115166,-27.09269960975831
0.028628265736350286,-26.213835868636405,-27.09269960975831
0.028792758686615936,-26.16162664095919,-27.09269960975831
0.028958196784273207,-26.108805569898728,-27.09269960975831
0.029124585459971788,-26.056171348798607,-27.09269960975831
0.029291930175564945,-26.003579957255955,-24.082399653118497
0.029460236424288782,-25.950753238188327,-27.09269960975831
0.02962950973094255,-25.898218286632687,-27.09269960975831
0.029799755652070044,-25.84547232454538,-27.09269960975831
0.02997097977614196,-25.792707853978804,-27.09269960975831
0.030143187723739362,-25.740179468794896,-22.321487062561683
0.03031638514773817,-25.68691515537001,-27.09269960975831
0.030490577733494745,-25.63406875078076,-24.082399653118497
0.030665771199032493,-25.58135260354439,-24.082399653118497
0.03084197129522957,-25.528084293607378,-24.082399653118497
0.03101918380600765,-25.475122471600397,-24.082399653118497
0.031197414548521832,-25.42233636621299,-24.082399653118497
0.031376669373351505,-25.369588234223528,-24.082399653118497
0.0315569541646925,-25.31591622297979,-24.082399653118497
0.03173827484055018,-25.262891072112083,-22.321487062561683
0.03192063735293371,-25.209814644214816,-24.082399653118497
0.03210404768805147,-25.156258960449684,-24.082399653118497
0.0322885118665075,-25.10339901244867,-22.321487062561683
0.032474035943499194,-25.049785108628804,-24.082399653118497
0.03266062600901603,-24.99665276769555,-24.082399653118497
0.03284828818803949,-24.943047348630753,-22.321487062561683
0.03303702864074412,-24.88980359026796,-24.082399653118497
0.03322685356269972,-24.835941578332815,-24.082399653118497
0.03341776918507475,-24.78289076292687,-22.321487062561683
0.033609781774840884,-24.728903274651763,-22.321487062561683
0.033802897634978665,-24.675343443424474,-24.082399653118497
0.033997123104684474,-24.62223020299748,-22.321487062561683
0.0341924645595786,-24.56809537236151,-22.321487062561683
0.03438892841191448,-24.514116388591063,-22.321487062561683
0.03458652111078928,-24.46033746743232,-22.321487062561683
0.03478524914235547,-24.406409488374535,-24.082399653118497
0.03498511903003388,-24.352641019006263,-22.321487062561683
0.035186137334727696,-24.29900948811142,-24.082399653118497
0.03538831065503794,-24.244531185229356,-22.321487062561683
0.03559164562747999,-24.190869022781808,-24.082399653118497
0.035796148926701514,-24.13633635920131,-24.082399653118497
0.03600182726570145,-24.082422565585333,-24.082399653118497
0.036208687396050536,-24.0279531121056,-22.321487062561683
0.03641673610811277,-23.97414813092107,-24.082399653118497
0.03662598023126842,-23.919373479797116,-24.082399653118497
0.036836426634138116,-23.865462388982934,-24.082399653118497
0.03704808222480842,-23.810666511464426,-24.082399653118497
0.03726095395105851,-23.7559614910495,-24.082399653118497
0.03747504880058828,-23.70179676218747,-22.321487062561683
0.03769037380124771,-23.647123207679286,-22.321487062561683
0.037906936021267566,-23.59215320394493,-21.072099696478684
0.03812474256949143,-23.537506627075242,-21.072099696478684
0.038343800595609004,-23.482955190716144,-21.072099696478684
0.03856411729039087,-23.427741584935895,-21.072099696478684
0.038785699885924486,-23.373542877508452,-21.072099696478684
0.03900855565585167,-23.317924335330808,-21.072099696478684
0.0392326919156072,-23.26338116978205,-22.321487062561683
0.03945811602265911,-23.207784141528567,-22.321487062561683
0.03968483537675013,-23.153219261821167,-22.321487062561683
0.03991285742014062,-23.097274494289945,-21.072099696478684
0.04014218963785282,-23.042455159150002,-22.321487062561683
0.04037283955791659,-22.98687256357926,-22.321487062561683
0.040604814751616536,-22.931258214515818,-21.072099696478684
0.040838122833740526,-22.876274869964565,-22.321487062561683
0.04107277146282963,-22.82020793350995,-22.321487062561683
0.04130876834142955,-22.764540520445287,-22.321487062561683
0.04154612121634346,-22.708750114333498,-22.321487062561683
0.04178483787888629,-22.653027041432875,-21.072099696478684
0.04202492616514048,-22.59749779022816,-21.072099696478684
0.04226639395621323,-22.54134201078092,-21.072099696478684
0.042509249178495176,-22.485359610352162,-24.082399653118497
0.04275349980392059,-22.4292476546038,-22.321487062561683
0.042999153850229066,-22.37328044574987,-22.321487062561683
0.04324621938122873,-22.316725036888855,-22.321487062561683
0.04349470450706091,-22.261343058949837,-22.321487062561683
0.04374461738446636,-22.203980240620087,-22.321487062561683
0.04399596621705305,-22.147548911353127,-22.321487062561683
0.0442487592555654,-22.091821301866034,-21.072099696478684
0.044503004798155166,-22.034302097545286,-21.072099696478684
0.04475871119065383,-21.97741707173144,-21.072099696478684
0.045015886826846506,-21.920862184196416,-22.321487062561683
0.04527454014874754,-21.86368288045241,-21.072099696478684
0.045534679646877615,-21.807555315741688,-22.321487062561683
0.04579631386054239,-21.74964232839111,-22.321487062561683
0.0460594513781129,-21.693285569172417,-22.321487062561683
0.04632410083730746,-21.635110699153802,-21.072099696478684
0.04659027092547515,-21.578627317266772,-21.072099696478684
0.04685797037988103,-21.52038551371809,-21.072099696478684
0.047127207987992935,-21.462886535003427,-21.072099696478684
0.04739799258776997,-21.405338074520735,-22.321487062561683
0.047670333067952535,-21.347354317174204,-22.321487062561683
0.047944238368354215,-21.28953805866533,-22.321487062561683
0.04821971748015512,-21.231670629277136,-21.072099696478684
0.04849677944619715,-21.173749212248847,-21.072099696478684
0.04877543336128075,-21.11564083670725,-21.072099696478684
0.04905568837246347,-21.05715523942372,-21.072099696478684
0.049337553679360255,-20.999117510473205,-22.321487062561683
0.04962103853444539,-20.940476237148822,-22.321487062561683
0.04990615224335625,-20.881777364170134,-22.321487062561683
0.05019290416519876,-20.823888461544694,-22.321487062561683
0.0504813037128546,-20.76408675236694,-22.321487062561683
0.05077136035329022,-20.705500700950875,-21.072099696478684
0.05106308360786757,-20.646076302078345,-21.072099696478684
0.051356483052656665,-20.587040343555415,-21.072099696478684
0.05165156831874992,-20.527666032325588,-21.072099696478684
0.051948349092578325,-20.468472244287177,-21.072099696478684
0.05224683511622935,-20.409400852905502,-21.072099696478684
0.05254703618776682,-20.349276680640976,-22.321487062561683
0.05284896216155247,-20.28981050201373,-21.072099696478684
0.053152622948569456,-20.22987493061656,-21.072099696478684
0.053458028516747705,-20.16944257619011,-21.072099696478684
0.0537651888912911,-20.109244785130194,-21.072099696478684
0.05407411415500657,-20.04914836361366,-21.072099696478684
0.05438481444863507,-19.98866286739348,-20.102999566398122
0.054697299971184464,-19.927976206798455,-22.321487062561683
0.055011580980264284,-19.8680573190859,-21.072099696478684
0.055327667792422514,-19.806464946162823,-21.072099696478684
0.055645570783484165,-19.745425352016998,-20.102999566398122
0.055965300388891914,-19.684359721374317,-21.072099696478684
0.056286867104048635,-19.624591896777158,-21.072099696478684
0.056610281484661976,-19.561683743360724,-21.072099696478684
0.05693555414709075,-19.500243472451988,-20.102999566398122
0.05726269576869353,-19.43856501848505,-20.102999566398122
0.057591717088179076,-19.3764621732741,-21.072099696478684
0.0579226289059589,-19.314473311494872,-20.102999566398122
0.05825544208450172,-19.25320861935875,-20.102999566398122
0.05859016754869016,-19.190174027441426,-21.072099696478684
0.0589268162861792,-19.127424435506974,-20.102999566398122
0.05926539934775697,-19.0649486875869,-20.102999566398122
0.05960592784770751,-19.00298054081133,-20.102999566398122
0.059948412964175524,-18.938836068480786,-20.102999566398122
0.06029286593953336,-18.876432968118447,-20.102999566398122
0.0606392980807501,-18.81230789717089,-20.102999566398122
0.0609877207597626,-18.74883217550073,-20.102999566398122
0.06133814541384889,-18.685256541093036,-19.31118710592187
0.06169058354600359,-18.621714597445276,-20.102999566398122
0.06204504672531546,-18.557118797877948,-20.102999566398122
0.06240154658734722,-18.492754416041738,-20.102999566398122
0.06276009483451746,-18.428583567287546,-20.102999566398122
0.06312070323648482,-18.363745087534465,-20.102999566398122
0.06348338363053428,-18.29872080366351,-19.31118710592187
0.06384814792196578,-18.233930173518537,-20.102999566398122
0.06421500808448502,-18.16867262120795,-20.102999566398122
0.06458397616059658,-18.10285162110531,-20.102999566398122
0.06495506426199887,-18.037207558861773,-20.102999566398122
0.06532828456998227,-17.973099774364833,-20.102999566398122
0.06570364933582856,-17.905172742982774,-20.102999566398122
0.06608117088121325,-17.83885251114275,-20.102999566398122
0.06646086159860999,-17.772378655793112,-20.102999566398122
0.06684273395169743,-17.705955804406635,-19.31118710592187
0.06722680047576829,-17.63860566373826,-20.102999566398122
0.06761307377814085,-17.57122035669181,-20.102999566398122
0.06800156653857285,-17.503685481671724,-20.102999566398122
0.06839229150967767,-17.43778577634824,-20.102999566398122
0.06878526151734288,-17.36801241708826,-19.31118710592187
0.0691804894611514,-17.29973815348786,-19.31118710592187
0.0695779883148049,-17.231264794555166,-20.102999566398122
0.06997777112654956,-17.163433301314058,-19.31118710592187
0.07037985101960452,-17.093742685575112,-20.102999566398122
0.07078424119259262,-17.02445371187861,-19.31118710592187
0.07119095491997363,-16.955862590712435,-19.31118710592187
0.07160000555248003,-16.885159050306772,-19.31118710592187
0.07201140651755526,-16.814835518523196,-19.31118710592187
0.07242517131979445,-16.744771102293534,-18.64171920961574
0.07284131354138776,-16.6741276038559,-18.64171920961574
0.07325984684256619,-16.60328428443601,-18.64171920961574
0.07368078496205005,-16.53172852172508,-18.64171920961574
0.07410414171749988,-16.46014474546796,-18.64171920961574
0.07452993100597005,-16.38900470775351,-18.64171920961574
0.07495816680436497,-16.316163819635378,-18.64171920961574
0.07538886316989782,-16.244816305763333,-18.06179973983887
0.0758220342405521,-16.170979162361846,-18.06179973983887
0.07625769423554563,-16.098606765121165,-18.06179973983887
0.07669585745579734,-16.02427802818338,-18.06179973983887
0.07713653828439672,-15.95178964798404,-18.06179973983887
0.07757975118707594,-15.876703112847865,-18.06179973983887
0.07802551071268471,-15.80186687747,-17.550274515365057
0.07847383149366786,-15.727676967994155,-18.06179973983887
0.07892472824654567,-15.651972737297031,-18.06179973983887
0.0793782157723969,-15.576546689288337,-17.550274515365057
0.07983430895734474,-15.500421629627525,-17.550274515365057
0.08029302277304537,-15.424002667881748,-18.06179973983887
0.08075437227717952,-15.34857650806326,-17.09269960975831
0.0812183726139466,-15.270187892438667,-17.550274515365057
0.08168503901456198,-15.192744416273856,-17.09269960975831
0.08215438679775687,-15.114760584779885,-17.550274515365057
0.08262643137028121,-15.03846330779529,-17.550274515365057
0.08310118822740939,-14.957621549959503,-17.09269960975831
0.08357867295344891,-14.879066605582281,-17.09269960975831
0.08405890122225196,-14.798850369634899,-17.550274515365057
0.08454188879772988,-14.71891355052669,-17.09269960975831
0.08502765153437067,-14.638706245059957,-16.678772758176056
0.08551620537775942,-14.55720043866901,-17.09269960975831
0.08600756636510172,-14.476112406072234,-17.09269960975831
0.08650175062575012,-14.393979666420378,-17.09269960975831
0.0869987743817336,-14.311354379195153,-17.09269960975831
0.08749865394828997,-14.229113384688464,-16.678772758176056
0.08800140573440156,-14.145023825325747,-16.678772758176056
0.08850704624333383,-14.061067617897313,-16.300887149282058
0.08901559207317705,-13.976714646192058,-16.300887149282058
0.0895270599173912,-13.892239877821172,-16.678772758176056
0.0900414665653539,-13.80642471028158,-16.300887149282058
0.0905588289029116,-13.719790575163728,-16.678772758176056
0.09107916391293383,-13.633092731146368,-16.300887149282058
0.09160248867587063,-13.545941027983638,-15.95326608668994
0.09212882037031336,-13.457755866176424,-15.95326608668994
0.09265817627355848,-13.370281355178877,-16.300887149282058
0.09319057376217477,-13.280156267723335,-15.95326608668994
0.09372603031257366,-13.1906237134168,-15.95326608668994
0.094264563501583,-13.100316330347848,-15.95326608668994
0.09480619100702392,-13.009957897403034,-15.631419252975927
0.09535093060829124,-12.917282440079642,-15.631419252975927
0.095898800186937,-12.825693836852189,-15.631419252975927
0.09644981772725753,-12.731739912966429,-15.631419252975927
0.09700400131688364,-12.637929467610817,-15.631419252975927
0.09756136914737457,-12.543599522388181,-15.331787019201496
0.098121939514815,-12.448024533420332,-15.331787019201496
0.09868573082041568,-12.353631842684742,-15.331787019201496
0.09925276157111744,-12.255444268977362,-15.051499783199061
0.09982305038019874,-12.158275279783517,-15.051499783199061
0.10039661596788667,-12.059148336718382,-15.051499783199061
0.10097347716197136,-11.95981947627628,-14.788210395975568
0.1015536528984242,-11.861046415494329,-14.539974558725246
0.1021371622220192,-11.75883990635252,-14.539974558725246
0.10272402428695836,-11.657506262690875,-14.539974558725246
0.1033142583575003,-11.55416519027711,-14.539974558725246
0.10390788380859267,-11.450413263038929,-14.539974558725246
0.10450492012650814,-11.346800829177873,-14.082399653118497
0.10510538690948404,-11.240697388549442,-14.082399653118497
0.10570930386836573,-11.133806110888699,-14.082399653118497
0.10631669082725362,-11.02596264612843,-14.082399653118497
0.10692756772415384,-10.917321212661681,-14.082399653118497
0.10754195461163278,-10.807734181701756,-14.082399653118497
0.10815987165747536,-10.699810706359195,-13.668472801536245
0.10878133914534706,-10.584825194780993,-13.668472801536245
0.1094063774754596,-10.472234662313817,-13.668472801536245
0.1100350071652408,-10.358582436722832,-13.668472801536245
0.110667248850008,-10.242684458920959,-13.290587192642247
0.11130312328364532,-10.125438885260378,-13.290587192642247
0.11194265133928516,-10.00843295723654,-13.290587192642247
0.11258585400999314,-9.888301760740198,-13.290587192642247
0.1132327524094574,-9.769218299440329,-12.942966130050129
0.1138833677726815,-9.646680304863501,-12.942966130050129
0.11453772145668167,-9.523275233952834,-12.621119296336117
0.11519583494118775,-9.39826283024109,-12.942966130050129
0.11585772982934825,-9.274576905288486,-12.621119296336117
0.11652342784843965,-9.144140402072873,-12.621119296336117
0.11719295085057944,-9.015281791556761,-12.621119296336117
0.11786632081344353,-8.88426436106145,-12.321487062561683
0.11854355984098765,-8.752201134888196,-12.321487062561683
0.11922469016417304,-8.618403577096437,-12.321487062561683
0.11990973414169598,-8.482161761213337,-12.041199826559248
0.12059871426072195,-8.34942808707109,-12.041199826559248
0.12129165313762365,-8.205412982153941,-11.777910439335757
0.12198857351872355,-8.064460857660189,-11.777910439335757
0.12268949828104035,-7.9216341701752,-11.777910439335757
0.12339445043304008,-7.776612283385193,-11.529674602085436
0.12410345311539145,-7.629801657166229,-11.294863643590205
0.1248165296017252,-7.482174827616426,-11.294863643590205
0.12553370329939836,-7.330290597553163,-11.294863643590205
0.12625499775026242,-7.1770550188179385,-11.072099696478684
0.1269804366314362,-7.022066421739855,-10.860206705779303
0.1277100437560831,-6.865524950017018,-10.860206705779303
0.12844384307419268,-6.705355023743702,-10.658172844896434
0.12918185867336696,-6.54319020553355,-10.658172844896434
0.12992411477961094,-6.379070987600766,-10.465121292942568
0.1306706357581282,-6.216742059460296,-10.280287236002435
0.1314214461141202,-6.043654772791234,-10.280287236002435
0.13217657049359113,-5.872719092796716,-10.102999566398118
0.13293603368415668,-5.698622652383346,-9.932666173410317
0.1336998606158578,-5.522529815652164,-9.768762011528622
0.1344680763619791,-5.34492515670112,-9.610819339696304
0.1352407061398718,-5.162902022411739,-9.610819339696304
0.13601777531178152,-4.983349985854553,-9.458419674128935
0.13679930938568094,-4.794720439097945,-9.31118710592187
0.13758533401610706,-4.605581279800194,-9.030899869919436
0.13837587500500315,-4.415739613510042,-9.030899869919436
0.13917095830256604,-4.22323792760717,-8.767610482695945
0.13997061000809774,-4.028889360123565,-8.767610482695945
0.14077485637086226,-3.8331571712513046,-8.519374645445623
0.14158372379094716,-3.635616745250779,-8.284563686950394
0.1423972388201303,-3.443903237071844,-8.284563686950394
0.14321542816275135,-3.2390970478403434,-8.061799739838872
0.14403831867658845,-3.038165276437992,-7.849906749139491
0.14486593737373965,-2.8384571892328285,-7.647872888256622
0.1456983114215098,-2.639684536984902,-7.647872888256622
0.14653546814330232,-2.4430450790828546,-7.454821336302755
0.147377435019516,-2.247838568409587,-7.269987279362623
0.14822423968844722,-2.055080599629879,-7.0926996097583075
0.14907590994719702,-1.8663767706746623,-6.922366216770504
0.14993247375258378,-1.683000105990764,-6.758462054888811
0.1507939592220607,-1.505885939309509,-6.600519383056492
0.15166039463463898,-1.3359431713817662,-6.30088714928206
0.15253180843181602,-1.173795886960829,-6.158482758135957
0.15340822921850886,-1.0206469107796512,-6.020599913279624
0.15428968576399354,-0.8778650438568093,-5.757310526056132
0.1551762070028493,-0.746645807484375,-5.631419252975927
0.1560678220359081,-0.6278467235667079,-5.3900824558087335
0.15696456013121035,-0.5294747636515658,-5.274263730310582
0.15786645072496536,-0.42654172382087363,-5.051499783199061
0.15877352342251771,-0.33848253355902297,-4.839606792499679
0.15968580799931906,-0.2669373017030211,-4.637572931616809
0.1606033344019055,-0.20528721464739633,-4.351121117121509
0.1615261327488807,-0.15477222722943115,-4.1701388961935475
0.16245423333190442,-0.11447193206419565,-3.9120662601306924
0.16338766661668697,-0.08182115018298661,-3.748162098248998
0.1643264632439893,-0.05609845034248477,-3.5133511397537696
0.16527065403062866,-0.03940223669976029,-3.2905871926422474
0.16622026997049022,-0.023430999106085867,-3.0786942019428665
0.16717534223554475,-0.014024857163357765,-2.7470105694163207
0.1681359021768715,-0.009104888609317931,-2.621119296336115
0.16910198132568746,-0.004177372816541564,-2.3797824991689214
0.1700736113943825,-0.0023466546699874033,-2.1511536695738793
0.1710508242775602,-0.0005491113235859061,-1.9339611726415167
0.1720336520530849,-0.0007229116619215312,-1.7271151840430066
0.17302212698313474,-9.123553039318998e-05,-1.5296746020854348
0.17401628151526052,-0.0006808432801596373,-1.434221423023131
0.17501614828345105,-0.004313736676169906,-1.2493873660829993
0.17602176010920415,-0.0019271214850826843,-1.0720996964786835
0.1770331500026042,-0.0005375782284932204,-0.90176630349088
0.17805035116340573,-0.0012694089471308894,-0.8190410438309813
0.17907339698212313,-0.0030488063483646356,-0.7378621416091866
0.18010232104112686,-0.006876282642756898,-0.5799194697768675
0.1811371571157456,-0.012225064897948858,-0.5799194697768675
0.1821779391753752,-0.020788589176505144,-0.5030511831139577
0.1832247013845936,-0.033240558322022364,-0.42751980420949887
0.1842774781042824,-0.05101973126714271,-0.42751980420949887
0.1853363038927548,-0.07565432613354925,-0.39024107901706717
0.18640121350688976,-0.10550900835572283,-0.3532796234174298
0.18747224190327336,-0.14405282448855938,-0.3532796234174298
0.18854942423934584,-0.1933106329855691,-0.3166300825533761
0.189632795874556,-0.2505196905695389,-0.3166300825533761
0.19072239237152164,-0.3199204815800855,-0.3166300825533761
0.19181824949719728,-0.40101761321759266,-0.3166300825533761
0.19292040322404785,-0.49425525810396687,-0.3166300825533761
0.19402888973122975,-0.5996965204567553,-0.28028723600243544
0.1951437454057785,-0.7173689965662309,-0.28028723600243544
0.19626500684380294,-0.8471864613423886,-0.28028723600243544
0.1973927108516868,-0.9872914387433489,-0.24424599331418287
0.19852689444729665,-1.138780773953812,-0.20850138973120136
0.1996675948611973,-1.2989183719555633,-0.17304858208470436
0.20081484953787385,-1.468175020337186,-0.13788284485633295
0.20196869613696056,-1.6445155067639474,-0.13788284485633295
0.20312917253447746,-1.8271547797924284,-0.06839424530305466
0.2042963168240734,-2.015533696063023,-0.03406248691911502
0.2054701673182767,-2.2071529093128377,0.0
0.20665076254975265,-2.4028238081996127,0.03379740651380597
0.2078381412725683,-2.6003337445829686,0.10061326007895895
0.2090323424634649,-2.7996877197242753,0.13363961557981502
0.21023340532313708,-3.002198861241219,0.16641671319217427
0.2114413692775197,-3.2004229435370473,0.16641671319217427
0.21265627397908204,-3.400771612312234,0.16641671319217427
0.2138781593081296,-3.6002369770452574,0.16641671319217427
0.2151070653741128,-3.798672552034553,0.13363961557981502
0.2163430325169442,-3.9968472685055225,0.06733382658968402
0.2175861013083221,-4.191302432979011,0.03379740651380597
0.21883631255306268,-4.384665598511654,-0.06839424530305466
0.22009370729043945,-4.576722757423465,-0.19073880947317096
0.22135832679553016,-4.765872266100071,-0.3349161930174569
0.22263021258057208,-4.9538013499295,-0.5030511831139577
0.22390940639632415,-5.138604124854206,-0.6978347170724474
0.2251959502334381,-5.319653965520872,-0.90176630349088
0.2264898863238364,-5.499781918282273,-1.1377373915025664
0.2277912571420985,-5.677651501365353,-1.3639835877535058
0.2291001054068556,-5.8521293690134275,-1.6026669895004295
0.23041647408219226,-6.024698021667708,-1.8552349416426628
0.2317404063790573,-6.1950151644516716,-2.095828783574269
0.2330719457566819,-6.362952186360657,-2.3797824991689214
0.2344111359240064,-6.528728321943542,-2.621119296336115
0.2357580208411149,-6.692379224925109,-2.8766603410599965
0.23711264472067825,-6.8522187901061,-3.1132995230379312
0.2384750520294057,-7.010544816458384,-3.3635795800572414
0.2398452874895043,-7.166983644955131,-3.629169865251921
0.24122339608014684,-7.321050003061816,-3.870506662419115
0.24260942303894864,-7.477071818688054,-4.082399653118496
0.2440034138634523,-7.623320601113571,-4.351121117121509
0.2454054143126212,-7.771233698504394,-4.588499586669368
0.2468154704083417,-7.917206635293539,-4.788210395975568
0.24823362843693386,-8.063253519986716,-4.997549464331998
0.24965993495067046,-8.2035558528815,-5.217492401393677
0.25109443676930565,-8.344776277696788,-5.449171051913937
0.2525371809816116,-8.482415820662155,-5.693908745745943
0.2539882149469241,-8.619260619223594,-5.886960297699808
0.2554475862966974,-8.754540451916691,-6.088994158582679
0.2569153429360676,-8.888138811182342,-6.30088714928206
0.2583915330454254,-9.019730122837672,-6.48572120622219
0.2598762050819972,-9.150223465665505,-6.639469821891733
0.2613694077814364,-9.291700175368007,-6.8808066190589265
0.2628711901594225,-9.406292478456589,-7.049485871931882
0.2643816015132707,-9.531746400124883,-7.224982267095859
0.2659006914235497,-9.656097880772723,-7.407870124218956
0.2674285097557094,-9.779045502606841,-7.5987995433091795
0.26896510666171786,-9.900636793779574,-7.74771509732263
0.2705105325817073,-10.02090749061664,-7.901918685997568
0.2720648382456302,-10.141719086526852,-8.061799739838872
0.27362807467492417,-10.260659234067905,-8.284563686950394
0.27520029318418715,-10.374749131661545,-8.400382412448547
0.2767815453828616,-10.490576839859402,-8.519374645445623
0.2783718831769286,-10.603546480065118,-8.704208702385754
0.2799713587706122,-10.716967752307076,-8.831951582750042
0.2815800246680922,-10.828384319495,-9.030899869919436
0.2831979336752284,-10.939740959661208,-9.09929411522249
0.28482513890129363,-11.048892941910346,-9.239401259650638
0.2864616937607174,-11.161482817488306,-9.458419674128935
0.2881076519748388,-11.26511821911723,-9.533951053033395
0.28976306757367043,-11.37234755667222,-9.68907271481587
0.2914279948976717,-11.477589985227617,-9.768762011528622
0.2931024885995327,-11.583228048494195,-9.932666173410317
0.2947866036459682,-11.688064438689086,-10.102999566398118
0.29648039531952197,-11.788962890359254,-10.19073880947317
0.2981839192203817,-11.891028977764368,-10.280287236002435
0.2998972312682036,-11.992210662388072,-10.560574472004872
0.30162038770394856,-12.092577220319587,-10.658172844896434
0.3033534450917279,-12.192136756945116,-10.758015053962442
0.3050964603206605,-12.290693101836759,-10.860206705779303
0.30684949060673994,-12.388671130863798,-11.072099696478684
0.3086125934947129,-12.48596201112333,-11.072099696478684
0.3103858268599678,-12.582238663185358,-11.294863643590205
0.3121692489104349,-12.67776885687142,-11.35238693248112
0.31396291818849703,-12.813145408728124,-11.46977096519356
0.3157668935729111,-12.866964711223062,-11.590416079207365
0.3175812342807409,-12.960674649774388,-11.652019166255553
0.31940599986930096,-13.054088046587331,-11.842251539389855
0.32124125023811184,-13.145534564407605,-11.973865999969565
0.3230870456308659,-13.237375408991062,-12.041199826559248
0.32494344663740515,-13.331974233245294,-12.17908267141558
0.3268105141957102,-13.418250923438995,-12.321487062561683
0.3286883095939005,-13.507609654195505,-12.394479449976679
0.3305768944722461,-13.597317729481935,-12.544251009673207
0.33247633082519124,-13.68512518248465,-12.621119296336117
0.3343866810033892,-13.772945632667938,-12.69937267145568
0.3363080077157491,-13.860314277543825,-12.779061968168435
0.3382403740314944,-13.947226153069842,-12.942966130050129
0.340183843382233,-14.034493927022496,-12.942966130050129
0.3421384795640399,-14.119666467093523,-13.11329952303793
0.3441043467395508,-14.204389776682316,-13.290587192642247
0.3460815094400685,-14.289084305726794,-13.290587192642247
0.3480700325676817,-14.372869447629395,-13.382020987040946
0.3500699813973945,-14.491202353779167,-13.382020987040946
0.3520814215792698,-14.539723621252069,-13.475421249582379
0.3541044191405843,-14.622729680076594,-13.668472801536245
0.3561390404879955,-14.705162741083726,-13.668472801536245
0.35818535240972205,-14.78650238482662,-13.870506662419116
0.3602434220777357,-14.867782069851987,-13.975160999200764
0.3623133170499666,-14.950100458852692,-13.975160999200764
0.3643951052725207,-15.02952610328987,-14.192353496133128
0.3664888550819104,-15.109516472127043,-14.192353496133128
0.3685946352072974,-15.188881870517656,-14.420982325728168
0.3707125147727492,-15.268066792182687,-14.480070921833372
0.3728425632995079,-15.348138210018842,-14.539974558725246
0.3749848507082723,-15.426121017088859,-14.539974558725246
0.3771394473214933,-15.50341140570987,-14.662319122895365
0.37930642386568186,-15.581124663454688,-14.662319122895365
0.3814858514737314,-15.659047481246107,-14.788210395975568
0.383677801687252,-15.735544484216444,-14.984165956609377
0.38588234645891945,-15.813283729700922,-15.119894028502115
0.3880995581548366,-15.888381551104931,-15.189382628055393
0.3903295095569093,-15.964117216454483,-15.119894028502115
0.3925722738652354,-16.061073738836097,-15.260001172930263
0.3948279247005075,-16.115550300355235,-15.260001172930263
0.3970965361064295,-16.189862473299254,-15.260001172930263
0.3993781825521476,-16.264427282412402,-15.479019587408558
0.4016729389346945,-16.338744746948382,-15.479019587408558
0.403980880581448,-16.412726946760948,-15.631419252975927
0.4063020832526033,-16.48635004178562,-15.709672628095493
0.4086366231436606,-16.560295219231026,-15.789361924808247
0.4109845768879262,-16.632793550714037,-15.870540827030041
0.4133460215590276,-16.70661494575324,-16.037597762058567
0.4157210346734434,-16.778149868533124,-15.870540827030041
0.4181096941930487,-16.859350097167617,-15.95326608668994
0.4205120785276736,-16.92280333761223,-16.211338722752796
0.4229282665376769,-16.99481320753261,-16.211338722752796
0.42535833753653546,-17.065616633906203,-16.300887149282058
0.4278023712934471,-17.139292914334973,-16.48572120622219
0.4302604480359496,-17.208225532597975,-16.48572120622219
0.4327326484525536,-17.27877924584871,-16.581174385284495
0.4352190536953919,-17.349421058009725,-16.678772758176056
0.4377197453828831,-17.418942649241796,-16.778614967242067
0.4402348056024107,-17.488836240974223,-16.778614967242067
0.4427643169130179,-17.558784708640303,-16.678772758176056
0.44530836234811744,-17.62813612181859,-16.778614967242067
0.44786702541821743,-17.749599960447473,-17.09269960975831
0.4504403901136626,-17.766430911917684,-16.985460955840576
0.4530285409073912,-17.835657643093615,-17.09269960975831
0.4556315627577081,-17.903972586654675,-17.09269960975831
0.4582495411110738,-17.97262871384561,-17.20265345277294
0.4608825619049087,-18.04057061345172,-17.31546355686983
0.4635307115704146,-18.108957579179158,-17.43128228236798
0.4661940770354117,-18.176501438004124,-17.31546355686983
0.468872745727192,-18.244366755372813,-17.550274515365057
0.4715668055753893,-18.31153621215754,-17.550274515365057
0.4742763450148654,-18.378796097867504,-17.79851035261538
0.4770014529886135,-18.446132917185192,-17.672619079535174
0.479742218950677,-18.512855642592815,-17.928160124259055
0.482498732869087,-18.590885062670942,-17.672619079535174
0.4852710852288144,-18.646061442902017,-17.79851035261538
0.4880593670347412,-18.712540258565184,-18.06179973983887
0.4908636698146471,-18.782492870880393,-18.199682584695204
0.4936840856222143,-18.8450298320828,-18.06179973983887
0.4965207070400491,-18.911855894429518,-18.199682584695204
0.4993736271827213,-18.977642666734283,-18.06179973983887
0.5022429396998204,-19.04195004102568,-18.34208697584131
0.5051287387790295,-19.10807238916791,-18.48931954404837
0.5080311191492184,-19.17267357577739,-18.199682584695204
0.5109501760835512,-19.237928874570148,-18.48931954404837
0.5138860054026154,-19.303758711443983,-18.64171920961574
0.5168387034775663,-19.368013004993326,-18.64171920961574
0.5198083672332913,-19.43543839661091,-18.799661881448056
0.5227950941515903,-19.502389825265883,-18.34208697584131
0.525798982274377,-19.564767488781538,-18.799661881448056
0.5288201302068964,-19.625714646659763,-19.133899436317556
0.5318586371209617,-19.689897048680812,-19.04789771869838
0.5349146027582099,-19.75486544612992,-19.04789771869838
0.5379881274333758,-19.819739384530703,-19.31118710592187
0.5410793120375847,-19.882138334138837,-19.133899436317556
0.5441882580416649,-19.946392919485458,-19.31118710592187
0.5473150674994778,-20.009376384603776,-19.22163867939261
0.5504598430512682,-20.072812585590864,-19.402620900320567
0.5536226879270338,-20.13598084537646,-19.31118710592187
0.5568037059499135,-20.199180477968945,-19.591474341924307
0.5600030015395955,-20.262367351947262,-19.496021162862004
0.5632206797157452,-20.32540001345451,-19.22163867939261
0.5664568461014523,-20.389547262113787,-19.31118710592187
0.5697116069266983,-20.461040940381157,-19.591474341924307
0.5729850690318432,-20.51852175413782,-19.788914923881876
0.5762773398711326,-20.57690389604644,-19.788914923881876
0.5795885275162257,-20.63956023325433,-19.689072714815868
0.582918740659742,-20.702114325078696,-20.21295340941275
0.5862680886188295,-20.76465724982668,-19.99576091248039
0.5896366813387534,-20.837301418353398,-19.89110657569874
0.5930246293965048,-20.88948588788267,-19.89110657569874
0.5964320440044308,-20.95140671464015,-20.102999566398122
0.5998590370138848,-21.013033634837704,-19.591474341924307
0.6033057209188982,-21.07549997243979,-20.102999566398122
0.6067722088598736,-21.136795079969993,-20.102999566398122
0.6102586146272979,-21.198735107402847,-20.325763513509642
0.6137650526654782,-21.26080411429268,-20.102999566398122
0.6172916380762985,-21.32289594826917,-20.56057447200487
0.6208384866229976,-21.383827756827817,-20.441582239007793
0.6244057147339693,-21.445423746205936,-20.441582239007793
0.6279934395065848,-21.57244148539035,-20.441582239007793
0.6316017787110358,-21.56827783018153,-20.56057447200487
0.6352308507942006,-21.62977444570299,-20.93846008089887
0.6388807748835325,-21.691715524027266,-20.682919036174987
0.6425516707909699,-21.752247289084337,-21.209982541335016
0.6462436590168695,-21.814089382803786,-20.808810309255193
0.6499568607539618,-21.875479966038284,-21.35238693248112
0.6536913978913291,-21.93586678277812,-20.93846008089887
0.657447393018407,-21.997537965163506,-20.93846008089887
0.6612249694290082,-22.06076830835807,-21.209982541335016
0.6650242511253699,-22.11908199503126,-20.93846008089887
0.6688453628222242,-22.180662700770824,-21.209982541335016
0.6726884299508917,-22.24680497581147,-21.209982541335016
0.6765535786633997,-22.301882630447672,-20.93846008089887
0.6804409358366225,-22.362314330213657,-21.209982541335016
0.6843506290764463,-22.42309833685372,-21.209982541335016
0.6882827867219583,-22.484131300967427,-21.49961950068818
0.6922375378496595,-22.545286261813573,-22.14419939295737
0.6962150122777014,-22.605311009378703,-21.809961838087872
0.7002153405701478,-22.665968231721774,-21.49961950068818
0.7042386540412605,-22.72736286085057,-21.652019166255553
0.7082850847598098,-22.787011859705693,-21.809961838087872
0.7123547655534097,-22.847715183549056,-22.506321119501816
0.7164478300128783,-22.908217680696183,-21.49961950068818
0.7205644124966228,-22.970402585625777,-20.808810309255193
0.7247046481350502,-23.038095436715047,-22.321487062561683
0.7288686728350027,-23.08981567366508,-21.809961838087872
0.7330566232842193,-23.15035098174942,-22.14419939295737
0.7372686369558226,-23.210643481699297,-21.973865999969565
0.7415048521128312,-23.27121641119885,-21.973865999969565
0.7457654078126991,-23.331425730318898,-21.809961838087872
0.7500504439118789,-23.392198776127625,-22.14419939295737
0.7543601010704147,-23.45463768687821,-22.69937267145568
0.7586945207565577,-23.51281255738163,-22.14419939295737
0.7630538452514106,-23.573090314729477,-22.321487062561683
0.7674382176535985,-23.634597714301407,-22.321487062561683
0.7718477818839656,-23.694161037699708,-22.321487062561683
0.7762826826903001,-23.7545250659703,-22.321487062561683
0.7807430656520847,-23.869048909290356,-23.113299523037934
0.7852290771852771,-23.88332910028749,-22.321487062561683
0.7897408645471142,-23.951030783825757,-22.506321119501816
0.7942785758409477,-23.99648945249598,-22.14419939295737
0.7988423600211044,-24.056368137169983,-22.506321119501816
0.8034323668977768,-24.11684788648701,-22.90140653233855
0.8080487471419395,-24.177735790403958,-23.336063470149455
0.8126916522902968,-24.23826865348819,-22.69937267145568
0.8173612347502556,-24.298294290658944,-22.90140653233855
0.8220576478049287,-24.359029603581313,-22.90140653233855
0.8267810456181668,-24.421877316628894,-21.973865999969565
0.8315315832396186,-24.4805698544667,-23.336063470149455
0.8363094166098209,-24.540359606436468,-22.321487062561683
0.8411147025653172,-24.60109219145878,-23.113299523037934
0.8459475988438055,-24.66312354513619,-22.90140653233855
0.8508082640893176,-24.72306569445449,-22.506321119501816
0.8556968578574253,-24.789673311504366,-24.082399653118497
0.8606135406204783,-24.84384412470701,-23.113299523037934
0.8655584737728726,-24.904333760325237,-22.69937267145568
0.8705318196363474,-24.965526035464777,-23.336063470149455
0.8755337414653142,-25.026477964072775,-23.94876003753868
0.8805644034522151,-25.088169809978748,-22.60177429856412
0.8856239707329132,-25.14879787672415,-23.006060869120198
0.8907126093921129,-25.208580463904653,-23.451882195647606
0.8958304864688125,-25.296868491629844,-23.223253366052564
0.9009777699617858,-25.33081859770494,-23.819110265895006
0.9061546288350988,-25.391666532460523,-22.90140653233855
0.9113612330236542,-25.453002851416727,-23.570874428644682
0.9165977534387716,-25.514964783113,-23.451882195647606
0.921864361973796,-25.57519740265574,-22.41292085696038
0.9271612315097418,-25.636452692656796,-24.22028249797483
0.9324885359209666,-25.697944895837033,-23.570874428644682
0.9378464500808794,-25.75949612386783,-23.113299523037934
0.9432351498676812,-25.84865275874442,-24.22028249797483
0.9486548121701376,-25.882154256295987,-23.819110265895006
0.9541056148933856,-25.943795240020098,-24.362686889120933
0.9595877369647748,-26.005391398486136,-24.984165956609377
0.9651013583397384,-26.06715545136899,-25.15449934959718
0.9706466600077022,-26.12934627153888,-24.22028249797483
0.9762238239980252,-26.190780464940765,-24.082399653118497
0.9818330333859748,-26.256648935525504,-24.082399653118497
0.9874744722987364,-26.314746872032437,-23.223253366052564
0.9931483259214584,-26.379305916267704,-23.006060869120198
0.9988547805033294,-26.44231540860116,-24.509919457327992
1.0045940233636936,-26.501430024727036,-24.509919457327992
1.010366242898198,-26.56481525365889,-24.984165956609377
1.016171628584978,-26.627940976070597,-24.509919457327992
1.0220103709908777,-26.688630531363017,-24.509919457327992
1.0278826617777042,-26.751949604226194,-23.113299523037934
1.0337886937085186,-26.813941990475332,-24.984165956609377
1.0397286606539653,-26.876872519594073,-24.22028249797483
1.045702757598635,-27.061706965110396,-25.709672628095493
1.0517111806474655,-27.00270238332802,-25.51662107614163
1.0577541270321784,-27.065812742091822,-24.662319122895365
1.0638317951177538,-27.130264304376848,-24.662319122895365
1.0699443844089431,-27.193440456247032,-24.362686889120933
1.0760920955568145,-27.25587380063379,-24.362686889120933
1.0822751303653442,-27.32023430226356,-24.509919457327992
1.0884936917980366,-27.384026914251475,-24.509919457327992
1.0947479839845893,-27.447133833544886,-25.51662107614163
1.1010382122275928,-27.510824248217588,-24.82026179472768
1.10736458300927,-27.574967540944677,-24.82026179472768
1.113727303998254,-27.63944028016605,-24.362686889120933
1.1201265840564054,-27.703327593935118,-24.082399653118497
1.126562633245668,-27.767911071200977,-25.15449934959718
1.1330356628349638,-27.832476193169192,-23.819110265895006
1.1395458853071296,-27.897258348193393,-25.709672628095493
1.1460935143658906,-27.96204815622632,-25.709672628095493
1.1526787649428754,-28.02763150382003,-25.331787019201496
1.1593018532046722,-28.092095804982424,-24.984165956609377
1.165962996559924,-28.15737810304187,-25.51662107614163
1.1726624136664656,-28.222975869632222,-26.123599479677743
1.1794003244385007,-28.294557626650885,-24.362686889120933
1.1861769500538213,-28.354479088899748,-25.51662107614163
1.192992512961068,-28.42015300174554,-25.331787019201496
1.1998472368870314,-28.486664547509935,-25.709672628095493
1.2067413468439974,-28.552593077093547,-24.509919457327992
1.213675069137132,-28.619018477040736,-23.819110265895006
1.2206486313719112,-28.686627182488888,-23.94876003753868
1.2276622624615916,-28.752533676595945,-26.123599479677743
1.2347161926347248,-28.81941324592077,-26.123599479677743
1.241810653442715,-28.886598973239998,-26.123599479677743
1.2489458777674192,-28.954060653274105,-25.709672628095493
1.2561220998287936,-29.080519067742074,-25.911706488978364
1.26333955519258,-29.089271221573267,-25.331787019201496
1.2705984807780395,-29.15734629214201,-25.15449934959718
1.277899114865729,-29.225873994232835,-25.709672628095493
1.285241697105324,-29.29930669887966,-25.911706488978364
1.292626468523484,-29.362545908971747,-23.6932189928148
1.3000536715317654,-29.431801791720346,-22.321487062561683
1.3075235499345783,-29.50040865725545,-24.082399653118497
1.3150363489371903,-29.56959625116324,-26.346363426789267
1.3225923151537742,-29.64131360024348,-26.346363426789267
1.330191696615505,-29.709223963343298,-26.123599479677743
1.3378347427787007,-29.779548348929225,-27.09269960975831
1.345521704533011,-29.859902975278665,-25.51662107614163
1.3532528342096537,-29.919568668306326,-24.984165956609377
1.361028385589696,-29.993253655939252,-27.372986845760746
1.3688486139123877,-30.06158107012117,-27.09269960975831
1.3767137758835368,-30.132640207496024,-25.15449934959718
1.3846241296839388,-30.204223551293005,-26.123599479677743
1.3925799349778492,-30.276061461171345,-26.82941022253482
1.4005814529215084,-30.348103040898753,-27.672619079535178
1.4086289461717154,-30.42090616036754,-27.99446591324919
1.4167226788944483,-30.494645539154867,-24.22028249797483
1.424862916773535,-30.566207485280973,-25.15449934959718
1.4330499270193775,-30.640854677283702,-25.709672628095493
1.4412839783777205,-30.71338475500097,-25.709672628095493
1.4495653411384741,-30.801321706266833,-26.82941022253482
1.4578942871445866,-30.863200073943347,-26.581174385284495
1.466271089800968,-30.935981945200478,-24.662319122895365
1.4746960240834643,-31.011701927824543,-25.911706488978364
1.4831693665478844,-31.08791457418661,-27.672619079535178
1.4916913953390774,-31.161854942175022,-24.984165956609377
1.5002623902000638,-31.237871651631796,-26.123599479677743
1.508882632481218,-31.31404659025074,-27.372986845760746
1.5175524051495042,-31.39131265608498,-26.581174385284495
1.5262719927977642,-31.468007933738008,-27.372986845760746
1.5350416816540595,-31.545965782202376,-27.372986845760746
1.5438617595910693,-31.62340496141409,-27.09269960975831
1.5527325161355356,-31.701777739604413,-29.133899436317556
1.5616542424777722,-32.03243439623522,-26.346363426789267
1.5706272314812195,-31.888809543329053,-29.133899436317556
1.5796517776920602,-31.995325580476365,-26.123599479677743
1.5887281773488868,-32.01937154642423,-26.346363426789267
1.5978567283924263,-32.10000006686785,-26.581174385284495
1.6070377304753212,-32.180630784945194,-28.34208697584131
1.6162714849719635,-32.262707589660586,-27.372986845760746
1.625558294988391,-32.34641771932297,-24.82026179472768
1.6348984653722345,-32.4263680841715,-29.133899436317556
1.6442923027227236,-32.50910472768778,-27.09269960975831
1.6537401154007558,-32.594631127422076,-25.911706488978364
1.6632422135390141,-32.688436949325585,-27.09269960975831
1.672798909052149,-32.76088684919237,-27.99446591324919
1.6824105156470173,-32.84598511123271,-27.09269960975831
1.6920773488329808,-32.931407202930856,-26.581174385284495
1.7017997259322617,-33.01752596557095,-27.09269960975831
1.7115779660903596,-33.105786824835384,-26.82941022253482
1.7214123902865277,-33.19237885236217,-27.99446591324919
1.7313033213443088,-33.27958944258472,-28.719972584735306
1.7412510839421331,-33.36812980463697,-25.709672628095493
1.7512560046239762,-33.45784864854378,-28.719972584735306
1.7613184118100764,-33.54710580072276,-24.984165956609377
1.7714386358077174,-33.637764306362754,-27.09269960975831
1.7816170088220695,-33.72897651845735,-25.709672628095493
1.7918538649670959,-33.82109328391604,-27.99446591324919
1.8021495402765195,-33.91352922545732,-26.581174385284495
1.8125043727148524,-34.01159857541846,-26.82941022253482
1.8229187021884918,-34.101165974634384,-26.581174385284495
1.8333928705568776,-34.195960672564986,-26.346363426789267
1.8439272216437124,-34.29261113667118,-25.911706488978364
1.8545221012482491,-34.38834811517579,-26.82941022253482
1.8651778571566435,-34.48576723227636,-25.911706488978364
1.875894839153366,-34.58404138061143,-25.51662107614163
1.8866733990326898,-34.72746310024898,-26.346363426789267
1.897513890610235,-34.783922222885295,-26.82941022253482
1.9084166697345812,-34.884015892939686,-28.719972584735306
1.9193820942989552,-34.99453464314246,-27.372986845760746
1.9304105242529717,-35.089598801376475,-27.372986845760746
1.941502321614453,-35.193191240623655,-28.34208697584131
1.952657850481312,-35.29772719059497,-28.34208697584131
1.9638774770435048,-35.40357962854917,-29.133899436317556
1.975161569595048,-35.510780914441426,-27.09269960975831
1.986510498546112,-35.618972539789596,-27.372986845760746
1.9979246364351784,-35.72833096743237,-27.672619079535178
2.009404357941269,-35.83868912038212,-27.672619079535178
2.020950039896245,-35.95065370442922,-23.6932189928148
2.032562061297175,-36.063704139465486,-24.984165956609377
2.0442408033187807,-36.177970780295844,-26.346363426789267
2.0559866493259444,-36.293450365081405,-29.133899436317556
2.067799984886296,-36.41081764323691,-29.591474341924307
2.079681197782868,-36.5290951772543,-28.34208697584131
2.0916306780268266,-36.96240231467952,-28.34208697584131
2.103648817870272,-36.77029414003706,-26.82941022253482
2.115736011819117,-36.893194764728314,-24.082399653118497
2.127892656646034,-37.019927185730936,-27.672619079535178
2.1401191514034825,-37.14435370949304,-27.09269960975831
2.1524158974368053,-37.27166153906711,-26.346363426789267
2.1647832983974062,-37.40150625108061,-23.113299523037934
2.1772217602559967,-37.53268024284332,-25.911706488978364
2.189731691315927,-37.669349279881494,-27.09269960975831
2.2023135022265823,-37.801746892951705,-27.09269960975831
2.2149676059968693,-37.93887389777489,-29.133899436317556
2.2276944180087703,-38.07917601029309,-24.082399653118497
2.2404943560309785,-38.219842231245536,-30.102999566398122
2.2533678402326123,-38.36370849223258,-29.133899436317556
2.2663152931970068,-38.50995651892041,-27.372986845760746
2.2793371399355893,-38.66005387733993,-26.82941022253482
2.2924338079018227,-38.81076774586155,-25.51662107614163
2.305605727005245,-38.963412915125886,-27.99446591324919
2.318853329625579,-39.119851191615645,-27.09269960975831
2.332177050626922,-39.279383740648925,-25.15449934959718
2.345577327372026,-39.44151128286477,-26.123599479677743
2.359054599736651,-39.73452876424885,-24.82026179472768
2.372609310124005,-39.77557095614695,-28.719972584735306
2.386241903479267,-39.9477633318644,-28.34208697584131
2.3999528273041935,-40.122465817247516,-24.362686889120933
2.4137425316718035,-40.30228240697949,-27.99446591324919
2.4276114692411594,-40.486535352261185,-27.99446591324919
2.4415600952722216,-40.67153043437466,-29.591474341924307
2.455588867640792,-40.86278061247352,-29.133899436317556
2.469698246853549,-41.06086393908689,-25.709672628095493
2.4838886960631568,-41.25846101651533,-28.719972584735306
2.498160681083477,-41.46331984226172,-26.581174385284495
2.512514670404853,-41.67832030922309,-27.09269960975831
2.52695113520949,-41.89117422153701,-27.99446591324919
2.5414705493869256,-42.11048254902484,-29.591474341924307
2.55607338954958,-42.338069363786204,-24.082399653118497
2.5707601350484057,-42.578442483926864,-27.372986845760746
2.585531267988621,-42.81281186181098,-29.591474341924307
2.600387273245535,-43.060199202681126,-26.581174385284495
2.615328638480464,-43.315471401104574,-27.99446591324919
2.6303558541567407,-43.58118513262916,-27.99446591324919
2.645469413555814,-43.86059462434937,-29.591474341924307
2.6606698127934387,-44.13255643556867,-26.346363426789267
2.6759575508359648,-44.42637732151483,-27.09269960975831
2.6913331295167144,-44.726718041743595,-29.133899436317556
2.7067970535524544,-45.040907468040416,-27.372986845760746
2.7223498305599647,-45.376583411656945,-28.34208697584131
2.737991971072704,-45.70673402962442,-27.672619079535178
2.753723988557561,-46.0616410834293,-25.911706488978364
2.76954639943172,-46.43260293319278,-25.51662107614163
2.785459723079603,-46.82156345667014,-28.34208697584131
2.8014644818699246,-47.2299885168242,-29.591474341924307
2.817561201172837,-47.65836826225395,-27.672619079535178
2.8337504093771777,-48.111579619719535,-28.719972584735306
2.8500326379078107,-48.58999724287811,-31.35238693248112
2.8664084212430763,-49.09846815565453,-27.672619079535178
2.8828782969323288,-49.64003544000975,-24.662319122895365
2.8994428056135897,-50.22175501536799,-27.09269960975831
2.9161024910312885,-50.853553596265016,-26.82941022253482
2.932857900054117,-51.52187182879901,-27.672619079535178
2.9497095826929733,-52.257135116626344,-27.372986845760746
2.9666580921190246,-53.06286126056979,-26.581174385284495
2.9837039846818603,-53.959005785707205,-28.719972584735306
3.000847819927756,-54.96358933067459,-27.672619079535178
3.018090160618041,-56.099684416652586,-33.11329952303793
3.0354315727475725,-57.41449945229614,-30.102999566398122
3.0528726255633134,-58.9699722069132,-26.581174385284495
3.07041389158302,-60.879830494277854,-27.99446591324919
3.088055946614032,-63.343267094256,-29.591474341924307
3.1057993697721784,-66.83878915707984,-27.99446591324919
3.123644743500785,-73.10485326111898,-30.102999566398122
3.1415926535897927,-81.4086894606574,-30.102999566398122


==> figures/test3.csv <==
f,float,quant
0.010265982254684336,-35.32787234082588,-27.0
0.01032496877255446,-35.278499350974656,-27.09269960975831
0.0103842942165209,-35.229443275454585,-27.09269960975831
0.010443960533993048,-35.18001873376995,-27.09269960975831
0.010503969683569762,-35.12979373509151,-27.0
0.010564323635103665,-35.08697269024029,-27.09269960975831
0.010625024369765802,-35.057100080010585,-27.09269960975831
0.01068607388011068,-35.040521859441895,-27.09269960975831
0.01074747417014167,-35.03767452056402,-27.09269960975831
0.010809227255376787,-35.049095356261745,-27.09269960975831
0.010871335162914868,-35.07543592275251,-27.09269960975831
0.01093379993150209,-35.117479512555654,-27.09269960975831
0.01099662361159891,-35.176163769661,-27.09269960975831
0.011059808265447365,-35.25261003147034,-27.0
0.011123355967138768,-35.34816164116595,-24.082399653118497
0.011187268802681805,-35.46443445352689,-27.09269960975831
0.011251548870070988,-35.603384245212226,-27.09269960975831
0.011316198279355537,-35.7673980591732,-27.09269960975831
0.011381219152708642,-35.95942022752341,-27.09269960975831
0.011446613624497129,-36.183129945562754,-27.09269960975831
0.011512383841351509,-36.44319774863729,-27.09269960975831
0.011578531962236457,-36.745666875420554,-24.082399653118497
0.011645060158521679,-36.64308916623141,-24.082399653118497
0.011711970614053184,-36.206451672530235,-27.09269960975831
0.01177926552522498,-35.817420314183494,-24.082399653118497
0.011846947101051159,-35.46952844761308,-27.09269960975831
0.011915017563238416,-35.157903622654146,-24.082399653118497
0.011983479146258991,-34.878819464898214,-24.082399653118497
0.01205233409742399,-34.629399690547636,-24.082399653118497
0.012121584676957186,-34.40741710911429,-24.082399653118497
0.012191233158069187,-34.21115424990916,-24.082399653118497
0.012261281827032079,-34.039305407258745,-24.082399653118497
0.01233173298325445,-33.890907511995,-27.09269960975831
0.012402588939356888,-33.765291824231895,-27.09269960975831
0.012473852021247893,-33.66205132464236,-27.09269960975831
0.01254552456820022,-33.581020579353606,-24.082399653118497
0.012617608932927672,-33.52210448655059,-24.082399653118497
0.012690107481662329,-33.47165321402178,-24.082399653118497
0.012763022594232223,-33.42108747845441,-24.082399653118497
0.012836356664139459,-33.37079026603932,-24.082399653118497
0.012910112098638779,-33.32063370635042,-27.09269960975831
0.012984291318816584,-33.27062000086312,-27.09269960975831
0.013058896759670409,-33.220507584284114,-24.082399653118497
0.013133930870188855,-33.17006475230562,-24.082399653118497
0.013209396113431977,-33.11946365844354,-24.082399653118497
0.013285294966612146,-33.06870989790126,-27.09269960975831
0.013361629921175344,-33.018219208990764,-27.09269960975831
0.01343840348288297,-32.968142325511224,-24.082399653118497
0.013515618171894077,-32.91818371407261,-24.082399653118497
0.013593276522848112,-32.86820722778956,-27.09269960975831
0.013671381084948114,-32.8179933625966,-27.09269960975831
0.013749934422044386,-32.767157121803606,-24.082399653118497
0.01382893911271866,-32.716160023428955,-24.082399653118497
0.013908397750368751,-32.66531770269975,-27.09269960975831
0.013988312943293672,-32.61490821349352,-24.082399653118497
0.014068687314779263,-32.572915729977666,-24.082399653118497
0.014149523503184297,-32.55363156921764,-27.09269960975831
0.014230824162027094,-32.55802304735014,-24.082399653118497
0.014312591960072622,-32.587107330391085,-24.082399653118497
0.014394829581420097,-32.6422308364445,-24.082399653118497
0.01447753972559109,-32.725132485597726,-24.082399653118497
0.014560725107618156,-32.83803326094728,-24.082399653118497
0.01464438845813394,-32.983763208355775,-24.082399653118497
0.014728532523460819,-33.16594361313321,-24.082399653118497
0.014813160065701056,-33.38925339211854,-27.09269960975831
0.014898273862827459,-33.65982890680148,-27.09269960975831
0.014983876708774584,-33.4686177678062,-27.09269960975831
0.015069971413530437,-33.083162224470655,-27.09269960975831
0.015156560803228712,-32.75006410231346,-24.082399653118497
0.01524364772024158,-32.463515914977265,-27.09269960975831
0.015331235023272969,-32.21929869630272,-24.082399653118497
0.01541932558745242,-32.014372637101275,-24.082399653118497
0.01550792230442945,-31.846613694574874,-27.09269960975831
0.015597028082468496,-31.714644382970008,-27.09269960975831
0.01568664584654436,-31.617729316469987,-27.09269960975831
0.015776778538438244,-31.555203826590223,-24.082399653118497
0.015867429116834274,-31.504810323245145,-24.082399653118497
0.01595860055741669,-31.454326854781065,-24.082399653118497
0.01605029585296746,-31.40367555269873,-24.082399653118497
0.016142518013464554,-31.353030834833994,-24.082399653118497
0.01623527006618075,-31.302121677993625,-24.082399653118497
0.016328555055782994,-31.25143186401808,-24.082399653118497
0.016422376044432353,-31.200770851788917,-27.09269960975831
0.01651673611188452,-31.15043089321432,-27.0
0.016611638355590937,-31.09987074987316,-27.09269960975831
0.016707085890800437,-31.049380808055055,-27.09269960975831
0.016803081850661532,-30.998442063513924,-27.0
0.016899629386325245,-30.94744799870459,-27.0
0.01699673166704856,-30.89660227440301,-27.09269960975831
0.01709439188029845,-30.845757295323857,-27.09269960975831
0.0171926132318565,-30.795212267503405,-27.09269960975831
0.017291398945924175,-30.744856105100837,-27.09269960975831
0.0173907522652286,-30.694456339204557,-27.09269960975831
0.017490676451129047,-30.64370752348722,-24.082399653118497
0.01759117478372399,-30.607513571501283,-27.09269960975831
0.017692250561958767,-30.607332426745057,-27.09269960975831
0.01779390710373386,-30.644647837591993,-27.09269960975831
0.017896147746013828,-30.72167226193902,-24.082399653118497
0.017998975844936847,-30.84150514490318,-24.082399653118497
0.01810239477592485,-31.008379582900176,-24.082399653118497
0.01820640793379437,-31.228044682773522,-24.082399653118497
0.018311018732867924,-31.071423409389975,-24.082399653118497
0.018416230607086158,-30.742279444942284,-24.082399653118497
0.018522047010120512,-30.47395500074181,-22.321487062561683
0.01862847141548661,-30.26146731372886,-24.082399653118497
0.018735507316658302,-30.101631967626524,-22.321487062561683
0.01884315822718229,-29.992704860049635,-24.082399653118497
0.01895142768079352,-29.93106158278852,-24.082399653118497
0.01906031923153114,-29.88007932550369,-24.082399653118497
0.019169836453855192,-29.829038417554308,-22.321487062561683
0.019279982942763903,-29.777970883961068,-24.082399653118497
0.019390762313911764,-29.72725545496636,-24.082399653118497
0.019502178203728147,-29.676177816152997,-24.082399653118497
0.019614234269536717,-29.62533276931879,-24.082399653118497
0.019726934189675475,-29.574101119604407,-24.082399653118497
0.01984028166361749,-29.52302870038212,-24.082399653118497
0.01995428041209236,-29.471647342515055,-24.082399653118497
0.020068934177208342,-29.42064782460255,-24.082399653118497
0.020184246722575155,-29.369613869942075,-27.09269960975831
0.02030022183342759,-29.31863418252837,-22.321487062561683
0.02041686331674971,-29.26777186154692,-24.082399653118497
0.02053417500139984,-29.216577450776576,-24.082399653118497
0.02065216073823624,-29.16511369869708,-24.082399653118497
0.02077082440024352,-29.11367251944668,-24.082399653118497
0.020890169882659786,-29.06236956875178,-27.09269960975831
0.02101020110310449,-29.01129025185837,-24.082399653118497
0.021130922001707023,-28.990082062324,-24.082399653118497
0.02125233654123607,-29.02128282976671,-24.082399653118497
0.021374448707229682,-29.107858091399944,-24.082399653118497
0.02149726250812611,-29.25442879629707,-24.082399653118497
0.021620781975395367,-29.197137186063983,-24.082399653118497
0.02174501116367161,-28.929672003248395,-24.082399653118497
0.02186995415088617,-28.735688846637753,-27.09269960975831
0.02199561503840148,-28.611632429106777,-22.321487062561683
0.022121997951145653,-28.54984168998019,-24.082399653118497
0.022249107037747927,-28.498307781287128,-27.09269960975831
0.02237694647067482,-28.446921759467063,-24.082399653118497
0.02250552044636711,-28.395683451553055,-27.09269960975831
0.02263483318537757,-28.343907421081664,-24.082399653118497
0.022764888932509542,-28.292509690862524,-27.09269960975831
0.022895691956956243,-28.24080798586015,-27.09269960975831
0.023027246552440917,-28.189516859435003,-27.09269960975831
0.02315955703735779,-28.13790475780666,-27.09269960975831
0.02329262775491381,-28.086707594517165,-27.09269960975831
0.02342646307327124,-28.034884643300767,-27.09269960975831
0.023561067385691005,-27.98323288365141,-27.09269960975831
0.023696445110676947,-27.931593042507682,-24.082399653118497
0.023832600692120853,-27.87964403708829,-27.09269960975831
0.02396953859944831,-27.827999684259535,-27.09269960975831
0.024107263327765447,-27.776605779488936,-24.082399653118497
0.02424577939800648,-27.725137881998695,-27.09269960975831
0.02438509135708209,-27.67335209726028,-27.09269960975831
0.02452520377802873,-27.62260955889459,-24.082399653118497
0.02466612126015871,-27.61820121852738,-24.082399653118497
0.024807848429211143,-27.685906457610155,-24.082399653118497
0.024950389937503863,-27.62279338886291,-24.082399653118497
0.02509375046408607,-27.447672968094217,-24.082399653118497
0.025237934714891958,-27.362194553164343,-24.082399653118497
0.0253829474228952,-27.310455780995625,-22.321487062561683
0.02552879334826428,-27.258198673046202,-24.082399653118497
0.025675477278518783,-27.206317240632988,-24.082399653118497
0.02582300402868654,-27.154427708988166,-22.321487062561683
0.02597137844146164,-27.10236128674376,-22.321487062561683
0.02612060538736348,-27.050601885168994,-22.321487062561683
0.026270689764896576,-26.998278608256513,-24.082399653118497
0.026421636500711405,-26.946315917007727,-24.082399653118497
0.026573450549766082,-26.893944423589154,-22.321487062561683
0.02672613689548905,-26.841780700132052,-22.321487062561683
0.026879700549942653,-26.789873889253517,-22.321487062561683
0.02703414655398764,-26.73751531254334,-22.321487062561683
0.027189479977448677,-26.685457948610008,-24.082399653118497
0.02734570591928072,-26.633507974423125,-22.321487062561683
0.027502829507736443,-26.580834436846956,-24.082399653118497
0.02766085590053454,-26.52828277774094,-24.082399653118497
0.02781979028502905,-26.475874005976987,-24.082399653118497
0.027979637878379617,-26.423626448877393,-22.321487062561683
0.028140403927722785,-26.405416916612673,-24.082399653118497
0.028302093710344187,-26.32906961973289,-24.082399653118497
0.02846471253385183,-26.26642038115166,-22.321487062561683
0.028628265736350286,-26.213835868636405,-24.082399653118497
0.028792758686615936,-26.16162664095919,-24.082399653118497
0.028958196784273207,-26.108805569898728,-24.082399653118497
0.029124585459971788,-26.056171348798607,-27.09269960975831
0.029291930175564945,-26.003579957255955,-27.09269960975831
0.029460236424288782,-25.950753238188327,-24.082399653118497
0.02962950973094255,-25.898218286632687,-24.082399653118497
0.029799755652070044,-25.84547232454538,-24.082399653118497
0.02997097977614196,-25.792707853978804,-24.082399653118497
0.030143187723739362,-25.740179468794896,-24.082399653118497
0.03031638514773817,-25.68691515537001,-24.082399653118497
0.030490577733494745,-25.63406875078076,-24.082399653118497
0.030665771199032493,-25.58135260354439,-22.321487062561683
0.03084197129522957,-25.528084293607378,-24.082399653118497
0.03101918380600765,-25.475122471600397,-24.082399653118497
0.031197414548521832,-25.42233636621299,-21.072099696478684
0.031376669373351505,-25.369588234223528,-22.321487062561683
0.0315569541646925,-25.31591622297979,-22.321487062561683
0.03173827484055018,-25.262891072112083,-22.321487062561683
0.03192063735293371,-25.209814644214816,-24.082399653118497
0.03210404768805147,-25.156258960449684,-21.072099696478684
0.0322885118665075,-25.10339901244867,-21.072099696478684
0.032474035943499194,-25.049785108628804,-22.321487062561683
0.03266062600901603,-24.99665276769555,-21.072099696478684
0.03284828818803949,-24.943047348630753,-22.321487062561683
0.03303702864074412,-24.88980359026796,-21.072099696478684
0.03322685356269972,-24.835941578332815,-22.321487062561683
0.03341776918507475,-24.78289076292687,-21.072099696478684
0.033609781774840884,-24.728903274651763,-21.072099696478684
0.033802897634978665,-24.675343443424474,-21.072099696478684
0.033997123104684474,-24.62223020299748,-21.072099696478684
0.0341924645595786,-24.56809537236151,-21.072099696478684
0.03438892841191448,-24.514116388591063,-20.102999566398122
0.03458652111078928,-24.46033746743232,-21.072099696478684
0.03478524914235547,-24.406409488374535,-20.102999566398122
0.03498511903003388,-24.352641019006263,-21.072099696478684
0.035186137334727696,-24.29900948811142,-22.321487062561683
0.03538831065503794,-24.244531185229356,-22.321487062561683
0.03559164562747999,-24.190869022781808,-22.321487062561683
0.035796148926701514,-24.13633635920131,-22.321487062561683
0.03600182726570145,-24.082422565585333,-22.321487062561683
0.036208687396050536,-24.0279531121056,-24.082399653118497
0.03641673610811277,-23.97414813092107,-24.082399653118497
0.03662598023126842,-23.919373479797116,-22.321487062561683
0.036836426634138116,-23.865462388982934,-21.072099696478684
0.03704808222480842,-23.810666511464426,-21.072099696478684
0.03726095395105851,-23.7559614910495,-22.321487062561683
0.03747504880058828,-23.70179676218747,-22.321487062561683
0.03769037380124771,-23.647123207679286,-21.072099696478684
0.037906936021267566,-23.59215320394493,-21.072099696478684
0.03812474256949143,-23.537506627075242,-21.072099696478684
0.038343800595609004,-23.482955190716144,-20.102999566398122
0.03856411729039087,-23.427741584935895,-21.072099696478684
0.038785699885924486,-23.373542877508452,-20.102999566398122
0.03900855565585167,-23.317924335330808,-20.102999566398122
0.0392326919156072,-23.26338116978205,-21.072099696478684
0.03945811602265911,-23.207784141528567,-22.321487062561683
0.03968483537675013,-23.153219261821167,-21.072099696478684
0.03991285742014062,-23.097274494289945,-21.072099696478684
0.04014218963785282,-23.042455159150002,-21.072099696478684
0.04037283955791659,-22.98687256357926,-21.072099696478684
0.040604814751616536,-22.931258214515818,-21.072099696478684
0.040838122833740526,-22.876274869964565,-21.072099696478684
0.04107277146282963,-22.82020793350995,-22.321487062561683
0.04130876834142955,-22.764540520445287,-21.072099696478684
0.04154612121634346,-22.708750114333498,-20.102999566398122
0.04178483787888629,-22.653027041432875,-21.072099696478684
0.04202492616514048,-22.59749779022816,-21.072099696478684
0.04226639395621323,-22.54134201078092,-21.072099696478684
0.042509249178495176,-22.485359610352162,-21.072099696478684
0.04275349980392059,-22.4292476546038,-22.321487062561683
0.042999153850229066,-22.37328044574987,-22.321487062561683
0.04324621938122873,-22.316725036888855,-22.321487062561683
0.04349470450706091,-22.261343058949837,-22.321487062561683
0.04374461738446636,-22.203980240620087,-21.072099696478684
0.04399596621705305,-22.147548911353127,-22.321487062561683
0.0442487592555654,-22.091821301866034,-21.072099696478684
0.044503004798155166,-22.034302097545286,-20.102999566398122
0.04475871119065383,-21.97741707173144,-20.102999566398122
0.045015886826846506,-21.920862184196416,-21.072099696478684
0.04527454014874754,-21.86368288045241,-21.072099696478684
0.045534679646877615,-21.807555315741688,-21.072099696478684
0.04579631386054239,-21.74964232839111,-20.102999566398122
0.0460594513781129,-21.693285569172417,-20.102999566398122
0.04632410083730746,-21.635110699153802,-20.102999566398122
0.04659027092547515,-21.578627317266772,-20.102999566398122
0.04685797037988103,-21.52038551371809,-21.072099696478684
0.047127207987992935,-21.462886535003427,-20.102999566398122
0.04739799258776997,-21.405338074520735,-20.102999566398122
0.047670333067952535,-21.347354317174204,-21.072099696478684
0.047944238368354215,-21.28953805866533,-20.102999566398122
0.04821971748015512,-21.231670629277136,-19.31118710592187
0.04849677944619715,-21.173749212248847,-20.102999566398122
0.04877543336128075,-21.11564083670725,-19.31118710592187
0.04905568837246347,-21.05715523942372,-19.31118710592187
0.049337553679360255,-20.999117510473205,-20.102999566398122
0.04962103853444539,-20.940476237148822,-19.31118710592187
0.04990615224335625,-20.881777364170134,-21.072099696478684
0.05019290416519876,-20.823888461544694,-21.072099696478684
0.0504813037128546,-20.76408675236694,-20.102999566398122
0.05077136035329022,-20.705500700950875,-19.31118710592187
0.05106308360786757,-20.646076302078345,-19.31118710592187
0.051356483052656665,-20.587040343555415,-19.31118710592187
0.05165156831874992,-20.527666032325588,-19.31118710592187
0.051948349092578325,-20.468472244287177,-19.31118710592187
0.05224683511622935,-20.409400852905502,-19.31118710592187
0.05254703618776682,-20.349276680640976,-20.102999566398122
0.05284896216155247,-20.28981050201373,-19.31118710592187
0.053152622948569456,-20.22987493061656,-19.31118710592187
0.053458028516747705,-20.16944257619011,-19.31118710592187
0.0537651888912911,-20.109244785130194,-19.31118710592187
0.05407411415500657,-20.04914836361366,-19.31118710592187
0.05438481444863507,-19.98866286739348,-18.64171920961574
0.054697299971184464,-19.927976206798455,-19.31118710592187
0.055011580980264284,-19.8680573190859,-18.64171920961574
0.055327667792422514,-19.806464946162823,-19.31118710592187
0.055645570783484165,-19.745425352016998,-19.31118710592187
0.055965300388891914,-19.684359721374317,-19.31118710592187
0.056286867104048635,-19.624591896777158,-19.31118710592187
0.056610281484661976,-19.561683743360724,-18.64171920961574
0.05693555414709075,-19.500243472451988,-19.31118710592187
0.05726269576869353,-19.43856501848505,-19.31118710592187
0.057591717088179076,-19.3764621732741,-19.31118710592187
0.0579226289059589,-19.314473311494872,-19.31118710592187
0.05825544208450172,-19.25320861935875,-18.64171920961574
0.05859016754869016,-19.190174027441426,-19.31118710592187
0.0589268162861792,-19.127424435506974,-19.31118710592187
0.05926539934775697,-19.0649486875869,-18.64171920961574
0.05960592784770751,-19.00298054081133,-19.31118710592187
0.059948412964175524,-18.938836068480786,-18.64171920961574
0.06029286593953336,-18.876432968118447,-18.64171920961574
0.0606392980807501,-18.81230789717089,-18.64171920961574
0.0609877207597626,-18.74883217550073,-18.64171920961574
0.06133814541384889,-18.685256541093036,-18.64171920961574
0.06169058354600359,-18.621714597445276,-18.64171920961574
0.06204504672531546,-18.557118797877948,-18.64171920961574
0.06240154658734722,-18.492754416041738,-18.64171920961574
0.06276009483451746,-18.428583567287546,-18.64171920961574
0.06312070323648482,-18.363745087534465,-18.64171920961574
0.06348338363053428,-18.29872080366351,-18.64171920961574
0.06384814792196578,-18.233930173518537,-18.06179973983887
0.06421500808448502,-18.16867262120795,-18.06179973983887
0.06458397616059658,-18.10285162110531,-18.06179973983887
0.06495506426199887,-18.037207558861773,-18.06179973983887
0.06532828456998227,-17.973099774364833,-17.550274515365057
0.06570364933582856,-17.905172742982774,-17.550274515365057
0.06608117088121325,-17.83885251114275,-18.06179973983887
0.06646086159860999,-17.772378655793112,-17.550274515365057
0.06684273395169743,-17.705955804406635,-17.550274515365057
0.06722680047576829,-17.63860566373826,-17.550274515365057
0.06761307377814085,-17.57122035669181,-17.550274515365057
0.06800156653857285,-17.503685481671724,-17.550274515365057
0.06839229150967767,-17.43778577634824,-17.550274515365057
0.06878526151734288,-17.36801241708826,-17.550274515365057
0.0691804894611514,-17.29973815348786,-17.09269960975831
0.0695779883148049,-17.231264794555166,-17.09269960975831
0.06997777112654956,-17.163433301314058,-17.09269960975831
0.07037985101960452,-17.093742685575112,-17.09269960975831
0.07078424119259262,-17.02445371187861,-16.678772758176056
0.07119095491997363,-16.955862590712435,-17.09269960975831
0.07160000555248003,-16.885159050306772,-16.678772758176056
0.07201140651755526,-16.814835518523196,-16.678772758176056
0.07242517131979445,-16.744771102293534,-16.678772758176056
0.07284131354138776,-16.6741276038559,-16.300887149282058
0.07325984684256619,-16.60328428443601,-16.300887149282058
0.07368078496205005,-16.53172852172508,-16.678772758176056
0.07410414171749988,-16.46014474546796,-16.300887149282058
0.07452993100597005,-16.38900470775351,-16.300887149282058
0.07495816680436497,-16.316163819635378,-16.300887149282058
0.07538886316989782,-16.244816305763333,-16.300887149282058
0.0758220342405521,-16.170979162361846,-16.300887149282058
0.07625769423554563,-16.098606765121165,-15.95326608668994
0.07669585745579734,-16.02427802818338,-15.95326608668994
0.07713653828439672,-15.95178964798404,-15.95326608668994
0.07757975118707594,-15.876703112847865,-15.631419252975927
0.07802551071268471,-15.80186687747,-15.631419252975927
0.07847383149366786,-15.727676967994155,-15.95326608668994
0.07892472824654567,-15.651972737297031,-15.631419252975927
0.0793782157723969,-15.576546689288337,-15.331787019201496
0.07983430895734474,-15.500421629627525,-15.631419252975927
0.08029302277304537,-15.424002667881748,-15.331787019201496
0.08075437227717952,-15.34857650806326,-15.331787019201496
0.0812183726139466,-15.270187892438667,-15.331787019201496
0.08168503901456198,-15.192744416273856,-15.331787019201496
0.08215438679775687,-15.114760584779885,-15.051499783199061
0.08262643137028121,-15.03846330779529,-15.051499783199061
0.08310118822740939,-14.957621549959503,-14.788210395975568
0.08357867295344891,-14.879066605582281,-14.788210395975568
0.08405890122225196,-14.798850369634899,-14.788210395975568
0.08454188879772988,-14.71891355052669,-14.788210395975568
0.08502765153437067,-14.638706245059957,-14.788210395975568
0.08551620537775942,-14.55720043866901,-14.539974558725246
0.08600756636510172,-14.476112406072234,-14.539974558725246
0.08650175062575012,-14.393979666420378,-14.305163600230017
0.0869987743817336,-14.311354379195153,-14.539974558725246
0.08749865394828997,-14.229113384688464,-14.082399653118497
0.08800140573440156,-14.145023825325747,-14.082399653118497
0.08850704624333383,-14.061067617897313,-14.082399653118497
0.08901559207317705,-13.976714646192058,-14.082399653118497
0.0895270599173912,-13.892239877821172,-14.082399653118497
0.0900414665653539,-13.80642471028158,-13.668472801536245
0.0905588289029116,-13.719790575163728,-13.870506662419116
0.09107916391293383,-13.633092731146368,-13.668472801536245
0.09160248867587063,-13.545941027983638,-13.668472801536245
0.09212882037031336,-13.457755866176424,-13.668472801536245
0.09265817627355848,-13.370281355178877,-13.475421249582379
0.09319057376217477,-13.280156267723335,-13.290587192642247
0.09372603031257366,-13.1906237134168,-13.290587192642247
0.094264563501583,-13.100316330347848,-13.290587192642247
0.09480619100702392,-13.009957897403034,-13.11329952303793
0.09535093060829124,-12.917282440079642,-12.942966130050129
0.095898800186937,-12.825693836852189,-12.942966130050129
0.09644981772725753,-12.731739912966429,-12.779061968168435
0.09700400131688364,-12.637929467610817,-12.779061968168435
0.09756136914737457,-12.543599522388181,-12.779061968168435
0.098121939514815,-12.448024533420332,-12.468719630768748
0.09868573082041568,-12.353631842684742,-12.621119296336117
0.09925276157111744,-12.255444268977362,-12.321487062561683
0.09982305038019874,-12.158275279783517,-12.321487062561683
0.10039661596788667,-12.059148336718382,-12.17908267141558
0.10097347716197136,-11.95981947627628,-12.041199826559248
0.1015536528984242,-11.861046415494329,-11.777910439335757
0.1021371622220192,-11.75883990635252,-11.777910439335757
0.10272402428695836,-11.657506262690875,-11.777910439335757
0.1033142583575003,-11.55416519027711,-11.529674602085436
0.10390788380859267,-11.450413263038929,-11.529674602085436
0.10450492012650814,-11.346800829177873,-11.294863643590205
0.10510538690948404,-11.240697388549442,-11.294863643590205
0.10570930386836573,-11.133806110888699,-11.294863643590205
0.10631669082725362,-11.02596264612843,-11.072099696478684
0.10692756772415384,-10.917321212661681,-11.072099696478684
0.10754195461163278,-10.807734181701756,-10.860206705779303
0.10815987165747536,-10.699810706359195,-10.860206705779303
0.10878133914534706,-10.584825194780993,-10.658172844896434
0.1094063774754596,-10.472234662313817,-10.658172844896434
0.1100350071652408,-10.358582436722832,-10.465121292942568
0.110667248850008,-10.242684458920959,-10.280287236002435
0.11130312328364532,-10.125438885260378,-10.102999566398118
0.11194265133928516,-10.00843295723654,-10.102999566398118
0.11258585400999314,-9.888301760740198,-9.932666173410317
0.1132327524094574,-9.769218299440329,-9.932666173410317
0.1138833677726815,-9.646680304863501,-9.768762011528622
0.11453772145668167,-9.523275233952834,-9.610819339696304
0.11519583494118775,-9.39826283024109,-9.610819339696304
0.11585772982934825,-9.274576905288486,-9.31118710592187
0.11652342784843965,-9.144140402072873,-9.168782714775768
0.11719295085057944,-9.015281791556761,-9.168782714775768
0.11786632081344353,-8.88426436106145,-9.030899869919436
0.11854355984098765,-8.752201134888196,-8.89726025433962
0.11922469016417304,-8.618403577096437,-8.767610482695945
0.11990973414169598,-8.482161761213337,-8.64171920961574
0.12059871426072195,-8.34942808707109,-8.519374645445623
0.12129165313762365,-8.205412982153941,-8.284563686950394
0.12198857351872355,-8.064460857660189,-8.171753582853503
0.12268949828104035,-7.9216341701752,-8.171753582853503
0.12339445043304008,-7.776612283385193,-7.954561085921141
0.12410345311539145,-7.629801657166229,-7.849906749139491
0.1248165296017252,-7.482174827616426,-7.647872888256622
0.12553370329939836,-7.330290597553163,-7.550274515365059
0.12625499775026242,-7.1770550188179385,-7.361421073761321
0.1269804366314362,-7.022066421739855,-7.18043885283336
0.1277100437560831,-6.865524950017018,-7.0926996097583075
0.12844384307419268,-6.705355023743702,-6.922366216770504
0.12918185867336696,-6.54319020553355,-6.758462054888811
0.12992411477961094,-6.379070987600766,-6.600519383056492
0.1306706357581282,-6.216742059460296,-6.4481197174891225
0.1314214461141202,-6.043654772791234,-6.229101303010825
0.13217657049359113,-5.872719092796716,-6.088994158582679
0.13293603368415668,-5.698622652383346,-5.886960297699808
0.1336998606158578,-5.522529815652164,-5.757310526056132
0.1344680763619791,-5.34492515670112,-5.569816165927744
0.1352407061398718,-5.162902022411739,-5.3900824558087335
0.13601777531178152,-4.983349985854553,-5.217492401393677
0.13679930938568094,-4.794720439097945,-4.944261129281329
0.13758533401610706,-4.605581279800194,-4.839606792499679
0.13837587500500315,-4.415739613510042,-4.637572931616809
0.13917095830256604,-4.22323792760717,-4.444521379662943
0.13997061000809774,-4.028889360123565,-4.259687322722812
0.14077485637086226,-3.8331571712513046,-4.082399653118496
0.14158372379094716,-3.635616745250779,-3.8293410004707935
0.1423972388201303,-3.443903237071844,-3.668472801536245
0.14321542816275135,-3.2390970478403434,-3.5133511397537696
0.14403831867658845,-3.038165276437992,-3.2905871926422474
0.14486593737373965,-2.8384571892328285,-3.0786942019428665
0.1456983114215098,-2.639684536984902,-2.8766603410599965
0.14653546814330232,-2.4430450790828546,-2.6836087891061307
0.147377435019516,-2.247838568409587,-2.4987747321659985
0.14822423968844722,-2.055080599629879,-2.26396377367077
0.14907590994719702,-1.8663767706746623,-2.095828783574269
0.14993247375258378,-1.683000105990764,-1.9339611726415167
0.1507939592220607,-1.505885939309509,-1.7271151840430066
0.15166039463463898,-1.3359431713817662,-1.5781996300295555
0.15253180843181602,-1.173795886960829,-1.3872702109393327
0.15340822921850886,-1.0206469107796512,-1.2493873660829993
0.15428968576399354,-0.8778650438568093,-1.0720996964786835
0.1551762070028493,-0.746645807484375,-0.9437274494269615
0.1560678220359081,-0.6278467235667079,-0.8190410438309813
0.15696456013121035,-0.5294747636515658,-0.7378621416091866
0.15786645072496536,-0.42654172382087363,-0.6188699086121093
0.15877352342251771,-0.33848253355902297,-0.5413152616444864
0.15968580799931906,-0.2669373017030211,-0.4651212929425668
0.1606033344019055,-0.20528721464739633,-0.39024107901706717
0.1615261327488807,-0.15477222722943115,-0.3166300825533761
0.16245423333190442,-0.11447193206419565,-0.28028723600243544
0.16338766661668697,-0.08182115018298661,-0.24424599331418287
0.1643264632439893,-0.05609845034248477,-0.24424599331418287
0.16527065403062866,-0.03940223669976029,-0.20850138973120136
0.16622026997049022,-0.023430999106085867,-0.20850138973120136
0.16717534223554475,-0.014024857163357765,-0.13788284485633295
0.1681359021768715,-0.009104888609317931,-0.13788284485633295
0.16910198132568746,-0.004177372816541564,-0.13788284485633295
0.1700736113943825,-0.0023466546699874033,-0.13788284485633295
0.1710508242775602,-0.0005491113235859061,-0.13788284485633295
0.1720336520530849,-0.0007229116619215312,-0.13788284485633295
0.17302212698313474,-9.123553039318998e-05,-0.13788284485633295
0.17401628151526052,-0.0006808432801596373,-0.13788284485633295
0.17501614828345105,-0.004313736676169906,-0.13788284485633295
0.17602176010920415,-0.0019271214850826843,-0.13788284485633295
0.1770331500026042,-0.0005375782284932204,-0.13788284485633295
0.17805035116340573,-0.0012694089471308894,-0.13788284485633295
0.17907339698212313,-0.0030488063483646356,-0.13788284485633295
0.18010232104112686,-0.006876282642756898,-0.13788284485633295
0.1811371571157456,-0.012225064897948858,-0.13788284485633295
0.1821779391753752,-0.020788589176505144,-0.13788284485633295
0.1832247013845936,-0.033240558322022364,-0.13788284485633295
0.1842774781042824,-0.05101973126714271,-0.17304858208470436
0.1853363038927548,-0.07565432613354925,-0.17304858208470436
0.18640121350688976,-0.10550900835572283,-0.20850138973120136
0.18747224190327336,-0.14405282448855938,-0.20850138973120136
0.18854942423934584,-0.1933106329855691,-0.24424599331418287
0.189632795874556,-0.2505196905695389,-0.28028723600243544
0.19072239237152164,-0.3199204815800855,-0.3532796234174298
0.19181824949719728,-0.40101761321759266,-0.39024107901706717
0.19292040322404785,-0.49425525810396687,-0.4651212929425668
0.19402888973122975,-0.5996965204567553,-0.5413152616444864
0.1951437454057785,-0.7173689965662309,-0.6581728448964331
0.19626500684380294,-0.8471864613423886,-0.7782619196265873
0.1973927108516868,-0.9872914387433489,-0.8602067057793029
0.19852689444729665,-1.138780773953812,-0.986097978859508
0.1996675948611973,-1.2989183719555633,-1.159838939553735
0.20081484953787385,-1.468175020337186,-1.2948636435902061
0.20196869613696056,-1.6445155067639474,-1.4816857732677478
0.20312917253447746,-1.8271547797924284,-1.6272729749769974
0.2042963168240734,-2.015533696063023,-1.829306835859867
0.2054701673182767,-2.2071529093128377,-1.987249507692186
0.20665076254975265,-2.4028238081996127,-2.207192444753865
0.2078381412725683,-2.6003337445829686,-2.3797824991689214
0.2090323424634649,-2.7996877197242753,-2.559516209287931
0.21023340532313708,-3.002198861241219,-2.811351669470419
0.2114413692775197,-3.2004229435370473,-2.942966130050128
0.21265627397908204,-3.400771612312234,-3.148182801496145
0.2138781593081296,-3.6002369770452574,-3.3635795800572414
0.2151070653741128,-3.798672552034553,-3.59021942641668
0.2163430325169442,-3.9968472685055225,-3.748162098248998
0.2175861013083221,-4.191302432979011,-3.99639793549932
0.21883631255306268,-4.384665598511654,-4.1701388961935475
0.22009370729043945,-4.576722757423465,-4.351121117121509
0.22135832679553016,-4.765872266100071,-4.539974558725247
0.22263021258057208,-4.9538013499295,-4.737415140682819
0.22390940639632415,-5.138604124854206,-4.944261129281329
0.2251959502334381,-5.319653965520872,-5.161453626213691
0.2264898863238364,-5.499781918282273,-5.331787019201495
0.2277912571420985,-5.677651501365353,-5.509074688805811
0.2291001054068556,-5.8521293690134275,-5.693908745745943
0.23041647408219226,-6.024698021667708,-5.821651626110231
0.2317404063790573,-6.1950151644516716,-6.020599913279624
0.2330719457566819,-6.362952186360657,-6.158482758135957
0.2344111359240064,-6.528728321943542,-6.3738795366970535
0.2357580208411149,-6.692379224925109,-6.523651096393581
0.23711264472067825,-6.8522187901061,-6.678772758176057
0.2384750520294057,-7.010544816458384,-6.839640957110605
0.2398452874895043,-7.166983644955131,-7.006697892139132
0.24122339608014684,-7.321050003061816,-7.18043885283336
0.24260942303894864,-7.477071818688054,-7.269987279362623
0.2440034138634523,-7.623320601113571,-7.454821336302755
0.2454054143126212,-7.771233698504394,-7.647872888256622
0.2468154704083417,-7.917206635293539,-7.74771509732263
0.24823362843693386,-8.063253519986716,-7.849906749139491
0.24965993495067046,-8.2035558528815,-8.061799739838872
0.25109443676930565,-8.344776277696788,-8.171753582853503
0.2525371809816116,-8.482415820662155,-8.284563686950394
0.2539882149469241,-8.619260619223594,-8.519374645445623
0.2554475862966974,-8.754540451916691,-8.64171920961574
0.2569153429360676,-8.888138811182342,-8.767610482695945
0.2583915330454254,-9.019730122837672,-8.89726025433962
0.2598762050819972,-9.150223465665505,-9.030899869919436
0.2613694077814364,-9.291700175368007,-9.168782714775768
0.2628711901594225,-9.406292478456589,-9.239401259650638
0.2643816015132707,-9.531746400124883,-9.458419674128935
0.2659006914235497,-9.656097880772723,-9.533951053033395
0.2674285097557094,-9.779045502606841,-9.68907271481587
0.26896510666171786,-9.900636793779574,-9.768762011528622
0.2705105325817073,-10.02090749061664,-9.849940913750416
0.2720648382456302,-10.141719086526852,-10.016997848778944
0.27362807467492417,-10.260659234067905,-10.102999566398118
0.27520029318418715,-10.374749131661545,-10.280287236002435
0.2767815453828616,-10.490576839859402,-10.371721030401133
0.2783718831769286,-10.603546480065118,-10.465121292942568
0.2799713587706122,-10.716967752307076,-10.560574472004872
0.2815800246680922,-10.828384319495,-10.658172844896434
0.2831979336752284,-10.939740959661208,-10.860206705779303
0.28482513890129363,-11.048892941910346,-10.860206705779303
0.2864616937607174,-11.161482817488306,-11.072099696478684
0.2881076519748388,-11.26511821911723,-11.182053539493316
0.28976306757367043,-11.37234755667222,-11.182053539493316
0.2914279948976717,-11.477589985227617,-11.41068236908836
0.2931024885995327,-11.583228048494195,-11.529674602085436
0.2947866036459682,-11.688064438689086,-11.529674602085436
0.29648039531952197,-11.788962890359254,-11.652019166255553
0.2981839192203817,-11.891028977764368,-11.652019166255553
0.2998972312682036,-11.992210662388072,-11.907560210979433
0.30162038770394856,-12.092577220319587,-11.907560210979433
0.3033534450917279,-12.192136756945116,-12.041199826559248
0.3050964603206605,-12.290693101836759,-12.17908267141558
0.30684949060673994,-12.388671130863798,-12.24970121629045
0.3086125934947129,-12.48596201112333,-12.394479449976679
0.3103858268599678,-12.582238663185358,-12.544251009673207
0.3121692489104349,-12.67776885687142,-12.621119296336117
0.31396291818849703,-12.813145408728124,-12.69937267145568
0.3157668935729111,-12.866964711223062,-12.69937267145568
0.3175812342807409,-12.960674649774388,-12.779061968168435
0.31940599986930096,-13.054088046587331,-12.860240870390228
0.32124125023811184,-13.145534564407605,-13.11329952303793
0.3230870456308659,-13.237375408991062,-13.201038766112983
0.32494344663740515,-13.331974233245294,-13.201038766112983
0.3268105141957102,-13.418250923438995,-13.201038766112983
0.3286883095939005,-13.507609654195505,-13.382020987040946
0.3305768944722461,-13.597317729481935,-13.475421249582379
0.33247633082519124,-13.68512518248465,-13.570874428644684
0.3343866810033892,-13.772945632667938,-13.668472801536245
0.3363080077157491,-13.860314277543825,-13.668472801536245
0.3382403740314944,-13.947226153069842,-13.768315010602254
0.340183843382233,-14.034493927022496,-13.768315010602254
0.3421384795640399,-14.119666467093523,-13.975160999200764
0.3441043467395508,-14.204389776682316,-14.082399653118497
0.3460815094400685,-14.289084305726794,-14.192353496133128
0.3480700325676817,-14.372869447629395,-14.192353496133128
0.3500699813973945,-14.491202353779167,-14.305163600230017
0.3520814215792698,-14.539723621252069,-14.305163600230017
0.3541044191405843,-14.622729680076594,-14.539974558725246
0.3561390404879955,-14.705162741083726,-14.539974558725246
0.35818535240972205,-14.78650238482662,-14.539974558725246
0.3602434220777357,-14.867782069851987,-14.420982325728168
0.3623133170499666,-14.950100458852692,-14.788210395975568
0.3643951052725207,-15.02952610328987,-14.917860167619246
0.3664888550819104,-15.109516472127043,-14.662319122895365
0.3685946352072974,-15.188881870517656,-15.051499783199061
0.3707125147727492,-15.268066792182687,-15.119894028502115
0.3728425632995079,-15.348138210018842,-15.331787019201496
0.3749848507082723,-15.426121017088859,-15.260001172930263
0.3771394473214933,-15.50341140570987,-15.260001172930263
0.37930642386568186,-15.581124663454688,-15.260001172930263
0.3814858514737314,-15.659047481246107,-15.331787019201496
0.383677801687252,-15.735544484216444,-15.554550966313016
0.38588234645891945,-15.813283729700922,-15.554550966313016
0.3880995581548366,-15.888381551104931,-15.554550966313016
0.3903295095569093,-15.964117216454483,-15.789361924808247
0.3925722738652354,-16.061073738836097,-15.95326608668994
0.3948279247005075,-16.115550300355235,-15.95326608668994
0.3970965361064295,-16.189862473299254,-16.037597762058567
0.3993781825521476,-16.264427282412402,-16.037597762058567
0.4016729389346945,-16.338744746948382,-16.123599479677743
0.403980880581448,-16.412726946760948,-16.037597762058567
0.4063020832526033,-16.48635004178562,-16.211338722752796
0.4086366231436606,-16.560295219231026,-16.211338722752796
0.4109845768879262,-16.632793550714037,-16.300887149282058
0.4133460215590276,-16.70661494575324,-16.48572120622219
0.4157210346734434,-16.778149868533124,-16.581174385284495
0.4181096941930487,-16.859350097167617,-16.581174385284495
0.4205120785276736,-16.92280333761223,-16.678772758176056
0.4229282665376769,-16.99481320753261,-16.48572120622219
0.42535833753653546,-17.065616633906203,-16.880806619058927
0.4278023712934471,-17.139292914334973,-16.880806619058927
0.4302604480359496,-17.208225532597975,-16.880806619058927
0.4327326484525536,-17.27877924584871,-16.678772758176056
0.4352190536953919,-17.349421058009725,-17.09269960975831
0.4377197453828831,-17.418942649241796,-17.20265345277294
0.4402348056024107,-17.488836240974223,-17.20265345277294
0.4427643169130179,-17.558784708640303,-17.31546355686983
0.44530836234811744,-17.62813612181859,-17.09269960975831
0.44786702541821743,-17.749599960447473,-17.43128228236798
0.4504403901136626,-17.766430911917684,-17.550274515365057
0.4530285409073912,-17.835657643093615,-17.550274515365057
0.4556315627577081,-17.903972586654675,-17.672619079535174
0.4582495411110738,-17.97262871384561,-17.79851035261538
0.4608825619049087,-18.04057061345172,-17.672619079535174
0.4635307115704146,-18.108957579179158,-17.928160124259055
0.4661940770354117,-18.176501438004124,-17.79851035261538
0.468872745727192,-18.244366755372813,-17.79851035261538
0.4715668055753893,-18.31153621215754,-17.79851035261538
0.4742763450148654,-18.378796097867504,-18.199682584695204
0.4770014529886135,-18.446132917185192,-18.06179973983887
0.479742218950677,-18.512855642592815,-18.34208697584131
0.482498732869087,-18.590885062670942,-18.34208697584131
0.4852710852288144,-18.646061442902017,-18.199682584695204
0.4880593670347412,-18.712540258565184,-18.199682584695204
0.4908636698146471,-18.782492870880393,-18.34208697584131
0.4936840856222143,-18.8450298320828,-18.34208697584131
0.4965207070400491,-18.911855894429518,-18.64171920961574
0.4993736271827213,-18.977642666734283,-18.48931954404837
0.5022429396998204,-19.04195004102568,-18.64171920961574
0.5051287387790295,-19.10807238916791,-18.48931954404837
0.5080311191492184,-19.17267357577739,-18.799661881448056
0.5109501760835512,-19.237928874570148,-18.48931954404837
0.5138860054026154,-19.303758711443983,-18.799661881448056
0.5168387034775663,-19.368013004993326,-18.799661881448056
0.5198083672332913,-19.43543839661091,-18.799661881448056
0.5227950941515903,-19.502389825265883,-18.799661881448056
0.525798982274377,-19.564767488781538,-18.799661881448056
0.5288201302068964,-19.625714646659763,-19.133899436317556
0.5318586371209617,-19.689897048680812,-18.963566043329752
0.5349146027582099,-19.75486544612992,-19.402620900320567
0.5379881274333758,-19.819739384530703,-19.402620900320567
0.5410793120375847,-19.882138334138837,-19.689072714815868
0.5441882580416649,-19.946392919485458,-19.496021162862004
0.5473150674994778,-20.009376384603776,-19.31118710592187
0.5504598430512682,-20.072812585590864,-19.788914923881876
0.5536226879270338,-20.13598084537646,-19.689072714815868
0.5568037059499135,-20.199180477968945,-19.591474341924307
0.5600030015395955,-20.262367351947262,-19.689072714815868
0.5632206797157452,-20.32540001345451,-19.591474341924307
0.5664568461014523,-20.389547262113787,-19.31118710592187
0.5697116069266983,-20.461040940381157,-19.89110657569874
0.5729850690318432,-20.51852175413782,-20.102999566398122
0.5762773398711326,-20.57690389604644,-19.99576091248039
0.5795885275162257,-20.63956023325433,-20.102999566398122
0.582918740659742,-20.702114325078696,-20.325763513509642
0.5862680886188295,-20.76465724982668,-19.99576091248039
0.5896366813387534,-20.837301418353398,-19.689072714815868
0.5930246293965048,-20.88948588788267,-19.99576091248039
0.5964320440044308,-20.95140671464015,-19.99576091248039
0.5998590370138848,-21.013033634837704,-20.102999566398122
0.6033057209188982,-21.07549997243979,-20.325763513509642
0.6067722088598736,-21.136795079969993,-20.56057447200487
0.6102586146272979,-21.198735107402847,-20.56057447200487
0.6137650526654782,-21.26080411429268,-20.682919036174987
0.6172916380762985,-21.32289594826917,-20.808810309255193
0.6208384866229976,-21.383827756827817,-20.808810309255193
0.6244057147339693,-21.445423746205936,-20.325763513509642
0.6279934395065848,-21.57244148539035,-20.808810309255193
0.6316017787110358,-21.56827783018153,-20.93846008089887
0.6352308507942006,-21.62977444570299,-20.682919036174987
0.6388807748835325,-21.691715524027266,-20.93846008089887
0.6425516707909699,-21.752247289084337,-21.072099696478684
0.6462436590168695,-21.814089382803786,-21.209982541335016
0.6499568607539618,-21.875479966038284,-21.209982541335016
0.6536913978913291,-21.93586678277812,-21.49961950068818
0.657447393018407,-21.997537965163506,-20.808810309255193
0.6612249694290082,-22.06076830835807,-21.652019166255553
0.6650242511253699,-22.11908199503126,-21.35238693248112
0.6688453628222242,-22.180662700770824,-21.072099696478684
0.6726884299508917,-22.24680497581147,-21.072099696478684
0.6765535786633997,-22.301882630447672,-20.93846008089887
0.6804409358366225,-22.362314330213657,-20.93846008089887
0.6843506290764463,-22.42309833685372,-21.35238693248112
0.6882827867219583,-22.484131300967427,-21.973865999969565
0.6922375378496595,-22.545286261813573,-21.973865999969565
0.6962150122777014,-22.605311009378703,-21.652019166255553
0.7002153405701478,-22.665968231721774,-22.14419939295737
0.7042386540412605,-22.72736286085057,-21.652019166255553
0.7082850847598098,-22.787011859705693,-21.809961838087872
0.7123547655534097,-22.847715183549056,-21.35238693248112
0.7164478300128783,-22.908217680696183,-21.209982541335016
0.7205644124966228,-22.970402585625777,-22.14419939295737
0.7247046481350502,-23.038095436715047,-22.90140653233855
0.7288686728350027,-23.08981567366508,-22.14419939295737
0.7330566232842193,-23.15035098174942,-22.14419939295737
0.7372686369558226,-23.210643481699297,-22.321487062561683
0.7415048521128312,-23.27121641119885,-22.506321119501816
0.7457654078126991,-23.331425730318898,-22.14419939295737
0.7500504439118789,-23.392198776127625,-22.321487062561683
0.7543601010704147,-23.45463768687821,-22.69937267145568
0.7586945207565577,-23.51281255738163,-22.321487062561683
0.7630538452514106,-23.573090314729477,-22.14419939295737
0.7674382176535985,-23.634597714301407,-22.14419939295737
0.7718477818839656,-23.694161037699708,-22.14419939295737
0.7762826826903001,-23.7545250659703,-22.506321119501816
0.7807430656520847,-23.869048909290356,-22.321487062561683
0.7852290771852771,-23.88332910028749,-22.321487062561683
0.7897408645471142,-23.951030783825757,-22.506321119501816
0.7942785758409477,-23.99648945249598,-22.321487062561683
0.7988423600211044,-24.056368137169983,-22.90140653233855
0.8034323668977768,-24.11684788648701,-23.336063470149455
0.8080487471419395,-24.177735790403958,-23.336063470149455
0.8126916522902968,-24.23826865348819,-23.336063470149455
0.8173612347502556,-24.298294290658944,-23.570874428644682
0.8220576478049287,-24.359029603581313,-22.90140653233855
0.8267810456181668,-24.421877316628894,-21.809961838087872
0.8315315832396186,-24.4805698544667,-23.113299523037934
0.8363094166098209,-24.540359606436468,-22.90140653233855
0.8411147025653172,-24.60109219145878,-23.819110265895006
0.8459475988438055,-24.66312354513619,-22.506321119501816
0.8508082640893176,-24.72306569445449,-22.506321119501816
0.8556968578574253,-24.789673311504366,-22.69937267145568
0.8606135406204783,-24.84384412470701,-24.082399653118497
0.8655584737728726,-24.904333760325237,-23.570874428644682
0.8705318196363474,-24.965526035464777,-23.336063470149455
0.8755337414653142,-25.026477964072775,-22.69937267145568
0.8805644034522151,-25.088169809978748,-23.819110265895006
0.8856239707329132,-25.14879787672415,-24.082399653118497
0.8907126093921129,-25.208580463904653,-23.113299523037934
0.8958304864688125,-25.296868491629844,-23.451882195647606
0.9009777699617858,-25.33081859770494,-23.819110265895006
0.9061546288350988,-25.391666532460523,-24.362686889120933
0.9113612330236542,-25.453002851416727,-24.362686889120933
0.9165977534387716,-25.514964783113,-23.819110265895006
0.921864361973796,-25.57519740265574,-23.570874428644682
0.9271612315097418,-25.636452692656796,-22.60177429856412
0.9324885359209666,-25.697944895837033,-23.113299523037934
0.9378464500808794,-25.75949612386783,-22.799214880521692
0.9432351498676812,-25.84865275874442,-24.509919457327992
0.9486548121701376,-25.882154256295987,-24.362686889120933
0.9541056148933856,-25.943795240020098,-23.336063470149455
0.9595877369647748,-26.005391398486136,-24.082399653118497
0.9651013583397384,-26.06715545136899,-24.509919457327992
0.9706466600077022,-26.12934627153888,-24.22028249797483
0.9762238239980252,-26.190780464940765,-24.22028249797483
0.9818330333859748,-26.256648935525504,-24.509919457327992
0.9874744722987364,-26.314746872032437,-25.15449934959718
0.9931483259214584,-26.379305916267704,-23.570874428644682
0.9988547805033294,-26.44231540860116,-23.6932189928148
1.0045940233636936,-26.501430024727036,-24.082399653118497
1.010366242898198,-26.56481525365889,-24.509919457327992
1.016171628584978,-26.627940976070597,-23.94876003753868
1.0220103709908777,-26.688630531363017,-24.662319122895365
1.0278826617777042,-26.751949604226194,-24.662319122895365
1.0337886937085186,-26.813941990475332,-24.662319122895365
1.0397286606539653,-26.876872519594073,-23.819110265895006
1.045702757598635,-27.061706965110396,-24.662319122895365
1.0517111806474655,-27.00270238332802,-24.082399653118497
1.0577541270321784,-27.065812742091822,-24.082399653118497
1.0638317951177538,-27.130264304376848,-24.509919457327992
1.0699443844089431,-27.193440456247032,-24.22028249797483
1.0760920955568145,-27.25587380063379,-25.51662107614163
1.0822751303653442,-27.32023430226356,-25.331787019201496
1.0884936917980366,-27.384026914251475,-25.51662107614163
1.0947479839845893,-27.447133833544886,-25.331787019201496
1.1010382122275928,-27.510824248217588,-25.331787019201496
1.10736458300927,-27.574967540944677,-25.911706488978364
1.113727303998254,-27.63944028016605,-24.362686889120933
1.1201265840564054,-27.703327593935118,-25.15449934959718
1.126562633245668,-27.767911071200977,-26.123599479677743
1.1330356628349638,-27.832476193169192,-23.94876003753868
1.1395458853071296,-27.897258348193393,-25.331787019201496
1.1460935143658906,-27.96204815622632,-26.123599479677743
1.1526787649428754,-28.02763150382003,-24.509919457327992
1.1593018532046722,-28.092095804982424,-26.123599479677743
1.165962996559924,-28.15737810304187,-24.984165956609377
1.1726624136664656,-28.222975869632222,-25.911706488978364
1.1794003244385007,-28.294557626650885,-24.22028249797483
1.1861769500538213,-28.354479088899748,-25.911706488978364
1.192992512961068,-28.42015300174554,-24.082399653118497
1.1998472368870314,-28.486664547509935,-26.581174385284495
1.2067413468439974,-28.552593077093547,-24.082399653118497
1.213675069137132,-28.619018477040736,-24.662319122895365
1.2206486313719112,-28.686627182488888,-22.69937267145568
1.2276622624615916,-28.752533676595945,-24.82026179472768
1.2347161926347248,-28.81941324592077,-26.581174385284495
1.241810653442715,-28.886598973239998,-27.09269960975831
1.2489458777674192,-28.954060653274105,-24.984165956609377
1.2561220998287936,-29.080519067742074,-26.123599479677743
1.26333955519258,-29.089271221573267,-25.911706488978364
1.2705984807780395,-29.15734629214201,-27.672619079535178
1.277899114865729,-29.225873994232835,-27.672619079535178
1.285241697105324,-29.29930669887966,-23.94876003753868
1.292626468523484,-29.362545908971747,-23.113299523037934
1.3000536715317654,-29.431801791720346,-24.82026179472768
1.3075235499345783,-29.50040865725545,-24.362686889120933
1.3150363489371903,-29.56959625116324,-26.581174385284495
1.3225923151537742,-29.64131360024348,-27.09269960975831
1.330191696615505,-29.709223963343298,-24.22028249797483
1.3378347427787007,-29.779548348929225,-27.372986845760746
1.345521704533011,-29.859902975278665,-25.911706488978364
1.3532528342096537,-29.919568668306326,-26.581174385284495
1.361028385589696,-29.993253655939252,-24.984165956609377
1.3688486139123877,-30.06158107012117,-25.709672628095493
1.3767137758835368,-30.132640207496024,-25.331787019201496
1.3846241296839388,-30.204223551293005,-25.51662107614163
1.3925799349778492,-30.276061461171345,-27.09269960975831
1.4005814529215084,-30.348103040898753,-26.123599479677743
1.4086289461717154,-30.42090616036754,-26.581174385284495
1.4167226788944483,-30.494645539154867,-25.51662107614163
1.424862916773535,-30.566207485280973,-25.911706488978364
1.4330499270193775,-30.640854677283702,-25.331787019201496
1.4412839783777205,-30.71338475500097,-26.82941022253482
1.4495653411384741,-30.801321706266833,-26.581174385284495
1.4578942871445866,-30.863200073943347,-26.82941022253482
1.466271089800968,-30.935981945200478,-25.709672628095493
1.4746960240834643,-31.011701927824543,-24.509919457327992
1.4831693665478844,-31.08791457418661,-24.662319122895365
1.4916913953390774,-31.161854942175022,-26.346363426789267
1.5002623902000638,-31.237871651631796,-25.331787019201496
1.508882632481218,-31.31404659025074,-27.09269960975831
1.5175524051495042,-31.39131265608498,-26.581174385284495
1.5262719927977642,-31.468007933738008,-27.09269960975831
1.5350416816540595,-31.545965782202376,-28.34208697584131
1.5438617595910693,-31.62340496141409,-25.911706488978364
1.5527325161355356,-31.701777739604413,-27.672619079535178
1.5616542424777722,-32.03243439623522,-26.123599479677743
1.5706272314812195,-31.888809543329053,-28.34208697584131
1.5796517776920602,-31.995325580476365,-27.09269960975831
1.5887281773488868,-32.01937154642423,-26.581174385284495
1.5978567283924263,-32.10000006686785,-26.581174385284495
1.6070377304753212,-32.180630784945194,-27.09269960975831
1.6162714849719635,-32.262707589660586,-26.123599479677743
1.625558294988391,-32.34641771932297,-26.346363426789267
1.6348984653722345,-32.4263680841715,-27.672619079535178
1.6442923027227236,-32.50910472768778,-30.682919036174987
1.6537401154007558,-32.594631127422076,-28.719972584735306
1.6632422135390141,-32.688436949325585,-26.82941022253482
1.672798909052149,-32.76088684919237,-25.15449934959718
1.6824105156470173,-32.84598511123271,-27.99446591324919
1.6920773488329808,-32.931407202930856,-26.581174385284495
1.7017997259322617,-33.01752596557095,-27.09269960975831
1.7115779660903596,-33.105786824835384,-26.82941022253482
1.7214123902865277,-33.19237885236217,-26.82941022253482
1.7313033213443088,-33.27958944258472,-25.51662107614163
1.7412510839421331,-33.36812980463697,-27.672619079535178
1.7512560046239762,-33.45784864854378,-25.911706488978364
1.7613184118100764,-33.54710580072276,-25.709672628095493
1.7714386358077174,-33.637764306362754,-27.672619079535178
1.7816170088220695,-33.72897651845735,-27.672619079535178
1.7918538649670959,-33.82109328391604,-27.09269960975831
1.8021495402765195,-33.91352922545732,-25.331787019201496
1.8125043727148524,-34.01159857541846,-26.346363426789267
1.8229187021884918,-34.101165974634384,-25.15449934959718
1.8333928705568776,-34.195960672564986,-27.99446591324919
1.8439272216437124,-34.29261113667118,-30.682919036174987
1.8545221012482491,-34.38834811517579,-27.372986845760746
1.8651778571566435,-34.48576723227636,-26.346363426789267
1.875894839153366,-34.58404138061143,-25.51662107614163
1.8866733990326898,-34.72746310024898,-26.82941022253482
1.897513890610235,-34.783922222885295,-28.719972584735306
1.9084166697345812,-34.884015892939686,-29.591474341924307
1.9193820942989552,-34.99453464314246,-26.346363426789267
1.9304105242529717,-35.089598801376475,-29.591474341924307
1.941502321614453,-35.193191240623655,-27.672619079535178
1.952657850481312,-35.29772719059497,-28.719972584735306
1.9638774770435048,-35.40357962854917,-29.591474341924307
1.975161569595048,-35.510780914441426,-28.34208697584131
1.986510498546112,-35.618972539789596,-27.672619079535178
1.9979246364351784,-35.72833096743237,-28.719972584735306
2.009404357941269,-35.83868912038212,-26.346363426789267
2.020950039896245,-35.95065370442922,-27.672619079535178
2.032562061297175,-36.063704139465486,-24.082399653118497
2.0442408033187807,-36.177970780295844,-24.22028249797483
2.0559866493259444,-36.293450365081405,-29.133899436317556
2.067799984886296,-36.41081764323691,-27.672619079535178
2.079681197782868,-36.5290951772543,-28.719972584735306
2.0916306780268266,-36.96240231467952,-27.672619079535178
2.103648817870272,-36.77029414003706,-26.82941022253482
2.115736011819117,-36.893194764728314,-25.15449934959718
2.127892656646034,-37.019927185730936,-29.133899436317556
2.1401191514034825,-37.14435370949304,-28.719972584735306
2.1524158974368053,-37.27166153906711,-26.82941022253482
2.1647832983974062,-37.40150625108061,-24.509919457327992
2.1772217602559967,-37.53268024284332,-28.719972584735306
2.189731691315927,-37.669349279881494,-26.82941022253482
2.2023135022265823,-37.801746892951705,-25.709672628095493
2.2149676059968693,-37.93887389777489,-29.591474341924307
2.2276944180087703,-38.07917601029309,-24.82026179472768
2.2404943560309785,-38.219842231245536,-27.372986845760746
2.2533678402326123,-38.36370849223258,-27.372986845760746
2.2663152931970068,-38.50995651892041,-28.719972584735306
2.2793371399355893,-38.66005387733993,-24.362686889120933
2.2924338079018227,-38.81076774586155,-27.372986845760746
2.305605727005245,-38.963412915125886,-31.35238693248112
2.318853329625579,-39.119851191615645,-27.372986845760746
2.332177050626922,-39.279383740648925,-25.331787019201496
2.345577327372026,-39.44151128286477,-28.719972584735306
2.359054599736651,-39.73452876424885,-27.372986845760746
2.372609310124005,-39.77557095614695,-28.719972584735306
2.386241903479267,-39.9477633318644,-26.82941022253482
2.3999528273041935,-40.122465817247516,-27.99446591324919
2.4137425316718035,-40.30228240697949,-26.581174385284495
2.4276114692411594,-40.486535352261185,-26.581174385284495
2.4415600952722216,-40.67153043437466,-29.591474341924307
2.455588867640792,-40.86278061247352,-30.682919036174987
2.469698246853549,-41.06086393908689,-26.123599479677743
2.4838886960631568,-41.25846101651533,-26.82941022253482
2.498160681083477,-41.46331984226172,-26.581174385284495
2.512514670404853,-41.67832030922309,-26.346363426789267
2.52695113520949,-41.89117422153701,-27.372986845760746
2.5414705493869256,-42.11048254902484,-25.911706488978364
2.55607338954958,-42.338069363786204,-25.911706488978364
2.5707601350484057,-42.578442483926864,-24.984165956609377
2.585531267988621,-42.81281186181098,-27.99446591324919
2.600387273245535,-43.060199202681126,-26.82941022253482
2.615328638480464,-43.315471401104574,-26.123599479677743
2.6303558541567407,-43.58118513262916,-29.591474341924307
2.645469413555814,-43.86059462434937,-30.682919036174987
2.6606698127934387,-44.13255643556867,-29.133899436317556
2.6759575508359648,-44.42637732151483,-26.346363426789267
2.6913331295167144,-44.726718041743595,-30.682919036174987
2.7067970535524544,-45.040907468040416,-27.672619079535178
2.7223498305599647,-45.376583411656945,-28.34208697584131
2.737991971072704,-45.70673402962442,-27.672619079535178
2.753723988557561,-46.0616410834293,-27.99446591324919
2.76954639943172,-46.43260293319278,-26.581174385284495
2.785459723079603,-46.82156345667014,-29.133899436317556
2.8014644818699246,-47.2299885168242,-28.719972584735306
2.817561201172837,-47.65836826225395,-26.82941022253482
2.8337504093771777,-48.111579619719535,-28.719972584735306
2.8500326379078107,-48.58999724287811,-29.133899436317556
2.8664084212430763,-49.09846815565453,-29.591474341924307
2.8828782969323288,-49.64003544000975,-29.133899436317556
2.8994428056135897,-50.22175501536799,-26.346363426789267
2.9161024910312885,-50.853553596265016,-29.591474341924307
2.932857900054117,-51.52187182879901,-26.82941022253482
2.9497095826929733,-52.257135116626344,-28.34208697584131
2.9666580921190246,-53.06286126056979,-27.672619079535178
2.9837039846818603,-53.959005785707205,-29.133899436317556
3.000847819927756,-54.96358933067459,-29.133899436317556
3.018090160618041,-56.099684416652586,-29.133899436317556
3.0354315727475725,-57.41449945229614,-28.719972584735306
3.0528726255633134,-58.9699722069132,-28.719972584735306
3.07041389158302,-60.879830494277854,-29.133899436317556
3.088055946614032,-63.343267094256,-27.99446591324919
3.1057993697721784,-66.83878915707984,-29.133899436317556
3.123644743500785,-73.10485326111898,-29.133899436317556
3.1415926535897927,-81.4086894606574,-31.35238693248112


==> figures/test4.csv <==
x,y,err
0,1,0.1
1,1.5,0.3
2,2,0.2
